Astromers: Nuclear Isomers in Astrophysics

We develop a method to compute thermally-mediated transition rates between the ground state and long-lived isomers in nuclei. We also establish criteria delimiting a thermalization temperature above which a nucleus may be considered a single species and below which it must be treated as two separate species: a ground state species, and an astrophysical isomer ("astromer") species. Below the thermalization temperature, the destruction rates dominate the internal transition rates between the ground state and the isomer. If the destruction rates also differ greatly from one another, the nuclear levels fall out of or fail to reach thermal equilibrium. Without thermal equilibrium, there may not be a safe assumption about the distribution of occupation probability among the nuclear levels when computing nuclear reaction rates. In these conditions, the isomer has astrophysical consequences and should be treated a separate astromer species which evolves separately from the ground state in a nucleosynthesis network. We apply our transition rate methods and perform sensitivity studies on a few well-known astromers. We also study transitions in several other isomers of likely astrophysical interest.

==> data/26al_1_all_down_1_misch_et_al.txt <==
> From method of Misch et al (2020) LA-UR-20-22828.  Data released under LA-UR-20-26010.
> Reaction rates [1/s] for 26al state 1 (E = 0.0 keV).
> The column labeled "beta+" is the sum of both positron emission and electron capture.
> rho*Ye = 100000.0 [g/cm^3]
> T [keV]          -->2        beta+
     0.10   0.0000e+00   1.1802e-13
     0.20   0.0000e+00   1.1802e-13
     0.30   0.0000e+00   1.1802e-13
     0.40  1.3594e-262   1.1802e-13
     0.50  5.1187e-213   1.1802e-13
     0.60  5.7504e-180   1.1802e-13
     0.70  2.3293e-156   1.1802e-13
     0.80  1.1827e-138   1.1802e-13
     0.90  6.9810e-125   1.1802e-13
     1.00  7.2571e-114   1.1802e-13
     1.10  7.4911e-105   1.1802e-13
     1.20   2.4324e-97   1.1802e-13
     1.30   5.5195e-91   1.1802e-13
     1.40   1.5481e-85   1.1802e-13
     1.50   8.1526e-81   1.1802e-13
     1.60   1.1031e-76   1.1802e-13
     1.70   4.8741e-73   1.1802e-13
     1.80   8.4750e-70   1.1802e-13
     1.90   6.7191e-67   1.1802e-13
     2.00   2.7325e-64   1.1802e-13
     2.10   6.2707e-62   1.1802e-13
     2.20   8.7792e-60   1.1802e-13
     2.30   7.9978e-58   1.1802e-13
     2.40   5.0026e-56   1.1802e-13
     2.50   2.2476e-54   1.1802e-13
     2.60   7.5359e-53   1.1802e-13
     2.70   1.9478e-51   1.1802e-13
     2.80   3.9910e-50   1.1802e-13
     2.90   6.6398e-49   1.1802e-13
     3.00   9.1586e-48   1.1801e-13
     3.10   1.0665e-46   1.1801e-13
     3.20   1.0653e-45   1.1801e-13
     3.30   9.2560e-45   1.1801e-13
     3.40   7.0816e-44   1.1801e-13
     3.50   4.8232e-43   1.1801e-13
     3.60   2.9529e-42   1.1801e-13
     3.70   1.6392e-41   1.1801e-13
     3.80   8.3145e-41   1.1801e-13
     3.90   3.8804e-40   1.1801e-13
     4.00   1.6767e-39   1.1800e-13
     4.10   6.7460e-39   1.1800e-13
     4.20   2.5400e-38   1.1800e-13
     4.30   8.9919e-38   1.1800e-13
     4.40   3.0054e-37   1.1800e-13
     4.50   9.5208e-37   1.1800e-13
     4.60   2.8686e-36   1.1799e-13
     4.70   8.2467e-36   1.1799e-13
     4.80   2.2688e-35   1.1799e-13
     4.90   5.9890e-35   1.1799e-13
     5.00   1.5208e-34   1.1799e-13
     5.10   3.7234e-34   1.1799e-13
     5.20   8.8080e-34   1.1798e-13
     5.30   2.0173e-33   1.1798e-13
     5.40   4.4818e-33   1.1798e-13
     5.50   9.6770e-33   1.1798e-13
     5.60   2.0345e-32   1.1797e-13
     5.70   4.1732e-32   1.1797e-13
     5.80   8.3707e-32   1.1797e-13
     5.90   1.6463e-31   1.1797e-13
     6.00   3.1854e-31   1.1796e-13
     6.10   6.0894e-31   1.1796e-13
     6.20   1.1563e-30   1.1796e-13
     6.30   2.1957e-30   1.1796e-13
     6.40   4.2002e-30   1.1795e-13
     6.50   8.1542e-30   1.1795e-13
     6.60   1.6160e-29   1.1795e-13
     6.70   3.2786e-29   1.1794e-13
     6.80   6.8018e-29   1.1794e-13
     6.90   1.4365e-28   1.1793e-13
     7.00   3.0688e-28   1.1793e-13
     7.10   6.5849e-28   1.1793e-13
     7.20   1.4105e-27   1.1792e-13
     7.30   3.0015e-27   1.1792e-13
     7.40   6.3218e-27   1.1792e-13
     7.50   1.3147e-26   1.1791e-13
     7.60   2.6955e-26   1.1791e-13
     7.70   5.4434e-26   1.1790e-13
     7.80   1.0823e-25   1.1790e-13
     7.90   2.1185e-25   1.1789e-13
     8.00   4.0826e-25   1.1789e-13
     8.10   7.7482e-25   1.1789e-13
     8.20   1.4486e-24   1.1788e-13
     8.30   2.6689e-24   1.1787e-13
     8.40   4.8478e-24   1.1787e-13
     8.50   8.6849e-24   1.1786e-13
     8.60   1.5352e-23   1.1786e-13
     8.70   2.6788e-23   1.1785e-13
     8.80   4.6159e-23   1.1785e-13
     8.90   7.8577e-23   1.1784e-13
     9.00   1.3220e-22   1.1784e-13
     9.10   2.1989e-22   1.1783e-13
     9.20   3.6173e-22   1.1783e-13
     9.30   5.8876e-22   1.1782e-13
     9.40   9.4841e-22   1.1781e-13
     9.50   1.5125e-21   1.1781e-13
     9.60   2.3888e-21   1.1780e-13
     9.70   3.7375e-21   1.1780e-13
     9.80   5.7944e-21   1.1779e-13
     9.90   8.9042e-21   1.1778e-13
    10.00   1.3566e-20   1.1777e-13
    10.10   2.0497e-20   1.1777e-13
    10.20   3.0720e-20   1.1776e-13
    10.30   4.5680e-20   1.1776e-13
    10.40   6.7410e-20   1.1775e-13
    10.50   9.8743e-20   1.1774e-13
    10.60   1.4360e-19   1.1773e-13
    10.70   2.0738e-19   1.1773e-13
    10.80   2.9746e-19   1.1772e-13
    10.90   4.2386e-19   1.1771e-13
    11.00   6.0008e-19   1.1771e-13
    11.10   8.4426e-19   1.1770e-13
    11.20   1.1806e-18   1.1769e-13
    11.30   1.6411e-18   1.1768e-13
    11.40   2.2682e-18   1.1768e-13
    11.50   3.1172e-18   1.1767e-13
    11.60   4.2606e-18   1.1766e-13
    11.70   5.7924e-18   1.1765e-13
    11.80   7.8341e-18   1.1765e-13
    11.90   1.0542e-17   1.1764e-13
    12.00   1.4115e-17   1.1763e-13
    12.10   1.8809e-17   1.1762e-13
    12.20   2.4946e-17   1.1761e-13
    12.30   3.2934e-17   1.1761e-13
    12.40   4.3286e-17   1.1760e-13
    12.50   5.6643e-17   1.1759e-13
    12.60   7.3805e-17   1.1758e-13
    12.70   9.5768e-17   1.1758e-13
    12.80   1.2376e-16   1.1757e-13
    12.90   1.5930e-16   1.1756e-13
    13.00   2.0426e-16   1.1755e-13
    13.10   2.6091e-16   1.1755e-13
    13.20   3.3203e-16   1.1754e-13
    13.30   4.2101e-16   1.1753e-13
    13.40   5.3196e-16   1.1752e-13
    13.50   6.6981e-16   1.1751e-13
    13.60   8.4054e-16   1.1751e-13
    13.70   1.0513e-15   1.1750e-13
    13.80   1.3106e-15   1.1749e-13
    13.90   1.6288e-15   1.1749e-13
    14.00   2.0178e-15   1.1748e-13
    14.10   2.4923e-15   1.1748e-13
    14.20   3.0691e-15   1.1747e-13
    14.30   3.7685e-15   1.1747e-13
    14.40   4.6141e-15   1.1746e-13
    14.50   5.6336e-15   1.1746e-13
    14.60   6.8597e-15   1.1746e-13
    14.70   8.3302e-15   1.1746e-13
    14.80   1.0089e-14   1.1746e-13
    14.90   1.2189e-14   1.1747e-13
    15.00   1.4688e-14   1.1748e-13
    15.10   1.7656e-14   1.1748e-13
    15.20   2.1172e-14   1.1750e-13
    15.30   2.5329e-14   1.1751e-13
    15.40   3.0231e-14   1.1753e-13
    15.50   3.5999e-14   1.1755e-13
    15.60   4.2772e-14   1.1758e-13
    15.70   5.0708e-14   1.1762e-13
    15.80   5.9987e-14   1.1766e-13
    15.90   7.0815e-14   1.1772e-13
    16.00   8.3423e-14   1.1778e-13
    16.10   9.8076e-14   1.1785e-13
    16.20   1.1507e-13   1.1794e-13
    16.30   1.3475e-13   1.1804e-13
    16.40   1.5749e-13   1.1815e-13
    16.50   1.8372e-13   1.1829e-13
    16.60   2.1392e-13   1.1845e-13
    16.70   2.4863e-13   1.1863e-13
    16.80   2.8846e-13   1.1884e-13
    16.90   3.3408e-13   1.1908e-13
    17.00   3.8625e-13   1.1936e-13
    17.10   4.4580e-13   1.1968e-13
    17.20   5.1368e-13   1.2004e-13
    17.30   5.9093e-13   1.2045e-13
    17.40   6.7870e-13   1.2092e-13
    17.50   7.7827e-13   1.2145e-13
    17.60   8.9106e-13   1.2206e-13
    17.70   1.0186e-12   1.2274e-13
    17.80   1.1627e-12   1.2352e-13
    17.90   1.3253e-12   1.2439e-13
    18.00   1.5083e-12   1.2538e-13
    18.10   1.7142e-12   1.2649e-13
    18.20   1.9454e-12   1.2773e-13
    18.30   2.2048e-12   1.2913e-13
    18.40   2.4954e-12   1.3070e-13
    18.50   2.8205e-12   1.3245e-13
    18.60   3.1837e-12   1.3441e-13
    18.70   3.5891e-12   1.3659e-13
    18.80   4.0410e-12   1.3903e-13
    18.90   4.5440e-12   1.4174e-13
    19.00   5.1033e-12   1.4475e-13
    19.10   5.7245e-12   1.4810e-13
    19.20   6.4137e-12   1.5182e-13
    19.30   7.1773e-12   1.5594e-13
    19.40   8.0226e-12   1.6049e-13
    19.50   8.9573e-12   1.6552e-13
    19.60   9.9895e-12   1.7108e-13
    19.70   1.1128e-11   1.7722e-13
    19.80   1.2384e-11   1.8399e-13
    19.90   1.3766e-11   1.9143e-13
    20.00   1.5286e-11   1.9962e-13
    20.10   1.6956e-11   2.0861e-13
    20.20   1.8790e-11   2.1849e-13
    20.30   2.0800e-11   2.2931e-13
    20.40   2.3004e-11   2.4117e-13
    20.50   2.5415e-11   2.5415e-13
    20.60   2.8052e-11   2.6834e-13
    20.70   3.0934e-11   2.8384e-13
    20.80   3.4079e-11   3.0077e-13
    20.90   3.7509e-11   3.1921e-13
    21.00   4.1248e-11   3.3932e-13
    21.10   4.5318e-11   3.6121e-13
    21.20   4.9746e-11   3.8502e-13
    21.30   5.4559e-11   4.1089e-13
    21.40   5.9786e-11   4.3898e-13
    21.50   6.5458e-11   4.6945e-13
    21.60   7.1610e-11   5.0250e-13
    21.70   7.8275e-11   5.3829e-13
    21.80   8.5491e-11   5.7704e-13
    21.90   9.3298e-11   6.1894e-13
    22.00   1.0174e-10   6.6424e-13
    22.10   1.1086e-10   7.1315e-13
    22.20   1.2070e-10   7.6594e-13
    22.30   1.3132e-10   8.2286e-13
    22.40   1.4277e-10   8.8421e-13
    22.50   1.5510e-10   9.5026e-13
    22.60   1.6838e-10   1.0213e-12
    22.70   1.8266e-10   1.0978e-12
    22.80   1.9803e-10   1.1800e-12
    22.90   2.1453e-10   1.2682e-12
    23.00   2.3226e-10   1.3629e-12
    23.10   2.5129e-10   1.4644e-12
    23.20   2.7171e-10   1.5733e-12
    23.30   2.9360e-10   1.6899e-12
    23.40   3.1705e-10   1.8147e-12
    23.50   3.4217e-10   1.9483e-12
    23.60   3.6906e-10   2.0911e-12
    23.70   3.9784e-10   2.2436e-12
    23.80   4.2861e-10   2.4065e-12
    23.90   4.6152e-10   2.5804e-12
    24.00   4.9667e-10   2.7660e-12
    24.10   5.3423e-10   2.9638e-12
    24.20   5.7434e-10   3.1744e-12
    24.30   6.1715e-10   3.3988e-12
    24.40   6.6284e-10   3.6376e-12
    24.50   7.1158e-10   3.8916e-12
    24.60   7.6357e-10   4.1617e-12
    24.70   8.1901e-10   4.4486e-12
    24.80   8.7811e-10   4.7533e-12
    24.90   9.4112e-10   5.0769e-12
    25.00   1.0083e-09   5.4201e-12
    25.10   1.0799e-09   5.7841e-12
    25.20   1.1562e-09   6.1698e-12
    25.30   1.2375e-09   6.5784e-12
    25.40   1.3242e-09   7.0111e-12
    25.50   1.4165e-09   7.4692e-12
    25.60   1.5150e-09   7.9536e-12
    25.70   1.6201e-09   8.4659e-12
    25.80   1.7321e-09   9.0073e-12
    25.90   1.8516e-09   9.5792e-12
    26.00   1.9792e-09   1.0183e-11
    26.10   2.1154e-09   1.0820e-11
    26.20   2.2609e-09   1.1493e-11
    26.30   2.4164e-09   1.2202e-11
    26.40   2.5827e-09   1.2949e-11
    26.50   2.7606e-09   1.3736e-11
    26.60   2.9511e-09   1.4566e-11
    26.70   3.1553e-09   1.5439e-11
    26.80   3.3741e-09   1.6358e-11
    26.90   3.6090e-09   1.7325e-11
    27.00   3.8613e-09   1.8341e-11
    27.10   4.1325e-09   1.9409e-11
    27.20   4.4243e-09   2.0532e-11
    27.30   4.7387e-09   2.1710e-11
    27.40   5.0775e-09   2.2947e-11
    27.50   5.4432e-09   2.4246e-11
    27.60   5.8383e-09   2.5608e-11
    27.70   6.2655e-09   2.7036e-11
    27.80   6.7281e-09   2.8534e-11
    27.90   7.2293e-09   3.0103e-11
    28.00   7.7731e-09   3.1746e-11
    28.10   8.3637e-09   3.3468e-11
    28.20   9.0056e-09   3.5269e-11
    28.30   9.7043e-09   3.7156e-11
    28.40   1.0465e-08   3.9127e-11
    28.50   1.1295e-08   4.1190e-11
    28.60   1.2200e-08   4.3345e-11
    28.70   1.3189e-08   4.5598e-11
    28.80   1.4271e-08   4.7952e-11
    28.90   1.5454e-08   5.0410e-11
    29.00   1.6749e-08   5.2976e-11
    29.10   1.8168e-08   5.5655e-11
    29.20   1.9724e-08   5.8450e-11
    29.30   2.1431e-08   6.1364e-11
    29.40   2.3304e-08   6.4403e-11
    29.50   2.5362e-08   6.7571e-11
    29.60   2.7623e-08   7.0872e-11
    29.70   3.0108e-08   7.4311e-11
    29.80   3.2841e-08   7.7892e-11
    29.90   3.5847e-08   8.1622e-11
    30.00   3.9154e-08   8.5503e-11
    30.10   4.2793e-08   8.9542e-11
    30.20   4.6798e-08   9.3744e-11
    30.30   5.1207e-08   9.8113e-11
    30.40   5.6060e-08   1.0265e-10
    30.50   6.1403e-08   1.0738e-10
    30.60   6.7285e-08   1.1228e-10
    30.70   7.3760e-08   1.1738e-10
    30.80   8.0888e-08   1.2267e-10
    30.90   8.8733e-08   1.2817e-10
    31.00   9.7367e-08   1.3388e-10
    31.10   1.0687e-07   1.3980e-10
    31.20   1.1732e-07   1.4594e-10
    31.30   1.2882e-07   1.5232e-10
    31.40   1.4146e-07   1.5892e-10
    31.50   1.5536e-07   1.6577e-10
    31.60   1.7063e-07   1.7287e-10
    31.70   1.8742e-07   1.8023e-10
    31.80   2.0586e-07   1.8785e-10
    31.90   2.2610e-07   1.9574e-10
    32.00   2.4833e-07   2.0391e-10
    32.10   2.7272e-07   2.1238e-10
    32.20   2.9947e-07   2.2114e-10
    32.30   3.2880e-07   2.3020e-10
    32.40   3.6095e-07   2.3958e-10
    32.50   3.9618e-07   2.4927e-10
    32.60   4.3477e-07   2.5930e-10
    32.70   4.7701e-07   2.6967e-10
    32.80   5.2323e-07   2.8039e-10
    32.90   5.7380e-07   2.9146e-10
    33.00   6.2909e-07   3.0290e-10
    33.10   6.8951e-07   3.1472e-10
    33.20   7.5553e-07   3.2693e-10
    33.30   8.2761e-07   3.3953e-10
    33.40   9.0629e-07   3.5254e-10
    33.50   9.9213e-07   3.6596e-10
    33.60   1.0857e-06   3.7982e-10
    33.70   1.1878e-06   3.9412e-10
    33.80   1.2990e-06   4.0886e-10
    33.90   1.4200e-06   4.2407e-10
    34.00   1.5519e-06   4.3975e-10
    34.10   1.6953e-06   4.5591e-10
    34.20   1.8513e-06   4.7257e-10
    34.30   2.0208e-06   4.8974e-10
    34.40   2.2051e-06   5.0743e-10
    34.50   2.4052e-06   5.2565e-10
    34.60   2.6225e-06   5.4442e-10
    34.70   2.8583e-06   5.6375e-10
    34.80   3.1140e-06   5.8364e-10
    34.90   3.3913e-06   6.0412e-10
    35.00   3.6918e-06   6.2520e-10
    35.10   4.0173e-06   6.4690e-10
    35.20   4.3698e-06   6.6921e-10
    35.30   4.7513e-06   6.9217e-10
    35.40   5.1639e-06   7.1577e-10
    35.50   5.6102e-06   7.4005e-10
    35.60   6.0926e-06   7.6501e-10
    35.70   6.6137e-06   7.9067e-10
    35.80   7.1766e-06   8.1704e-10
    35.90   7.7842e-06   8.4414e-10
    36.00   8.4399e-06   8.7199e-10
    36.10   9.1471e-06   9.0059e-10
    36.20   9.9095e-06   9.2997e-10
    36.30   1.0731e-05   9.6015e-10
    36.40   1.1617e-05   9.9112e-10
    36.50   1.2570e-05   1.0229e-09
    36.60   1.3596e-05   1.0556e-09
    36.70   1.4700e-05   1.0891e-09
    36.80   1.5887e-05   1.1235e-09
    36.90   1.7164e-05   1.1588e-09
    37.00   1.8536e-05   1.1950e-09
    37.10   2.0010e-05   1.2321e-09
    37.20   2.1593e-05   1.2702e-09
    37.30   2.3291e-05   1.3092e-09
    37.40   2.5114e-05   1.3493e-09
    37.50   2.7070e-05   1.3903e-09
    37.60   2.9166e-05   1.4323e-09
    37.70   3.1413e-05   1.4754e-09
    37.80   3.3821e-05   1.5196e-09
    37.90   3.6399e-05   1.5649e-09
    38.00   3.9159e-05   1.6112e-09
    38.10   4.2113e-05   1.6588e-09
    38.20   4.5274e-05   1.7074e-09
    38.30   4.8654e-05   1.7572e-09
    38.40   5.2267e-05   1.8082e-09
    38.50   5.6128e-05   1.8604e-09
    38.60   6.0253e-05   1.9138e-09
    38.70   6.4658e-05   1.9686e-09
    38.80   6.9361e-05   2.0245e-09
    38.90   7.4379e-05   2.0818e-09
    39.00   7.9733e-05   2.1404e-09
    39.10   8.5443e-05   2.2004e-09
    39.20   9.1530e-05   2.2617e-09
    39.30   9.8017e-05   2.3244e-09
    39.40   1.0493e-04   2.3885e-09
    39.50   1.1229e-04   2.4540e-09
    39.60   1.2012e-04   2.5211e-09
    39.70   1.2846e-04   2.5896e-09
    39.80   1.3734e-04   2.6597e-09
    39.90   1.4678e-04   2.7312e-09
    40.00   1.5681e-04   2.8044e-09
    40.10   1.6748e-04   2.8791e-09
    40.20   1.7882e-04   2.9554e-09
    40.30   1.9086e-04   3.0334e-09
    40.40   2.0365e-04   3.1131e-09
    40.50   2.1722e-04   3.1944e-09
    40.60   2.3163e-04   3.2776e-09
    40.70   2.4692e-04   3.3624e-09
    40.80   2.6314e-04   3.4490e-09
    40.90   2.8033e-04   3.5374e-09
    41.00   2.9856e-04   3.6277e-09
    41.10   3.1787e-04   3.7198e-09
    41.20   3.3833e-04   3.8138e-09
    41.30   3.6000e-04   3.9097e-09
    41.40   3.8295e-04   4.0075e-09
    41.50   4.0724e-04   4.1074e-09
    41.60   4.3294e-04   4.2093e-09
    41.70   4.6013e-04   4.3132e-09
    41.80   4.8889e-04   4.4191e-09
    41.90   5.1929e-04   4.5272e-09
    42.00   5.5143e-04   4.6373e-09
    42.10   5.8539e-04   4.7497e-09
    42.20   6.2127e-04   4.8642e-09
    42.30   6.5916e-04   4.9809e-09
    42.40   6.9917e-04   5.1000e-09
    42.50   7.4141e-04   5.2213e-09
    42.60   7.8598e-04   5.3449e-09
    42.70   8.3300e-04   5.4709e-09
    42.80   8.8260e-04   5.5992e-09
    42.90   9.3490e-04   5.7300e-09
    43.00   9.9004e-04   5.8632e-09
    43.10   1.0481e-03   5.9989e-09
    43.20   1.1094e-03   6.1370e-09
    43.30   1.1739e-03   6.2778e-09
    43.40   1.2418e-03   6.4211e-09
    43.50   1.3133e-03   6.5671e-09
    43.60   1.3886e-03   6.7157e-09
    43.70   1.4678e-03   6.8670e-09
    43.80   1.5512e-03   7.0211e-09
    43.90   1.6389e-03   7.1778e-09
    44.00   1.7311e-03   7.3374e-09
    44.10   1.8280e-03   7.4999e-09
    44.20   1.9299e-03   7.6651e-09
    44.30   2.0370e-03   7.8333e-09
    44.40   2.1495e-03   8.0044e-09
    44.50   2.2676e-03   8.1785e-09
    44.60   2.3917e-03   8.3557e-09
    44.70   2.5220e-03   8.5358e-09
    44.80   2.6587e-03   8.7191e-09
    44.90   2.8022e-03   8.9054e-09
    45.00   2.9528e-03   9.0950e-09
    45.10   3.1107e-03   9.2878e-09
    45.20   3.2763e-03   9.4837e-09
    45.30   3.4500e-03   9.6831e-09
    45.40   3.6320e-03   9.8857e-09
    45.50   3.8228e-03   1.0092e-08
    45.60   4.0227e-03   1.0301e-08
    45.70   4.2321e-03   1.0514e-08
    45.80   4.4514e-03   1.0730e-08
    45.90   4.6811e-03   1.0950e-08
    46.00   4.9215e-03   1.1173e-08
    46.10   5.1731e-03   1.1400e-08
    46.20   5.4365e-03   1.1631e-08
    46.30   5.7120e-03   1.1865e-08
    46.40   6.0003e-03   1.2103e-08
    46.50   6.3017e-03   1.2345e-08
    46.60   6.6169e-03   1.2591e-08
    46.70   6.9464e-03   1.2840e-08
    46.80   7.2908e-03   1.3094e-08
    46.90   7.6507e-03   1.3351e-08
    47.00   8.0267e-03   1.3612e-08
    47.10   8.4195e-03   1.3878e-08
    47.20   8.8297e-03   1.4147e-08
    47.30   9.2581e-03   1.4421e-08
    47.40   9.7053e-03   1.4698e-08
    47.50   1.0172e-02   1.4981e-08
    47.60   1.0659e-02   1.5267e-08
    47.70   1.1168e-02   1.5557e-08
    47.80   1.1698e-02   1.5852e-08
    47.90   1.2251e-02   1.6151e-08
    48.00   1.2828e-02   1.6454e-08
    48.10   1.3429e-02   1.6763e-08
    48.20   1.4056e-02   1.7075e-08
    48.30   1.4709e-02   1.7393e-08
    48.40   1.5390e-02   1.7714e-08
    48.50   1.6099e-02   1.8041e-08
    48.60   1.6838e-02   1.8372e-08
    48.70   1.7608e-02   1.8708e-08
    48.80   1.8409e-02   1.9049e-08
    48.90   1.9244e-02   1.9395e-08
    49.00   2.0112e-02   1.9745e-08
    49.10   2.1016e-02   2.0101e-08
    49.20   2.1957e-02   2.0461e-08
    49.30   2.2936e-02   2.0826e-08
    49.40   2.3954e-02   2.1198e-08
    49.50   2.5013e-02   2.1573e-08
    49.60   2.6114e-02   2.1954e-08
    49.70   2.7259e-02   2.2340e-08
    49.80   2.8449e-02   2.2732e-08
    49.90   2.9687e-02   2.3129e-08
    50.00   3.0972e-02   2.3530e-08
    50.10   3.2308e-02   2.3938e-08
    50.20   3.3696e-02   2.4351e-08
    50.30   3.5138e-02   2.4769e-08
    50.40   3.6635e-02   2.5194e-08
    50.50   3.8190e-02   2.5624e-08
    50.60   3.9805e-02   2.6060e-08
    50.70   4.1481e-02   2.6500e-08
    50.80   4.3220e-02   2.6948e-08
    50.90   4.5025e-02   2.7401e-08
    51.00   4.6898e-02   2.7860e-08
    51.10   4.8841e-02   2.8324e-08
    51.20   5.0857e-02   2.8795e-08
    51.30   5.2947e-02   2.9272e-08
    51.40   5.5115e-02   2.9755e-08
    51.50   5.7363e-02   3.0245e-08
    51.60   5.9693e-02   3.0740e-08
    51.70   6.2108e-02   3.1242e-08
    51.80   6.4611e-02   3.1750e-08
    51.90   6.7205e-02   3.2264e-08
    52.00   6.9892e-02   3.2785e-08
    52.10   7.2676e-02   3.3312e-08
    52.20   7.5560e-02   3.3846e-08
    52.30   7.8546e-02   3.4387e-08
    52.40   8.1638e-02   3.4934e-08
    52.50   8.4840e-02   3.5488e-08
    52.60   8.8155e-02   3.6048e-08
    52.70   9.1585e-02   3.6616e-08
    52.80   9.5136e-02   3.7190e-08
    52.90   9.8810e-02   3.7771e-08
    53.00   1.0261e-01   3.8359e-08
    53.10   1.0654e-01   3.8954e-08
    53.20   1.1061e-01   3.9557e-08
    53.30   1.1482e-01   4.0166e-08
    53.40   1.1917e-01   4.0782e-08
    53.50   1.2367e-01   4.1407e-08
    53.60   1.2832e-01   4.2038e-08
    53.70   1.3312e-01   4.2676e-08
    53.80   1.3809e-01   4.3323e-08
    53.90   1.4323e-01   4.3976e-08
    54.00   1.4853e-01   4.4637e-08
    54.10   1.5401e-01   4.5306e-08
    54.20   1.5967e-01   4.5983e-08
    54.30   1.6552e-01   4.6667e-08
    54.40   1.7156e-01   4.7358e-08
    54.50   1.7780e-01   4.8058e-08
    54.60   1.8424e-01   4.8765e-08
    54.70   1.9089e-01   4.9481e-08
    54.80   1.9775e-01   5.0204e-08
    54.90   2.0484e-01   5.0936e-08
    55.00   2.1215e-01   5.1676e-08
    55.10   2.1969e-01   5.2424e-08
    55.20   2.2748e-01   5.3181e-08
    55.30   2.3551e-01   5.3945e-08
    55.40   2.4379e-01   5.4718e-08
    55.50   2.5234e-01   5.5500e-08
    55.60   2.6115e-01   5.6289e-08
    55.70   2.7024e-01   5.7088e-08
    55.80   2.7961e-01   5.7895e-08
    55.90   2.8927e-01   5.8711e-08
    56.00   2.9922e-01   5.9535e-08
    56.10   3.0949e-01   6.0368e-08
    56.20   3.2006e-01   6.1210e-08
    56.30   3.3096e-01   6.2062e-08
    56.40   3.4220e-01   6.2921e-08
    56.50   3.5377e-01   6.3790e-08
    56.60   3.6569e-01   6.4668e-08
    56.70   3.7796e-01   6.5555e-08
    56.80   3.9061e-01   6.6452e-08
    56.90   4.0363e-01   6.7358e-08
    57.00   4.1704e-01   6.8273e-08
    57.10   4.3085e-01   6.9198e-08
    57.20   4.4506e-01   7.0131e-08
    57.30   4.5970e-01   7.1075e-08
    57.40   4.7476e-01   7.2028e-08
    57.50   4.9026e-01   7.2991e-08
    57.60   5.0621e-01   7.3964e-08
    57.70   5.2262e-01   7.4946e-08
    57.80   5.3951e-01   7.5938e-08
    57.90   5.5688e-01   7.6940e-08
    58.00   5.7476e-01   7.7952e-08
    58.10   5.9314e-01   7.8974e-08
    58.20   6.1204e-01   8.0006e-08
    58.30   6.3148e-01   8.1049e-08
    58.40   6.5147e-01   8.2101e-08
    58.50   6.7203e-01   8.3165e-08
    58.60   6.9316e-01   8.4237e-08
    58.70   7.1488e-01   8.5321e-08
    58.80   7.3721e-01   8.6415e-08
    58.90   7.6016e-01   8.7519e-08
    59.00   7.8374e-01   8.8635e-08
    59.10   8.0798e-01   8.9761e-08
    59.20   8.3288e-01   9.0898e-08
    59.30   8.5846e-01   9.2046e-08
    59.40   8.8474e-01   9.3203e-08
    59.50   9.1174e-01   9.4373e-08
    59.60   9.3946e-01   9.5553e-08
    59.70   9.6794e-01   9.6745e-08
    59.80   9.9719e-01   9.7947e-08
    59.90   1.0272e+00   9.9161e-08
    60.00   1.0581e+00   1.0039e-07
    60.10   1.0897e+00   1.0162e-07
    60.20   1.1222e+00   1.0287e-07
    60.30   1.1556e+00   1.0413e-07
    60.40   1.1898e+00   1.0540e-07
    60.50   1.2250e+00   1.0668e-07
    60.60   1.2610e+00   1.0798e-07
    60.70   1.2980e+00   1.0928e-07
    60.80   1.3360e+00   1.1060e-07
    60.90   1.3750e+00   1.1193e-07
    61.00   1.4149e+00   1.1327e-07
    61.10   1.4559e+00   1.1462e-07
    61.20   1.4980e+00   1.1599e-07
    61.30   1.5411e+00   1.1736e-07
    61.40   1.5854e+00   1.1875e-07
    61.50   1.6307e+00   1.2016e-07
    61.60   1.6773e+00   1.2157e-07
    61.70   1.7250e+00   1.2300e-07
    61.80   1.7739e+00   1.2443e-07
    61.90   1.8240e+00   1.2589e-07
    62.00   1.8754e+00   1.2735e-07
    62.10   1.9281e+00   1.2883e-07
    62.20   1.9821e+00   1.3032e-07
    62.30   2.0374e+00   1.3182e-07
    62.40   2.0941e+00   1.3333e-07
    62.50   2.1522e+00   1.3486e-07
    62.60   2.2118e+00   1.3640e-07
    62.70   2.2728e+00   1.3796e-07
    62.80   2.3353e+00   1.3953e-07
    62.90   2.3994e+00   1.4110e-07
    63.00   2.4650e+00   1.4270e-07
    63.10   2.5321e+00   1.4431e-07
    63.20   2.6010e+00   1.4593e-07
    63.30   2.6714e+00   1.4756e-07
    63.40   2.7436e+00   1.4921e-07
    63.50   2.8175e+00   1.5087e-07
    63.60   2.8932e+00   1.5254e-07
    63.70   2.9707e+00   1.5423e-07
    63.80   3.0501e+00   1.5593e-07
    63.90   3.1313e+00   1.5765e-07
    64.00   3.2144e+00   1.5938e-07
    64.10   3.2995e+00   1.6112e-07
    64.20   3.3866e+00   1.6288e-07
    64.30   3.4758e+00   1.6466e-07
    64.40   3.5671e+00   1.6644e-07
    64.50   3.6605e+00   1.6824e-07
    64.60   3.7560e+00   1.7005e-07
    64.70   3.8538e+00   1.7189e-07
    64.80   3.9539e+00   1.7373e-07
    64.90   4.0562e+00   1.7559e-07
    65.00   4.1609e+00   1.7747e-07
    65.10   4.2681e+00   1.7935e-07
    65.20   4.3777e+00   1.8126e-07
    65.30   4.4898e+00   1.8317e-07
    65.40   4.6045e+00   1.8510e-07
    65.50   4.7217e+00   1.8705e-07
    65.60   4.8417e+00   1.8901e-07
    65.70   4.9643e+00   1.9099e-07
    65.80   5.0898e+00   1.9298e-07
    65.90   5.2180e+00   1.9499e-07
    66.00   5.3492e+00   1.9702e-07
    66.10   5.4833e+00   1.9905e-07
    66.20   5.6204e+00   2.0111e-07
    66.30   5.7606e+00   2.0318e-07
    66.40   5.9039e+00   2.0527e-07
    66.50   6.0503e+00   2.0736e-07
    66.60   6.2001e+00   2.0948e-07
    66.70   6.3531e+00   2.1161e-07
    66.80   6.5096e+00   2.1376e-07
    66.90   6.6694e+00   2.1593e-07
    67.00   6.8328e+00   2.1811e-07
    67.10   6.9998e+00   2.2031e-07
    67.20   7.1705e+00   2.2252e-07
    67.30   7.3449e+00   2.2474e-07
    67.40   7.5230e+00   2.2699e-07
    67.50   7.7051e+00   2.2925e-07
    67.60   7.8911e+00   2.3154e-07
    67.70   8.0812e+00   2.3383e-07
    67.80   8.2753e+00   2.3613e-07
    67.90   8.4737e+00   2.3847e-07
    68.00   8.6763e+00   2.4082e-07
    68.10   8.8833e+00   2.4318e-07
    68.20   9.0947e+00   2.4555e-07
    68.30   9.3107e+00   2.4795e-07
    68.40   9.5313e+00   2.5036e-07
    68.50   9.7566e+00   2.5279e-07
    68.60   9.9867e+00   2.5524e-07
    68.70   1.0222e+01   2.5770e-07
    68.80   1.0462e+01   2.6018e-07
    68.90   1.0707e+01   2.6268e-07
    69.00   1.0957e+01   2.6519e-07
    69.10   1.1213e+01   2.6773e-07
    69.20   1.1474e+01   2.7028e-07
    69.30   1.1740e+01   2.7284e-07
    69.40   1.2012e+01   2.7544e-07
    69.50   1.2290e+01   2.7804e-07
    69.60   1.2573e+01   2.8066e-07
    69.70   1.2863e+01   2.8330e-07
    69.80   1.3158e+01   2.8596e-07
    69.90   1.3460e+01   2.8863e-07
    70.00   1.3768e+01   2.9133e-07
    70.10   1.4083e+01   2.9405e-07
    70.20   1.4404e+01   2.9677e-07
    70.30   1.4731e+01   2.9952e-07
    70.40   1.5066e+01   3.0229e-07
    70.50   1.5407e+01   3.0508e-07
    70.60   1.5755e+01   3.0788e-07
    70.70   1.6111e+01   3.1070e-07
    70.80   1.6474e+01   3.1354e-07
    70.90   1.6844e+01   3.1641e-07
    71.00   1.7222e+01   3.1929e-07
    71.10   1.7608e+01   3.2219e-07
    71.20   1.8002e+01   3.2510e-07
    71.30   1.8403e+01   3.2804e-07
    71.40   1.8813e+01   3.3100e-07
    71.50   1.9232e+01   3.3398e-07
    71.60   1.9658e+01   3.3697e-07
    71.70   2.0094e+01   3.3998e-07
    71.80   2.0538e+01   3.4301e-07
    71.90   2.0992e+01   3.4607e-07
    72.00   2.1455e+01   3.4914e-07
    72.10   2.1927e+01   3.5224e-07
    72.20   2.2408e+01   3.5535e-07
    72.30   2.2900e+01   3.5848e-07
    72.40   2.3401e+01   3.6163e-07
    72.50   2.3913e+01   3.6480e-07
    72.60   2.4435e+01   3.6799e-07
    72.70   2.4967e+01   3.7120e-07
    72.80   2.5510e+01   3.7443e-07
    72.90   2.6064e+01   3.7768e-07
    73.00   2.6630e+01   3.8096e-07
    73.10   2.7206e+01   3.8425e-07
    73.20   2.7795e+01   3.8756e-07
    73.30   2.8395e+01   3.9089e-07
    73.40   2.9007e+01   3.9425e-07
    73.50   2.9632e+01   3.9762e-07
    73.60   3.0269e+01   4.0102e-07
    73.70   3.0919e+01   4.0444e-07
    73.80   3.1581e+01   4.0787e-07
    73.90   3.2258e+01   4.1133e-07
    74.00   3.2947e+01   4.1481e-07
    74.10   3.3651e+01   4.1832e-07
    74.20   3.4368e+01   4.2183e-07
    74.30   3.5100e+01   4.2538e-07
    74.40   3.5847e+01   4.2894e-07
    74.50   3.6608e+01   4.3252e-07
    74.60   3.7385e+01   4.3613e-07
    74.70   3.8177e+01   4.3976e-07
    74.80   3.8985e+01   4.4340e-07
    74.90   3.9809e+01   4.4708e-07
    75.00   4.0650e+01   4.5078e-07
    75.10   4.1507e+01   4.5449e-07
    75.20   4.2382e+01   4.5823e-07
    75.30   4.3273e+01   4.6198e-07
    75.40   4.4183e+01   4.6576e-07
    75.50   4.5111e+01   4.6956e-07
    75.60   4.6057e+01   4.7340e-07
    75.70   4.7022e+01   4.7724e-07
    75.80   4.8006e+01   4.8111e-07
    75.90   4.9010e+01   4.8501e-07
    76.00   5.0034e+01   4.8891e-07
    76.10   5.1078e+01   4.9285e-07
    76.20   5.2143e+01   4.9681e-07
    76.30   5.3229e+01   5.0080e-07
    76.40   5.4336e+01   5.0480e-07
    76.50   5.5466e+01   5.0883e-07
    76.60   5.6618e+01   5.1288e-07
    76.70   5.7793e+01   5.1696e-07
    76.80   5.8991e+01   5.2105e-07
    76.90   6.0213e+01   5.2517e-07
    77.00   6.1460e+01   5.2931e-07
    77.10   6.2731e+01   5.3348e-07
    77.20   6.4028e+01   5.3767e-07
    77.30   6.5350e+01   5.4188e-07
    77.40   6.6698e+01   5.4612e-07
    77.50   6.8074e+01   5.5038e-07
    77.60   6.9476e+01   5.5466e-07
    77.70   7.0907e+01   5.5896e-07
    77.80   7.2366e+01   5.6330e-07
    77.90   7.3854e+01   5.6765e-07
    78.00   7.5371e+01   5.7203e-07
    78.10   7.6919e+01   5.7643e-07
    78.20   7.8497e+01   5.8086e-07
    78.30   8.0107e+01   5.8532e-07
    78.40   8.1749e+01   5.8979e-07
    78.50   8.3423e+01   5.9428e-07
    78.60   8.5131e+01   5.9881e-07
    78.70   8.6873e+01   6.0335e-07
    78.80   8.8649e+01   6.0793e-07
    78.90   9.0460e+01   6.1253e-07
    79.00   9.2308e+01   6.1715e-07
    79.10   9.4193e+01   6.2179e-07
    79.20   9.6114e+01   6.2647e-07
    79.30   9.8075e+01   6.3116e-07
    79.40   1.0007e+02   6.3588e-07
    79.50   1.0211e+02   6.4063e-07
    79.60   1.0419e+02   6.4540e-07
    79.70   1.0631e+02   6.5020e-07
    79.80   1.0848e+02   6.5502e-07
    79.90   1.1068e+02   6.5987e-07
    80.00   1.1293e+02   6.6473e-07
    80.10   1.1523e+02   6.6963e-07
    80.20   1.1757e+02   6.7455e-07
    80.30   1.1996e+02   6.7950e-07
    80.40   1.2239e+02   6.8448e-07
    80.50   1.2487e+02   6.8947e-07
    80.60   1.2741e+02   6.9450e-07
    80.70   1.2999e+02   6.9955e-07
    80.80   1.3263e+02   7.0462e-07
    80.90   1.3531e+02   7.0973e-07
    81.00   1.3805e+02   7.1486e-07
    81.10   1.4085e+02   7.2002e-07
    81.20   1.4370e+02   7.2519e-07
    81.30   1.4661e+02   7.3040e-07
    81.40   1.4958e+02   7.3563e-07
    81.50   1.5260e+02   7.4090e-07
    81.60   1.5569e+02   7.4618e-07
    81.70   1.5884e+02   7.5149e-07
    81.80   1.6205e+02   7.5684e-07
    81.90   1.6532e+02   7.6220e-07
    82.00   1.6866e+02   7.6759e-07
    82.10   1.7207e+02   7.7301e-07
    82.20   1.7555e+02   7.7847e-07
    82.30   1.7909e+02   7.8394e-07
    82.40   1.8271e+02   7.8944e-07
    82.50   1.8639e+02   7.9497e-07
    82.60   1.9015e+02   8.0052e-07
    82.70   1.9399e+02   8.0610e-07
    82.80   1.9790e+02   8.1171e-07
    82.90   2.0190e+02   8.1735e-07
    83.00   2.0597e+02   8.2301e-07
    83.10   2.1012e+02   8.2870e-07
    83.20   2.1435e+02   8.3443e-07
    83.30   2.1867e+02   8.4017e-07
    83.40   2.2308e+02   8.4595e-07
    83.50   2.2758e+02   8.5175e-07
    83.60   2.3216e+02   8.5759e-07
    83.70   2.3684e+02   8.6345e-07
    83.80   2.4161e+02   8.6934e-07
    83.90   2.4647e+02   8.7525e-07
    84.00   2.5143e+02   8.8119e-07
    84.10   2.5649e+02   8.8716e-07
    84.20   2.6166e+02   8.9317e-07
    84.30   2.6692e+02   8.9920e-07
    84.40   2.7229e+02   9.0525e-07
    84.50   2.7777e+02   9.1134e-07
    84.60   2.8336e+02   9.1745e-07
    84.70   2.8906e+02   9.2359e-07
    84.80   2.9487e+02   9.2976e-07
    84.90   3.0080e+02   9.3597e-07
    85.00   3.0685e+02   9.4219e-07
    85.10   3.1302e+02   9.4845e-07
    85.20   3.1931e+02   9.5475e-07
    85.30   3.2573e+02   9.6106e-07
    85.40   3.3227e+02   9.6741e-07
    85.50   3.3895e+02   9.7378e-07
    85.60   3.4576e+02   9.8019e-07
    85.70   3.5270e+02   9.8662e-07
    85.80   3.5979e+02   9.9309e-07
    85.90   3.6701e+02   9.9957e-07
    86.00   3.7438e+02   1.0061e-06
    86.10   3.8190e+02   1.0126e-06
    86.20   3.8956e+02   1.0192e-06
    86.30   3.9738e+02   1.0258e-06
    86.40   4.0535e+02   1.0325e-06
    86.50   4.1349e+02   1.0392e-06
    86.60   4.2178e+02   1.0458e-06
    86.70   4.3024e+02   1.0526e-06
    86.80   4.3887e+02   1.0594e-06
    86.90   4.4767e+02   1.0661e-06
    87.00   4.5664e+02   1.0730e-06
    87.10   4.6580e+02   1.0798e-06
    87.20   4.7513e+02   1.0867e-06
    87.30   4.8465e+02   1.0936e-06
    87.40   4.9436e+02   1.1006e-06
    87.50   5.0426e+02   1.1075e-06
    87.60   5.1436e+02   1.1145e-06
    87.70   5.2466e+02   1.1216e-06
    87.80   5.3516e+02   1.1286e-06
    87.90   5.4587e+02   1.1357e-06
    88.00   5.5679e+02   1.1429e-06
    88.10   5.6793e+02   1.1500e-06
    88.20   5.7929e+02   1.1572e-06
    88.30   5.9087e+02   1.1644e-06
    88.40   6.0268e+02   1.1717e-06
    88.50   6.1473e+02   1.1790e-06
    88.60   6.2701e+02   1.1863e-06
    88.70   6.3953e+02   1.1937e-06
    88.80   6.5230e+02   1.2010e-06
    88.90   6.6533e+02   1.2085e-06
    89.00   6.7861e+02   1.2159e-06
    89.10   6.9215e+02   1.2234e-06
    89.20   7.0596e+02   1.2309e-06
    89.30   7.2003e+02   1.2384e-06
    89.40   7.3439e+02   1.2460e-06
    89.50   7.4903e+02   1.2536e-06
    89.60   7.6395e+02   1.2612e-06
    89.70   7.7917e+02   1.2689e-06
    89.80   7.9468e+02   1.2766e-06
    89.90   8.1050e+02   1.2843e-06
    90.00   8.2663e+02   1.2921e-06
    90.10   8.4307e+02   1.2999e-06
    90.20   8.5984e+02   1.3077e-06
    90.30   8.7693e+02   1.3156e-06
    90.40   8.9435e+02   1.3235e-06
    90.50   9.1212e+02   1.3314e-06
    90.60   9.3023e+02   1.3394e-06
    90.70   9.4869e+02   1.3474e-06
    90.80   9.6751e+02   1.3554e-06
    90.90   9.8670e+02   1.3635e-06
    91.00   1.0063e+03   1.3716e-06
    91.10   1.0262e+03   1.3797e-06
    91.20   1.0465e+03   1.3878e-06
    91.30   1.0672e+03   1.3960e-06
    91.40   1.0884e+03   1.4043e-06
    91.50   1.1099e+03   1.4125e-06
    91.60   1.1318e+03   1.4208e-06
    91.70   1.1542e+03   1.4291e-06
    91.80   1.1770e+03   1.4375e-06
    91.90   1.2002e+03   1.4459e-06
    92.00   1.2239e+03   1.4543e-06
    92.10   1.2481e+03   1.4628e-06
    92.20   1.2727e+03   1.4713e-06
    92.30   1.2978e+03   1.4798e-06
    92.40   1.3233e+03   1.4884e-06
    92.50   1.3494e+03   1.4970e-06
    92.60   1.3759e+03   1.5056e-06
    92.70   1.4030e+03   1.5143e-06
    92.80   1.4305e+03   1.5230e-06
    92.90   1.4586e+03   1.5317e-06
    93.00   1.4873e+03   1.5405e-06
    93.10   1.5164e+03   1.5493e-06
    93.20   1.5462e+03   1.5581e-06
    93.30   1.5765e+03   1.5670e-06
    93.40   1.6073e+03   1.5759e-06
    93.50   1.6388e+03   1.5848e-06
    93.60   1.6709e+03   1.5938e-06
    93.70   1.7035e+03   1.6028e-06
    93.80   1.7368e+03   1.6119e-06
    93.90   1.7707e+03   1.6210e-06
    94.00   1.8052e+03   1.6301e-06
    94.10   1.8404e+03   1.6393e-06
    94.20   1.8763e+03   1.6484e-06
    94.30   1.9128e+03   1.6577e-06
    94.40   1.9500e+03   1.6669e-06
    94.50   1.9880e+03   1.6762e-06
    94.60   2.0266e+03   1.6855e-06
    94.70   2.0659e+03   1.6949e-06
    94.80   2.1060e+03   1.7043e-06
    94.90   2.1468e+03   1.7137e-06
    95.00   2.1884e+03   1.7232e-06
    95.10   2.2308e+03   1.7327e-06
    95.20   2.2740e+03   1.7423e-06
    95.30   2.3179e+03   1.7519e-06
    95.40   2.3627e+03   1.7615e-06
    95.50   2.4083e+03   1.7711e-06
    95.60   2.4547e+03   1.7808e-06
    95.70   2.5020e+03   1.7906e-06
    95.80   2.5502e+03   1.8003e-06
    95.90   2.5993e+03   1.8101e-06
    96.00   2.6492e+03   1.8200e-06
    96.10   2.7001e+03   1.8298e-06
    96.20   2.7520e+03   1.8398e-06
    96.30   2.8047e+03   1.8497e-06
    96.40   2.8585e+03   1.8597e-06
    96.50   2.9132e+03   1.8697e-06
    96.60   2.9689e+03   1.8798e-06
    96.70   3.0256e+03   1.8898e-06
    96.80   3.0834e+03   1.9000e-06
    96.90   3.1422e+03   1.9101e-06
    97.00   3.2021e+03   1.9204e-06
    97.10   3.2631e+03   1.9306e-06
    97.20   3.3252e+03   1.9409e-06
    97.30   3.3884e+03   1.9512e-06
    97.40   3.4528e+03   1.9616e-06
    97.50   3.5183e+03   1.9719e-06
    97.60   3.5850e+03   1.9824e-06
    97.70   3.6529e+03   1.9928e-06
    97.80   3.7220e+03   2.0034e-06
    97.90   3.7924e+03   2.0139e-06
    98.00   3.8640e+03   2.0245e-06
    98.10   3.9369e+03   2.0351e-06
    98.20   4.0111e+03   2.0458e-06
    98.30   4.0866e+03   2.0564e-06
    98.40   4.1635e+03   2.0671e-06
    98.50   4.2418e+03   2.0780e-06
    98.60   4.3214e+03   2.0888e-06
    98.70   4.4024e+03   2.0996e-06
    98.80   4.4849e+03   2.1105e-06
    98.90   4.5689e+03   2.1215e-06
    99.00   4.6543e+03   2.1324e-06
    99.10   4.7413e+03   2.1434e-06
    99.20   4.8297e+03   2.1544e-06
    99.30   4.9198e+03   2.1655e-06
    99.40   5.0114e+03   2.1766e-06
    99.50   5.1046e+03   2.1878e-06
    99.60   5.1994e+03   2.1990e-06
    99.70   5.2960e+03   2.2102e-06
    99.80   5.3942e+03   2.2214e-06
    99.90   5.4941e+03   2.2328e-06
   100.00   5.5957e+03   2.2441e-06


==> data/26al_1_all_down_2_misch_et_al.txt <==
> From method of Misch et al (2020) LA-UR-20-22828.  Data released under LA-UR-20-26010.
> Reaction rates [1/s] for 26al state 1 (E = 0.0 keV).
> The column labeled "beta+" is the sum of both positron emission and electron capture.
> rho*Ye = 100000.0 [g/cm^3]
> T [keV]          -->2        beta+
     0.10   0.0000e+00   1.1802e-13
     0.20   0.0000e+00   1.1802e-13
     0.30   0.0000e+00   1.1802e-13
     0.40  1.3594e-263   1.1802e-13
     0.50  5.1187e-214   1.1802e-13
     0.60  5.7504e-181   1.1802e-13
     0.70  2.3293e-157   1.1802e-13
     0.80  1.1827e-139   1.1802e-13
     0.90  6.9810e-126   1.1802e-13
     1.00  7.2571e-115   1.1802e-13
     1.10  7.4911e-106   1.1802e-13
     1.20   2.4324e-98   1.1802e-13
     1.30   5.5195e-92   1.1802e-13
     1.40   1.5481e-86   1.1802e-13
     1.50   8.1526e-82   1.1802e-13
     1.60   1.1031e-77   1.1802e-13
     1.70   4.8741e-74   1.1802e-13
     1.80   8.4750e-71   1.1802e-13
     1.90   6.7191e-68   1.1802e-13
     2.00   2.7325e-65   1.1802e-13
     2.10   6.2707e-63   1.1802e-13
     2.20   8.7792e-61   1.1802e-13
     2.30   7.9978e-59   1.1802e-13
     2.40   5.0026e-57   1.1802e-13
     2.50   2.2476e-55   1.1802e-13
     2.60   7.5359e-54   1.1802e-13
     2.70   1.9478e-52   1.1802e-13
     2.80   3.9910e-51   1.1802e-13
     2.90   6.6398e-50   1.1802e-13
     3.00   9.1586e-49   1.1801e-13
     3.10   1.0665e-47   1.1801e-13
     3.20   1.0653e-46   1.1801e-13
     3.30   9.2560e-46   1.1801e-13
     3.40   7.0816e-45   1.1801e-13
     3.50   4.8232e-44   1.1801e-13
     3.60   2.9529e-43   1.1801e-13
     3.70   1.6392e-42   1.1801e-13
     3.80   8.3145e-42   1.1801e-13
     3.90   3.8804e-41   1.1801e-13
     4.00   1.6767e-40   1.1800e-13
     4.10   6.7460e-40   1.1800e-13
     4.20   2.5400e-39   1.1800e-13
     4.30   8.9919e-39   1.1800e-13
     4.40   3.0054e-38   1.1800e-13
     4.50   9.5208e-38   1.1800e-13
     4.60   2.8686e-37   1.1799e-13
     4.70   8.2467e-37   1.1799e-13
     4.80   2.2688e-36   1.1799e-13
     4.90   5.9890e-36   1.1799e-13
     5.00   1.5208e-35   1.1799e-13
     5.10   3.7234e-35   1.1799e-13
     5.20   8.8080e-35   1.1798e-13
     5.30   2.0173e-34   1.1798e-13
     5.40   4.4818e-34   1.1798e-13
     5.50   9.6770e-34   1.1798e-13
     5.60   2.0345e-33   1.1797e-13
     5.70   4.1732e-33   1.1797e-13
     5.80   8.3707e-33   1.1797e-13
     5.90   1.6463e-32   1.1797e-13
     6.00   3.1854e-32   1.1796e-13
     6.10   6.0894e-32   1.1796e-13
     6.20   1.1563e-31   1.1796e-13
     6.30   2.1957e-31   1.1796e-13
     6.40   4.2002e-31   1.1795e-13
     6.50   8.1542e-31   1.1795e-13
     6.60   1.6160e-30   1.1795e-13
     6.70   3.2786e-30   1.1794e-13
     6.80   6.8018e-30   1.1794e-13
     6.90   1.4365e-29   1.1793e-13
     7.00   3.0688e-29   1.1793e-13
     7.10   6.5849e-29   1.1793e-13
     7.20   1.4105e-28   1.1792e-13
     7.30   3.0015e-28   1.1792e-13
     7.40   6.3218e-28   1.1792e-13
     7.50   1.3147e-27   1.1791e-13
     7.60   2.6955e-27   1.1791e-13
     7.70   5.4434e-27   1.1790e-13
     7.80   1.0823e-26   1.1790e-13
     7.90   2.1185e-26   1.1789e-13
     8.00   4.0826e-26   1.1789e-13
     8.10   7.7482e-26   1.1789e-13
     8.20   1.4486e-25   1.1788e-13
     8.30   2.6689e-25   1.1787e-13
     8.40   4.8478e-25   1.1787e-13
     8.50   8.6849e-25   1.1786e-13
     8.60   1.5352e-24   1.1786e-13
     8.70   2.6788e-24   1.1785e-13
     8.80   4.6159e-24   1.1785e-13
     8.90   7.8577e-24   1.1784e-13
     9.00   1.3220e-23   1.1784e-13
     9.10   2.1989e-23   1.1783e-13
     9.20   3.6173e-23   1.1783e-13
     9.30   5.8876e-23   1.1782e-13
     9.40   9.4841e-23   1.1781e-13
     9.50   1.5125e-22   1.1781e-13
     9.60   2.3888e-22   1.1780e-13
     9.70   3.7375e-22   1.1780e-13
     9.80   5.7944e-22   1.1779e-13
     9.90   8.9042e-22   1.1778e-13
    10.00   1.3566e-21   1.1777e-13
    10.10   2.0497e-21   1.1777e-13
    10.20   3.0720e-21   1.1776e-13
    10.30   4.5680e-21   1.1776e-13
    10.40   6.7410e-21   1.1775e-13
    10.50   9.8743e-21   1.1774e-13
    10.60   1.4360e-20   1.1773e-13
    10.70   2.0738e-20   1.1773e-13
    10.80   2.9746e-20   1.1772e-13
    10.90   4.2386e-20   1.1771e-13
    11.00   6.0008e-20   1.1771e-13
    11.10   8.4426e-20   1.1770e-13
    11.20   1.1806e-19   1.1769e-13
    11.30   1.6411e-19   1.1768e-13
    11.40   2.2682e-19   1.1768e-13
    11.50   3.1172e-19   1.1767e-13
    11.60   4.2606e-19   1.1766e-13
    11.70   5.7924e-19   1.1765e-13
    11.80   7.8341e-19   1.1765e-13
    11.90   1.0542e-18   1.1764e-13
    12.00   1.4115e-18   1.1763e-13
    12.10   1.8809e-18   1.1762e-13
    12.20   2.4946e-18   1.1761e-13
    12.30   3.2934e-18   1.1761e-13
    12.40   4.3286e-18   1.1760e-13
    12.50   5.6643e-18   1.1759e-13
    12.60   7.3805e-18   1.1758e-13
    12.70   9.5768e-18   1.1758e-13
    12.80   1.2376e-17   1.1757e-13
    12.90   1.5930e-17   1.1756e-13
    13.00   2.0426e-17   1.1755e-13
    13.10   2.6091e-17   1.1755e-13
    13.20   3.3203e-17   1.1754e-13
    13.30   4.2101e-17   1.1753e-13
    13.40   5.3196e-17   1.1752e-13
    13.50   6.6981e-17   1.1751e-13
    13.60   8.4054e-17   1.1751e-13
    13.70   1.0513e-16   1.1750e-13
    13.80   1.3106e-16   1.1749e-13
    13.90   1.6288e-16   1.1749e-13
    14.00   2.0178e-16   1.1748e-13
    14.10   2.4923e-16   1.1748e-13
    14.20   3.0691e-16   1.1747e-13
    14.30   3.7685e-16   1.1747e-13
    14.40   4.6141e-16   1.1746e-13
    14.50   5.6336e-16   1.1746e-13
    14.60   6.8597e-16   1.1746e-13
    14.70   8.3302e-16   1.1746e-13
    14.80   1.0089e-15   1.1746e-13
    14.90   1.2189e-15   1.1747e-13
    15.00   1.4688e-15   1.1748e-13
    15.10   1.7656e-15   1.1748e-13
    15.20   2.1172e-15   1.1750e-13
    15.30   2.5329e-15   1.1751e-13
    15.40   3.0231e-15   1.1753e-13
    15.50   3.5999e-15   1.1755e-13
    15.60   4.2772e-15   1.1758e-13
    15.70   5.0708e-15   1.1762e-13
    15.80   5.9987e-15   1.1766e-13
    15.90   7.0815e-15   1.1772e-13
    16.00   8.3423e-15   1.1778e-13
    16.10   9.8076e-15   1.1785e-13
    16.20   1.1507e-14   1.1794e-13
    16.30   1.3475e-14   1.1804e-13
    16.40   1.5749e-14   1.1815e-13
    16.50   1.8372e-14   1.1829e-13
    16.60   2.1392e-14   1.1845e-13
    16.70   2.4863e-14   1.1863e-13
    16.80   2.8846e-14   1.1884e-13
    16.90   3.3408e-14   1.1908e-13
    17.00   3.8625e-14   1.1936e-13
    17.10   4.4580e-14   1.1968e-13
    17.20   5.1368e-14   1.2004e-13
    17.30   5.9093e-14   1.2045e-13
    17.40   6.7870e-14   1.2092e-13
    17.50   7.7827e-14   1.2145e-13
    17.60   8.9106e-14   1.2206e-13
    17.70   1.0186e-13   1.2274e-13
    17.80   1.1627e-13   1.2352e-13
    17.90   1.3253e-13   1.2439e-13
    18.00   1.5083e-13   1.2538e-13
    18.10   1.7142e-13   1.2649e-13
    18.20   1.9454e-13   1.2773e-13
    18.30   2.2048e-13   1.2913e-13
    18.40   2.4954e-13   1.3070e-13
    18.50   2.8205e-13   1.3245e-13
    18.60   3.1837e-13   1.3441e-13
    18.70   3.5891e-13   1.3659e-13
    18.80   4.0410e-13   1.3903e-13
    18.90   4.5440e-13   1.4174e-13
    19.00   5.1033e-13   1.4475e-13
    19.10   5.7245e-13   1.4810e-13
    19.20   6.4137e-13   1.5182e-13
    19.30   7.1773e-13   1.5594e-13
    19.40   8.0226e-13   1.6049e-13
    19.50   8.9573e-13   1.6552e-13
    19.60   9.9895e-13   1.7108e-13
    19.70   1.1128e-12   1.7722e-13
    19.80   1.2384e-12   1.8399e-13
    19.90   1.3766e-12   1.9143e-13
    20.00   1.5286e-12   1.9962e-13
    20.10   1.6956e-12   2.0861e-13
    20.20   1.8790e-12   2.1849e-13
    20.30   2.0800e-12   2.2931e-13
    20.40   2.3004e-12   2.4117e-13
    20.50   2.5415e-12   2.5415e-13
    20.60   2.8052e-12   2.6834e-13
    20.70   3.0934e-12   2.8384e-13
    20.80   3.4079e-12   3.0077e-13
    20.90   3.7509e-12   3.1921e-13
    21.00   4.1248e-12   3.3932e-13
    21.10   4.5318e-12   3.6121e-13
    21.20   4.9746e-12   3.8502e-13
    21.30   5.4559e-12   4.1089e-13
    21.40   5.9786e-12   4.3898e-13
    21.50   6.5458e-12   4.6945e-13
    21.60   7.1610e-12   5.0250e-13
    21.70   7.8275e-12   5.3829e-13
    21.80   8.5491e-12   5.7704e-13
    21.90   9.3298e-12   6.1894e-13
    22.00   1.0174e-11   6.6424e-13
    22.10   1.1086e-11   7.1315e-13
    22.20   1.2070e-11   7.6594e-13
    22.30   1.3132e-11   8.2286e-13
    22.40   1.4277e-11   8.8421e-13
    22.50   1.5510e-11   9.5026e-13
    22.60   1.6838e-11   1.0213e-12
    22.70   1.8266e-11   1.0978e-12
    22.80   1.9803e-11   1.1800e-12
    22.90   2.1453e-11   1.2682e-12
    23.00   2.3226e-11   1.3629e-12
    23.10   2.5129e-11   1.4644e-12
    23.20   2.7171e-11   1.5733e-12
    23.30   2.9360e-11   1.6899e-12
    23.40   3.1705e-11   1.8147e-12
    23.50   3.4217e-11   1.9483e-12
    23.60   3.6906e-11   2.0911e-12
    23.70   3.9784e-11   2.2436e-12
    23.80   4.2861e-11   2.4065e-12
    23.90   4.6152e-11   2.5804e-12
    24.00   4.9667e-11   2.7660e-12
    24.10   5.3423e-11   2.9638e-12
    24.20   5.7434e-11   3.1744e-12
    24.30   6.1715e-11   3.3988e-12
    24.40   6.6284e-11   3.6376e-12
    24.50   7.1158e-11   3.8916e-12
    24.60   7.6357e-11   4.1617e-12
    24.70   8.1901e-11   4.4486e-12
    24.80   8.7811e-11   4.7533e-12
    24.90   9.4112e-11   5.0769e-12
    25.00   1.0083e-10   5.4201e-12
    25.10   1.0799e-10   5.7841e-12
    25.20   1.1562e-10   6.1698e-12
    25.30   1.2375e-10   6.5784e-12
    25.40   1.3242e-10   7.0111e-12
    25.50   1.4165e-10   7.4692e-12
    25.60   1.5150e-10   7.9536e-12
    25.70   1.6201e-10   8.4659e-12
    25.80   1.7321e-10   9.0073e-12
    25.90   1.8516e-10   9.5792e-12
    26.00   1.9792e-10   1.0183e-11
    26.10   2.1154e-10   1.0820e-11
    26.20   2.2609e-10   1.1493e-11
    26.30   2.4164e-10   1.2202e-11
    26.40   2.5827e-10   1.2949e-11
    26.50   2.7606e-10   1.3736e-11
    26.60   2.9511e-10   1.4566e-11
    26.70   3.1553e-10   1.5439e-11
    26.80   3.3741e-10   1.6358e-11
    26.90   3.6090e-10   1.7325e-11
    27.00   3.8613e-10   1.8341e-11
    27.10   4.1325e-10   1.9409e-11
    27.20   4.4243e-10   2.0532e-11
    27.30   4.7387e-10   2.1710e-11
    27.40   5.0775e-10   2.2947e-11
    27.50   5.4432e-10   2.4246e-11
    27.60   5.8383e-10   2.5608e-11
    27.70   6.2655e-10   2.7036e-11
    27.80   6.7281e-10   2.8534e-11
    27.90   7.2293e-10   3.0103e-11
    28.00   7.7731e-10   3.1746e-11
    28.10   8.3637e-10   3.3468e-11
    28.20   9.0057e-10   3.5269e-11
    28.30   9.7043e-10   3.7156e-11
    28.40   1.0465e-09   3.9127e-11
    28.50   1.1295e-09   4.1190e-11
    28.60   1.2200e-09   4.3345e-11
    28.70   1.3189e-09   4.5598e-11
    28.80   1.4271e-09   4.7952e-11
    28.90   1.5454e-09   5.0410e-11
    29.00   1.6749e-09   5.2976e-11
    29.10   1.8168e-09   5.5655e-11
    29.20   1.9724e-09   5.8450e-11
    29.30   2.1431e-09   6.1364e-11
    29.40   2.3305e-09   6.4403e-11
    29.50   2.5362e-09   6.7571e-11
    29.60   2.7623e-09   7.0872e-11
    29.70   3.0109e-09   7.4311e-11
    29.80   3.2841e-09   7.7892e-11
    29.90   3.5847e-09   8.1622e-11
    30.00   3.9154e-09   8.5503e-11
    30.10   4.2793e-09   8.9542e-11
    30.20   4.6798e-09   9.3744e-11
    30.30   5.1207e-09   9.8113e-11
    30.40   5.6060e-09   1.0265e-10
    30.50   6.1403e-09   1.0738e-10
    30.60   6.7285e-09   1.1228e-10
    30.70   7.3760e-09   1.1738e-10
    30.80   8.0888e-09   1.2267e-10
    30.90   8.8734e-09   1.2817e-10
    31.00   9.7368e-09   1.3388e-10
    31.10   1.0687e-08   1.3980e-10
    31.20   1.1732e-08   1.4594e-10
    31.30   1.2882e-08   1.5232e-10
    31.40   1.4146e-08   1.5892e-10
    31.50   1.5536e-08   1.6577e-10
    31.60   1.7063e-08   1.7287e-10
    31.70   1.8742e-08   1.8023e-10
    31.80   2.0586e-08   1.8785e-10
    31.90   2.2610e-08   1.9574e-10
    32.00   2.4833e-08   2.0391e-10
    32.10   2.7272e-08   2.1238e-10
    32.20   2.9947e-08   2.2114e-10
    32.30   3.2880e-08   2.3020e-10
    32.40   3.6096e-08   2.3958e-10
    32.50   3.9619e-08   2.4927e-10
    32.60   4.3477e-08   2.5930e-10
    32.70   4.7701e-08   2.6967e-10
    32.80   5.2324e-08   2.8039e-10
    32.90   5.7380e-08   2.9146e-10
    33.00   6.2909e-08   3.0290e-10
    33.10   6.8952e-08   3.1472e-10
    33.20   7.5553e-08   3.2693e-10
    33.30   8.2762e-08   3.3953e-10
    33.40   9.0630e-08   3.5254e-10
    33.50   9.9214e-08   3.6596e-10
    33.60   1.0858e-07   3.7982e-10
    33.70   1.1878e-07   3.9412e-10
    33.80   1.2990e-07   4.0886e-10
    33.90   1.4201e-07   4.2407e-10
    34.00   1.5519e-07   4.3975e-10
    34.10   1.6953e-07   4.5591e-10
    34.20   1.8513e-07   4.7257e-10
    34.30   2.0208e-07   4.8974e-10
    34.40   2.2051e-07   5.0743e-10
    34.50   2.4052e-07   5.2565e-10
    34.60   2.6225e-07   5.4442e-10
    34.70   2.8583e-07   5.6375e-10
    34.80   3.1140e-07   5.8364e-10
    34.90   3.3913e-07   6.0412e-10
    35.00   3.6918e-07   6.2520e-10
    35.10   4.0174e-07   6.4690e-10
    35.20   4.3698e-07   6.6921e-10
    35.30   4.7513e-07   6.9217e-10
    35.40   5.1640e-07   7.1577e-10
    35.50   5.6103e-07   7.4005e-10
    35.60   6.0926e-07   7.6501e-10
    35.70   6.6138e-07   7.9067e-10
    35.80   7.1767e-07   8.1704e-10
    35.90   7.7843e-07   8.4414e-10
    36.00   8.4399e-07   8.7199e-10
    36.10   9.1472e-07   9.0059e-10
    36.20   9.9097e-07   9.2997e-10
    36.30   1.0731e-06   9.6015e-10
    36.40   1.1617e-06   9.9112e-10
    36.50   1.2570e-06   1.0229e-09
    36.60   1.3596e-06   1.0556e-09
    36.70   1.4700e-06   1.0891e-09
    36.80   1.5888e-06   1.1235e-09
    36.90   1.7164e-06   1.1588e-09
    37.00   1.8536e-06   1.1950e-09
    37.10   2.0010e-06   1.2321e-09
    37.20   2.1593e-06   1.2702e-09
    37.30   2.3292e-06   1.3092e-09
    37.40   2.5115e-06   1.3493e-09
    37.50   2.7070e-06   1.3903e-09
    37.60   2.9167e-06   1.4323e-09
    37.70   3.1414e-06   1.4754e-09
    37.80   3.3821e-06   1.5196e-09
    37.90   3.6400e-06   1.5649e-09
    38.00   3.9160e-06   1.6112e-09
    38.10   4.2114e-06   1.6588e-09
    38.20   4.5275e-06   1.7074e-09
    38.30   4.8655e-06   1.7572e-09
    38.40   5.2268e-06   1.8082e-09
    38.50   5.6129e-06   1.8604e-09
    38.60   6.0254e-06   1.9138e-09
    38.70   6.4660e-06   1.9686e-09
    38.80   6.9363e-06   2.0245e-09
    38.90   7.4381e-06   2.0818e-09
    39.00   7.9735e-06   2.1404e-09
    39.10   8.5445e-06   2.2004e-09
    39.20   9.1532e-06   2.2617e-09
    39.30   9.8020e-06   2.3244e-09
    39.40   1.0493e-05   2.3885e-09
    39.50   1.1229e-05   2.4540e-09
    39.60   1.2013e-05   2.5211e-09
    39.70   1.2847e-05   2.5896e-09
    39.80   1.3734e-05   2.6597e-09
    39.90   1.4678e-05   2.7312e-09
    40.00   1.5682e-05   2.8044e-09
    40.10   1.6749e-05   2.8791e-09
    40.20   1.7882e-05   2.9554e-09
    40.30   1.9087e-05   3.0334e-09
    40.40   2.0366e-05   3.1131e-09
    40.50   2.1723e-05   3.1944e-09
    40.60   2.3164e-05   3.2776e-09
    40.70   2.4693e-05   3.3624e-09
    40.80   2.6315e-05   3.4490e-09
    40.90   2.8035e-05   3.5374e-09
    41.00   2.9857e-05   3.6277e-09
    41.10   3.1789e-05   3.7198e-09
    41.20   3.3836e-05   3.8138e-09
    41.30   3.6003e-05   3.9097e-09
    41.40   3.8298e-05   4.0075e-09
    41.50   4.0727e-05   4.1074e-09
    41.60   4.3298e-05   4.2093e-09
    41.70   4.6017e-05   4.3132e-09
    41.80   4.8893e-05   4.4191e-09
    41.90   5.1934e-05   4.5272e-09
    42.00   5.5148e-05   4.6373e-09
    42.10   5.8545e-05   4.7497e-09
    42.20   6.2134e-05   4.8642e-09
    42.30   6.5924e-05   4.9809e-09
    42.40   6.9925e-05   5.1000e-09
    42.50   7.4150e-05   5.2213e-09
    42.60   7.8608e-05   5.3449e-09
    42.70   8.3311e-05   5.4709e-09
    42.80   8.8272e-05   5.5992e-09
    42.90   9.3504e-05   5.7300e-09
    43.00   9.9019e-05   5.8632e-09
    43.10   1.0483e-04   5.9989e-09
    43.20   1.1096e-04   6.1370e-09
    43.30   1.1741e-04   6.2778e-09
    43.40   1.2420e-04   6.4211e-09
    43.50   1.3136e-04   6.5671e-09
    43.60   1.3889e-04   6.7157e-09
    43.70   1.4681e-04   6.8670e-09
    43.80   1.5515e-04   7.0211e-09
    43.90   1.6392e-04   7.1778e-09
    44.00   1.7315e-04   7.3374e-09
    44.10   1.8285e-04   7.4999e-09
    44.20   1.9304e-04   7.6651e-09
    44.30   2.0375e-04   7.8333e-09
    44.40   2.1501e-04   8.0044e-09
    44.50   2.2683e-04   8.1785e-09
    44.60   2.3924e-04   8.3557e-09
    44.70   2.5228e-04   8.5358e-09
    44.80   2.6596e-04   8.7191e-09
    44.90   2.8032e-04   8.9054e-09
    45.00   2.9539e-04   9.0950e-09
    45.10   3.1119e-04   9.2878e-09
    45.20   3.2776e-04   9.4837e-09
    45.30   3.4514e-04   9.6831e-09
    45.40   3.6335e-04   9.8857e-09
    45.50   3.8245e-04   1.0092e-08
    45.60   4.0245e-04   1.0301e-08
    45.70   4.2341e-04   1.0514e-08
    45.80   4.4536e-04   1.0730e-08
    45.90   4.6835e-04   1.0950e-08
    46.00   4.9241e-04   1.1173e-08
    46.10   5.1760e-04   1.1400e-08
    46.20   5.4396e-04   1.1631e-08
    46.30   5.7155e-04   1.1865e-08
    46.40   6.0040e-04   1.2103e-08
    46.50   6.3058e-04   1.2345e-08
    46.60   6.6214e-04   1.2591e-08
    46.70   6.9513e-04   1.2840e-08
    46.80   7.2962e-04   1.3094e-08
    46.90   7.6565e-04   1.3351e-08
    47.00   8.0331e-04   1.3612e-08
    47.10   8.4265e-04   1.3878e-08
    47.20   8.8373e-04   1.4147e-08
    47.30   9.2664e-04   1.4421e-08
    47.40   9.7143e-04   1.4698e-08
    47.50   1.0182e-03   1.4981e-08
    47.60   1.0670e-03   1.5267e-08
    47.70   1.1179e-03   1.5557e-08
    47.80   1.1710e-03   1.5852e-08
    47.90   1.2265e-03   1.6151e-08
    48.00   1.2843e-03   1.6454e-08
    48.10   1.3445e-03   1.6763e-08
    48.20   1.4073e-03   1.7075e-08
    48.30   1.4728e-03   1.7393e-08
    48.40   1.5411e-03   1.7714e-08
    48.50   1.6122e-03   1.8041e-08
    48.60   1.6863e-03   1.8372e-08
    48.70   1.7635e-03   1.8708e-08
    48.80   1.8438e-03   1.9049e-08
    48.90   1.9275e-03   1.9395e-08
    49.00   2.0146e-03   1.9745e-08
    49.10   2.1053e-03   2.0101e-08
    49.20   2.1997e-03   2.0461e-08
    49.30   2.2979e-03   2.0826e-08
    49.40   2.4001e-03   2.1198e-08
    49.50   2.5064e-03   2.1573e-08
    49.60   2.6169e-03   2.1954e-08
    49.70   2.7319e-03   2.2340e-08
    49.80   2.8514e-03   2.2732e-08
    49.90   2.9756e-03   2.3129e-08
    50.00   3.1048e-03   2.3530e-08
    50.10   3.2390e-03   2.3938e-08
    50.20   3.3784e-03   2.4351e-08
    50.30   3.5233e-03   2.4769e-08
    50.40   3.6738e-03   2.5194e-08
    50.50   3.8301e-03   2.5624e-08
    50.60   3.9924e-03   2.6060e-08
    50.70   4.1610e-03   2.6500e-08
    50.80   4.3359e-03   2.6948e-08
    50.90   4.5175e-03   2.7401e-08
    51.00   4.7060e-03   2.7860e-08
    51.10   4.9016e-03   2.8324e-08
    51.20   5.1045e-03   2.8795e-08
    51.30   5.3150e-03   2.9272e-08
    51.40   5.5333e-03   2.9755e-08
    51.50   5.7598e-03   3.0245e-08
    51.60   5.9946e-03   3.0740e-08
    51.70   6.2380e-03   3.1242e-08
    51.80   6.4904e-03   3.1750e-08
    51.90   6.7520e-03   3.2264e-08
    52.00   7.0231e-03   3.2785e-08
    52.10   7.3040e-03   3.3312e-08
    52.20   7.5951e-03   3.3846e-08
    52.30   7.8966e-03   3.4387e-08
    52.40   8.2090e-03   3.4934e-08
    52.50   8.5325e-03   3.5488e-08
    52.60   8.8675e-03   3.6048e-08
    52.70   9.2144e-03   3.6616e-08
    52.80   9.5735e-03   3.7190e-08
    52.90   9.9453e-03   3.7771e-08
    53.00   1.0330e-02   3.8359e-08
    53.10   1.0728e-02   3.8954e-08
    53.20   1.1140e-02   3.9557e-08
    53.30   1.1567e-02   4.0166e-08
    53.40   1.2008e-02   4.0782e-08
    53.50   1.2464e-02   4.1407e-08
    53.60   1.2936e-02   4.2038e-08
    53.70   1.3424e-02   4.2676e-08
    53.80   1.3929e-02   4.3323e-08
    53.90   1.4451e-02   4.3976e-08
    54.00   1.4990e-02   4.4638e-08
    54.10   1.5548e-02   4.5306e-08
    54.20   1.6124e-02   4.5983e-08
    54.30   1.6720e-02   4.6667e-08
    54.40   1.7336e-02   4.7358e-08
    54.50   1.7972e-02   4.8058e-08
    54.60   1.8629e-02   4.8765e-08
    54.70   1.9308e-02   4.9481e-08
    54.80   2.0009e-02   5.0204e-08
    54.90   2.0733e-02   5.0936e-08
    55.00   2.1481e-02   5.1676e-08
    55.10   2.2254e-02   5.2424e-08
    55.20   2.3051e-02   5.3181e-08
    55.30   2.3875e-02   5.3946e-08
    55.40   2.4725e-02   5.4718e-08
    55.50   2.5602e-02   5.5500e-08
    55.60   2.6507e-02   5.6289e-08
    55.70   2.7442e-02   5.7088e-08
    55.80   2.8406e-02   5.7895e-08
    55.90   2.9402e-02   5.8711e-08
    56.00   3.0428e-02   5.9535e-08
    56.10   3.1487e-02   6.0368e-08
    56.20   3.2580e-02   6.1210e-08
    56.30   3.3707e-02   6.2062e-08
    56.40   3.4869e-02   6.2921e-08
    56.50   3.6068e-02   6.3790e-08
    56.60   3.7304e-02   6.4668e-08
    56.70   3.8579e-02   6.5556e-08
    56.80   3.9893e-02   6.6452e-08
    56.90   4.1248e-02   6.7358e-08
    57.00   4.2645e-02   6.8273e-08
    57.10   4.4085e-02   6.9198e-08
    57.20   4.5569e-02   7.0131e-08
    57.30   4.7098e-02   7.1075e-08
    57.40   4.8675e-02   7.2028e-08
    57.50   5.0299e-02   7.2991e-08
    57.60   5.1973e-02   7.3964e-08
    57.70   5.3697e-02   7.4946e-08
    57.80   5.5474e-02   7.5938e-08
    57.90   5.7305e-02   7.6940e-08
    58.00   5.9190e-02   7.7952e-08
    58.10   6.1133e-02   7.8974e-08
    58.20   6.3133e-02   8.0006e-08
    58.30   6.5194e-02   8.1049e-08
    58.40   6.7316e-02   8.2101e-08
    58.50   6.9501e-02   8.3165e-08
    58.60   7.1752e-02   8.4237e-08
    58.70   7.4069e-02   8.5321e-08
    58.80   7.6455e-02   8.6415e-08
    58.90   7.8911e-02   8.7520e-08
    59.00   8.1440e-02   8.8635e-08
    59.10   8.4044e-02   8.9761e-08
    59.20   8.6724e-02   9.0898e-08
    59.30   8.9483e-02   9.2046e-08
    59.40   9.2322e-02   9.3203e-08
    59.50   9.5245e-02   9.4373e-08
    59.60   9.8253e-02   9.5553e-08
    59.70   1.0135e-01   9.6745e-08
    59.80   1.0454e-01   9.7947e-08
    59.90   1.0781e-01   9.9161e-08
    60.00   1.1119e-01   1.0039e-07
    60.10   1.1466e-01   1.0162e-07
    60.20   1.1823e-01   1.0287e-07
    60.30   1.2191e-01   1.0413e-07
    60.40   1.2569e-01   1.0540e-07
    60.50   1.2958e-01   1.0668e-07
    60.60   1.3358e-01   1.0798e-07
    60.70   1.3770e-01   1.0928e-07
    60.80   1.4194e-01   1.1060e-07
    60.90   1.4630e-01   1.1193e-07
    61.00   1.5078e-01   1.1327e-07
    61.10   1.5539e-01   1.1462e-07
    61.20   1.6013e-01   1.1599e-07
    61.30   1.6501e-01   1.1736e-07
    61.40   1.7003e-01   1.1875e-07
    61.50   1.7519e-01   1.2016e-07
    61.60   1.8050e-01   1.2157e-07
    61.70   1.8596e-01   1.2300e-07
    61.80   1.9158e-01   1.2444e-07
    61.90   1.9735e-01   1.2589e-07
    62.00   2.0329e-01   1.2735e-07
    62.10   2.0940e-01   1.2883e-07
    62.20   2.1568e-01   1.3032e-07
    62.30   2.2214e-01   1.3182e-07
    62.40   2.2879e-01   1.3333e-07
    62.50   2.3562e-01   1.3486e-07
    62.60   2.4264e-01   1.3640e-07
    62.70   2.4987e-01   1.3796e-07
    62.80   2.5730e-01   1.3953e-07
    62.90   2.6494e-01   1.4110e-07
    63.00   2.7279e-01   1.4270e-07
    63.10   2.8087e-01   1.4431e-07
    63.20   2.8918e-01   1.4593e-07
    63.30   2.9772e-01   1.4756e-07
    63.40   3.0650e-01   1.4921e-07
    63.50   3.1554e-01   1.5087e-07
    63.60   3.2482e-01   1.5254e-07
    63.70   3.3437e-01   1.5423e-07
    63.80   3.4420e-01   1.5594e-07
    63.90   3.5429e-01   1.5765e-07
    64.00   3.6468e-01   1.5938e-07
    64.10   3.7536e-01   1.6112e-07
    64.20   3.8634e-01   1.6288e-07
    64.30   3.9763e-01   1.6466e-07
    64.40   4.0924e-01   1.6644e-07
    64.50   4.2118e-01   1.6824e-07
    64.60   4.3346e-01   1.7005e-07
    64.70   4.4608e-01   1.7189e-07
    64.80   4.5907e-01   1.7374e-07
    64.90   4.7242e-01   1.7559e-07
    65.00   4.8615e-01   1.7747e-07
    65.10   5.0027e-01   1.7935e-07
    65.20   5.1479e-01   1.8126e-07
    65.30   5.2972e-01   1.8317e-07
    65.40   5.4508e-01   1.8511e-07
    65.50   5.6087e-01   1.8706e-07
    65.60   5.7711e-01   1.8901e-07
    65.70   5.9382e-01   1.9099e-07
    65.80   6.1100e-01   1.9298e-07
    65.90   6.2867e-01   1.9499e-07
    66.00   6.4684e-01   1.9702e-07
    66.10   6.6553e-01   1.9905e-07
    66.20   6.8475e-01   2.0111e-07
    66.30   7.0453e-01   2.0318e-07
    66.40   7.2486e-01   2.0527e-07
    66.50   7.4578e-01   2.0736e-07
    66.60   7.6730e-01   2.0949e-07
    66.70   7.8943e-01   2.1162e-07
    66.80   8.1220e-01   2.1376e-07
    66.90   8.3561e-01   2.1593e-07
    67.00   8.5970e-01   2.1811e-07
    67.10   8.8448e-01   2.2031e-07
    67.20   9.0998e-01   2.2252e-07
    67.30   9.3620e-01   2.2474e-07
    67.40   9.6318e-01   2.2699e-07
    67.50   9.9093e-01   2.2925e-07
    67.60   1.0195e+00   2.3154e-07
    67.70   1.0489e+00   2.3383e-07
    67.80   1.0791e+00   2.3615e-07
    67.90   1.1102e+00   2.3847e-07
    68.00   1.1422e+00   2.4082e-07
    68.10   1.1751e+00   2.4318e-07
    68.20   1.2089e+00   2.4555e-07
    68.30   1.2438e+00   2.4795e-07
    68.40   1.2796e+00   2.5036e-07
    68.50   1.3165e+00   2.5279e-07
    68.60   1.3545e+00   2.5524e-07
    68.70   1.3935e+00   2.5770e-07
    68.80   1.4337e+00   2.6018e-07
    68.90   1.4751e+00   2.6268e-07
    69.00   1.5177e+00   2.6520e-07
    69.10   1.5615e+00   2.6773e-07
    69.20   1.6065e+00   2.7028e-07
    69.30   1.6529e+00   2.7286e-07
    69.40   1.7006e+00   2.7544e-07
    69.50   1.7498e+00   2.7805e-07
    69.60   1.8003e+00   2.8066e-07
    69.70   1.8523e+00   2.8331e-07
    69.80   1.9059e+00   2.8596e-07
    69.90   1.9610e+00   2.8864e-07
    70.00   2.0177e+00   2.9134e-07
    70.10   2.0761e+00   2.9405e-07
    70.20   2.1362e+00   2.9678e-07
    70.30   2.1980e+00   2.9952e-07
    70.40   2.2616e+00   3.0230e-07
    70.50   2.3272e+00   3.0508e-07
    70.60   2.3946e+00   3.0789e-07
    70.70   2.4640e+00   3.1071e-07
    70.80   2.5354e+00   3.1356e-07
    70.90   2.6089e+00   3.1642e-07
    71.00   2.6846e+00   3.1929e-07
    71.10   2.7625e+00   3.2219e-07
    71.20   2.8427e+00   3.2511e-07
    71.30   2.9252e+00   3.2805e-07
    71.40   3.0102e+00   3.3100e-07
    71.50   3.0976e+00   3.3398e-07
    71.60   3.1877e+00   3.3697e-07
    71.70   3.2803e+00   3.3999e-07
    71.80   3.3757e+00   3.4301e-07
    71.90   3.4739e+00   3.4607e-07
    72.00   3.5749e+00   3.4915e-07
    72.10   3.6790e+00   3.5224e-07
    72.20   3.7860e+00   3.5535e-07
    72.30   3.8963e+00   3.5848e-07
    72.40   4.0097e+00   3.6163e-07
    72.50   4.1265e+00   3.6480e-07
    72.60   4.2467e+00   3.6799e-07
    72.70   4.3705e+00   3.7121e-07
    72.80   4.4979e+00   3.7444e-07
    72.90   4.6290e+00   3.7769e-07
    73.00   4.7640e+00   3.8096e-07
    73.10   4.9029e+00   3.8426e-07
    73.20   5.0459e+00   3.8757e-07
    73.30   5.1931e+00   3.9090e-07
    73.40   5.3446e+00   3.9426e-07
    73.50   5.5006e+00   3.9764e-07
    73.60   5.6611e+00   4.0102e-07
    73.70   5.8264e+00   4.0444e-07
    73.80   5.9964e+00   4.0788e-07
    73.90   6.1715e+00   4.1134e-07
    74.00   6.3517e+00   4.1482e-07
    74.10   6.5371e+00   4.1832e-07
    74.20   6.7280e+00   4.2184e-07
    74.30   6.9244e+00   4.2538e-07
    74.40   7.1266e+00   4.2895e-07
    74.50   7.3347e+00   4.3254e-07
    74.60   7.5488e+00   4.3614e-07
    74.70   7.7692e+00   4.3977e-07
    74.80   7.9961e+00   4.4342e-07
    74.90   8.2295e+00   4.4709e-07
    75.00   8.4697e+00   4.5078e-07
    75.10   8.7169e+00   4.5450e-07
    75.20   8.9713e+00   4.5823e-07
    75.30   9.2331e+00   4.6200e-07
    75.40   9.5025e+00   4.6578e-07
    75.50   9.7798e+00   4.6958e-07
    75.60   1.0065e+01   4.7340e-07
    75.70   1.0359e+01   4.7725e-07
    75.80   1.0661e+01   4.8112e-07
    75.90   1.0971e+01   4.8501e-07
    76.00   1.1291e+01   4.8893e-07
    76.10   1.1620e+01   4.9287e-07
    76.20   1.1958e+01   4.9683e-07
    76.30   1.2307e+01   5.0081e-07
    76.40   1.2665e+01   5.0481e-07
    76.50   1.3033e+01   5.0884e-07
    76.60   1.3413e+01   5.1289e-07
    76.70   1.3803e+01   5.1696e-07
    76.80   1.4204e+01   5.2107e-07
    76.90   1.4616e+01   5.2518e-07
    77.00   1.5041e+01   5.2932e-07
    77.10   1.5478e+01   5.3349e-07
    77.20   1.5927e+01   5.3769e-07
    77.30   1.6389e+01   5.4190e-07
    77.40   1.6864e+01   5.4614e-07
    77.50   1.7352e+01   5.5040e-07
    77.60   1.7855e+01   5.5468e-07
    77.70   1.8372e+01   5.5898e-07
    77.80   1.8903e+01   5.6331e-07
    77.90   1.9450e+01   5.6767e-07
    78.00   2.0012e+01   5.7205e-07
    78.10   2.0590e+01   5.7645e-07
    78.20   2.1184e+01   5.8088e-07
    78.30   2.1795e+01   5.8533e-07
    78.40   2.2423e+01   5.8980e-07
    78.50   2.3069e+01   5.9431e-07
    78.60   2.3733e+01   5.9883e-07
    78.70   2.4415e+01   6.0337e-07
    78.80   2.5117e+01   6.0795e-07
    78.90   2.5838e+01   6.1255e-07
    79.00   2.6580e+01   6.1717e-07
    79.10   2.7342e+01   6.2182e-07
    79.20   2.8126e+01   6.2649e-07
    79.30   2.8931e+01   6.3118e-07
    79.40   2.9759e+01   6.3590e-07
    79.50   3.0609e+01   6.4065e-07
    79.60   3.1483e+01   6.4542e-07
    79.70   3.2382e+01   6.5022e-07
    79.80   3.3305e+01   6.5504e-07
    79.90   3.4253e+01   6.5989e-07
    80.00   3.5228e+01   6.6476e-07
    80.10   3.6230e+01   6.6966e-07
    80.20   3.7259e+01   6.7458e-07
    80.30   3.8316e+01   6.7952e-07
    80.40   3.9402e+01   6.8450e-07
    80.50   4.0518e+01   6.8950e-07
    80.60   4.1664e+01   6.9453e-07
    80.70   4.2842e+01   6.9958e-07
    80.80   4.4051e+01   7.0466e-07
    80.90   4.5294e+01   7.0975e-07
    81.00   4.6570e+01   7.1489e-07
    81.10   4.7881e+01   7.2005e-07
    81.20   4.9227e+01   7.2523e-07
    81.30   5.0609e+01   7.3044e-07
    81.40   5.2029e+01   7.3567e-07
    81.50   5.3486e+01   7.4092e-07
    81.60   5.4983e+01   7.4622e-07
    81.70   5.6520e+01   7.5153e-07
    81.80   5.8099e+01   7.5687e-07
    81.90   5.9719e+01   7.6224e-07
    82.00   6.1382e+01   7.6763e-07
    82.10   6.3090e+01   7.7305e-07
    82.20   6.4844e+01   7.7850e-07
    82.30   6.6643e+01   7.8398e-07
    82.40   6.8491e+01   7.8948e-07
    82.50   7.0387e+01   7.9500e-07
    82.60   7.2333e+01   8.0056e-07
    82.70   7.4330e+01   8.0614e-07
    82.80   7.6380e+01   8.1176e-07
    82.90   7.8484e+01   8.1740e-07
    83.00   8.0643e+01   8.2306e-07
    83.10   8.2859e+01   8.2875e-07
    83.20   8.5132e+01   8.3447e-07
    83.30   8.7464e+01   8.4022e-07
    83.40   8.9857e+01   8.4600e-07
    83.50   9.2313e+01   8.5180e-07
    83.60   9.4831e+01   8.5764e-07
    83.70   9.7415e+01   8.6349e-07
    83.80   1.0007e+02   8.6938e-07
    83.90   1.0279e+02   8.7530e-07
    84.00   1.0557e+02   8.8124e-07
    84.10   1.0843e+02   8.8722e-07
    84.20   1.1137e+02   8.9322e-07
    84.30   1.1438e+02   8.9924e-07
    84.40   1.1746e+02   9.0530e-07
    84.50   1.2063e+02   9.1139e-07
    84.60   1.2387e+02   9.1751e-07
    84.70   1.2720e+02   9.2364e-07
    84.80   1.3061e+02   9.2982e-07
    84.90   1.3411e+02   9.3602e-07
    85.00   1.3770e+02   9.4225e-07
    85.10   1.4137e+02   9.4851e-07
    85.20   1.4514e+02   9.5480e-07
    85.30   1.4900e+02   9.6112e-07
    85.40   1.5296e+02   9.6747e-07
    85.50   1.5702e+02   9.7384e-07
    85.60   1.6118e+02   9.8025e-07
    85.70   1.6545e+02   9.8668e-07
    85.80   1.6982e+02   9.9315e-07
    85.90   1.7430e+02   9.9964e-07
    86.00   1.7889e+02   1.0062e-06
    86.10   1.8359e+02   1.0127e-06
    86.20   1.8841e+02   1.0193e-06
    86.30   1.9334e+02   1.0259e-06
    86.40   1.9840e+02   1.0326e-06
    86.50   2.0358e+02   1.0392e-06
    86.60   2.0889e+02   1.0459e-06
    86.70   2.1433e+02   1.0527e-06
    86.80   2.1990e+02   1.0594e-06
    86.90   2.2561e+02   1.0662e-06
    87.00   2.3146e+02   1.0730e-06
    87.10   2.3744e+02   1.0799e-06
    87.20   2.4357e+02   1.0868e-06
    87.30   2.4985e+02   1.0937e-06
    87.40   2.5628e+02   1.1006e-06
    87.50   2.6287e+02   1.1076e-06
    87.60   2.6961e+02   1.1146e-06
    87.70   2.7652e+02   1.1217e-06
    87.80   2.8359e+02   1.1287e-06
    87.90   2.9082e+02   1.1358e-06
    88.00   2.9823e+02   1.1430e-06
    88.10   3.0582e+02   1.1501e-06
    88.20   3.1358e+02   1.1573e-06
    88.30   3.2153e+02   1.1645e-06
    88.40   3.2967e+02   1.1718e-06
    88.50   3.3800e+02   1.1791e-06
    88.60   3.4652e+02   1.1864e-06
    88.70   3.5525e+02   1.1938e-06
    88.80   3.6417e+02   1.2011e-06
    88.90   3.7331e+02   1.2086e-06
    89.00   3.8266e+02   1.2160e-06
    89.10   3.9222e+02   1.2235e-06
    89.20   4.0201e+02   1.2310e-06
    89.30   4.1203e+02   1.2385e-06
    89.40   4.2227e+02   1.2461e-06
    89.50   4.3276e+02   1.2537e-06
    89.60   4.4348e+02   1.2613e-06
    89.70   4.5445e+02   1.2690e-06
    89.80   4.6567e+02   1.2767e-06
    89.90   4.7715e+02   1.2845e-06
    90.00   4.8889e+02   1.2922e-06
    90.10   5.0090e+02   1.3000e-06
    90.20   5.1318e+02   1.3078e-06
    90.30   5.2574e+02   1.3157e-06
    90.40   5.3859e+02   1.3236e-06
    90.50   5.5172e+02   1.3315e-06
    90.60   5.6515e+02   1.3395e-06
    90.70   5.7889e+02   1.3475e-06
    90.80   5.9293e+02   1.3555e-06
    90.90   6.0728e+02   1.3636e-06
    91.00   6.2196e+02   1.3717e-06
    91.10   6.3697e+02   1.3798e-06
    91.20   6.5231e+02   1.3880e-06
    91.30   6.6798e+02   1.3962e-06
    91.40   6.8401e+02   1.4044e-06
    91.50   7.0039e+02   1.4126e-06
    91.60   7.1714e+02   1.4209e-06
    91.70   7.3425e+02   1.4293e-06
    91.80   7.5174e+02   1.4376e-06
    91.90   7.6961e+02   1.4460e-06
    92.00   7.8788e+02   1.4545e-06
    92.10   8.0654e+02   1.4629e-06
    92.20   8.2561e+02   1.4714e-06
    92.30   8.4510e+02   1.4800e-06
    92.40   8.6501e+02   1.4885e-06
    92.50   8.8535e+02   1.4971e-06
    92.60   9.0613e+02   1.5058e-06
    92.70   9.2736e+02   1.5144e-06
    92.80   9.4904e+02   1.5231e-06
    92.90   9.7120e+02   1.5319e-06
    93.00   9.9383e+02   1.5407e-06
    93.10   1.0169e+03   1.5495e-06
    93.20   1.0405e+03   1.5583e-06
    93.30   1.0647e+03   1.5672e-06
    93.40   1.0893e+03   1.5761e-06
    93.50   1.1144e+03   1.5850e-06
    93.60   1.1401e+03   1.5940e-06
    93.70   1.1663e+03   1.6030e-06
    93.80   1.1931e+03   1.6121e-06
    93.90   1.2204e+03   1.6212e-06
    94.00   1.2483e+03   1.6303e-06
    94.10   1.2768e+03   1.6395e-06
    94.20   1.3059e+03   1.6487e-06
    94.30   1.3356e+03   1.6579e-06
    94.40   1.3659e+03   1.6671e-06
    94.50   1.3969e+03   1.6764e-06
    94.60   1.4285e+03   1.6858e-06
    94.70   1.4607e+03   1.6951e-06
    94.80   1.4936e+03   1.7045e-06
    94.90   1.5272e+03   1.7140e-06
    95.00   1.5615e+03   1.7235e-06
    95.10   1.5965e+03   1.7330e-06
    95.20   1.6322e+03   1.7425e-06
    95.30   1.6686e+03   1.7521e-06
    95.40   1.7058e+03   1.7617e-06
    95.50   1.7438e+03   1.7714e-06
    95.60   1.7825e+03   1.7811e-06
    95.70   1.8219e+03   1.7908e-06
    95.80   1.8622e+03   1.8006e-06
    95.90   1.9033e+03   1.8104e-06
    96.00   1.9453e+03   1.8202e-06
    96.10   1.9880e+03   1.8301e-06
    96.20   2.0317e+03   1.8400e-06
    96.30   2.0762e+03   1.8500e-06
    96.40   2.1216e+03   1.8600e-06
    96.50   2.1679e+03   1.8700e-06
    96.60   2.2151e+03   1.8800e-06
    96.70   2.2632e+03   1.8901e-06
    96.80   2.3124e+03   1.9003e-06
    96.90   2.3624e+03   1.9104e-06
    97.00   2.4135e+03   1.9207e-06
    97.10   2.4656e+03   1.9309e-06
    97.20   2.5187e+03   1.9412e-06
    97.30   2.5729e+03   1.9515e-06
    97.40   2.6281e+03   1.9618e-06
    97.50   2.6843e+03   1.9723e-06
    97.60   2.7417e+03   1.9827e-06
    97.70   2.8002e+03   1.9932e-06
    97.80   2.8599e+03   2.0036e-06
    97.90   2.9206e+03   2.0142e-06
    98.00   2.9826e+03   2.0248e-06
    98.10   3.0458e+03   2.0354e-06
    98.20   3.1101e+03   2.0461e-06
    98.30   3.1758e+03   2.0568e-06
    98.40   3.2426e+03   2.0675e-06
    98.50   3.3108e+03   2.0783e-06
    98.60   3.3802e+03   2.0891e-06
    98.70   3.4510e+03   2.1000e-06
    98.80   3.5231e+03   2.1109e-06
    98.90   3.5966e+03   2.1217e-06
    99.00   3.6715e+03   2.1328e-06
    99.10   3.7478e+03   2.1437e-06
    99.20   3.8255e+03   2.1548e-06
    99.30   3.9047e+03   2.1659e-06
    99.40   3.9854e+03   2.1770e-06
    99.50   4.0676e+03   2.1882e-06
    99.60   4.1514e+03   2.1994e-06
    99.70   4.2367e+03   2.2106e-06
    99.80   4.3236e+03   2.2218e-06
    99.90   4.4121e+03   2.2332e-06
   100.00   4.5022e+03   2.2445e-06


==> data/26al_1_all_up_1_misch_et_al.txt <==
> From method of Misch et al (2020) LA-UR-20-22828.  Data released under LA-UR-20-26010.
> Reaction rates [1/s] for 26al state 1 (E = 0.0 keV).
> The column labeled "beta+" is the sum of both positron emission and electron capture.
> rho*Ye = 100000.0 [g/cm^3]
> T [keV]          -->2        beta+
     0.10   0.0000e+00   1.1802e-13
     0.20   0.0000e+00   1.1802e-13
     0.30   0.0000e+00   1.1802e-13
     0.40  1.2235e-261   1.1802e-13
     0.50  4.6068e-212   1.1802e-13
     0.60  5.1753e-179   1.1802e-13
     0.70  2.0963e-155   1.1802e-13
     0.80  1.0644e-137   1.1802e-13
     0.90  6.2829e-124   1.1802e-13
     1.00  6.5314e-113   1.1802e-13
     1.10  6.7420e-104   1.1802e-13
     1.20   2.1891e-96   1.1802e-13
     1.30   4.9676e-90   1.1802e-13
     1.40   1.3933e-84   1.1802e-13
     1.50   7.3373e-80   1.1802e-13
     1.60   9.9279e-76   1.1802e-13
     1.70   4.3867e-72   1.1802e-13
     1.80   7.6275e-69   1.1802e-13
     1.90   6.0472e-66   1.1802e-13
     2.00   2.4593e-63   1.1802e-13
     2.10   5.6436e-61   1.1802e-13
     2.20   7.9013e-59   1.1802e-13
     2.30   7.1980e-57   1.1802e-13
     2.40   4.5024e-55   1.1802e-13
     2.50   2.0229e-53   1.1802e-13
     2.60   6.7823e-52   1.1802e-13
     2.70   1.7530e-50   1.1802e-13
     2.80   3.5919e-49   1.1802e-13
     2.90   5.9758e-48   1.1802e-13
     3.00   8.2428e-47   1.1801e-13
     3.10   9.5988e-46   1.1801e-13
     3.20   9.5881e-45   1.1801e-13
     3.30   8.3304e-44   1.1801e-13
     3.40   6.3734e-43   1.1801e-13
     3.50   4.3409e-42   1.1801e-13
     3.60   2.6576e-41   1.1801e-13
     3.70   1.4753e-40   1.1801e-13
     3.80   7.4831e-40   1.1801e-13
     3.90   3.4924e-39   1.1801e-13
     4.00   1.5091e-38   1.1800e-13
     4.10   6.0714e-38   1.1800e-13
     4.20   2.2860e-37   1.1800e-13
     4.30   8.0927e-37   1.1800e-13
     4.40   2.7049e-36   1.1800e-13
     4.50   8.5688e-36   1.1800e-13
     4.60   2.5817e-35   1.1799e-13
     4.70   7.4221e-35   1.1799e-13
     4.80   2.0419e-34   1.1799e-13
     4.90   5.3901e-34   1.1799e-13
     5.00   1.3687e-33   1.1799e-13
     5.10   3.3510e-33   1.1799e-13
     5.20   7.9272e-33   1.1798e-13
     5.30   1.8156e-32   1.1798e-13
     5.40   4.0336e-32   1.1798e-13
     5.50   8.7093e-32   1.1798e-13
     5.60   1.8310e-31   1.1797e-13
     5.70   3.7559e-31   1.1797e-13
     5.80   7.5337e-31   1.1797e-13
     5.90   1.4817e-30   1.1797e-13
     6.00   2.8669e-30   1.1796e-13
     6.10   5.4804e-30   1.1796e-13
     6.20   1.0407e-29   1.1796e-13
     6.30   1.9761e-29   1.1796e-13
     6.40   3.7802e-29   1.1795e-13
     6.50   7.3388e-29   1.1795e-13
     6.60   1.4544e-28   1.1795e-13
     6.70   2.9507e-28   1.1794e-13
     6.80   6.1216e-28   1.1794e-13
     6.90   1.2929e-27   1.1793e-13
     7.00   2.7619e-27   1.1793e-13
     7.10   5.9264e-27   1.1793e-13
     7.20   1.2695e-26   1.1792e-13
     7.30   2.7014e-26   1.1792e-13
     7.40   5.6896e-26   1.1792e-13
     7.50   1.1832e-25   1.1791e-13
     7.60   2.4259e-25   1.1791e-13
     7.70   4.8990e-25   1.1790e-13
     7.80   9.7407e-25   1.1790e-13
     7.90   1.9066e-24   1.1789e-13
     8.00   3.6744e-24   1.1789e-13
     8.10   6.9734e-24   1.1789e-13
     8.20   1.3037e-23   1.1788e-13
     8.30   2.4020e-23   1.1787e-13
     8.40   4.3631e-23   1.1787e-13
     8.50   7.8164e-23   1.1786e-13
     8.60   1.3817e-22   1.1786e-13
     8.70   2.4109e-22   1.1785e-13
     8.80   4.1543e-22   1.1785e-13
     8.90   7.0719e-22   1.1784e-13
     9.00   1.1898e-21   1.1784e-13
     9.10   1.9790e-21   1.1783e-13
     9.20   3.2556e-21   1.1783e-13
     9.30   5.2988e-21   1.1782e-13
     9.40   8.5356e-21   1.1781e-13
     9.50   1.3613e-20   1.1781e-13
     9.60   2.1499e-20   1.1780e-13
     9.70   3.3637e-20   1.1780e-13
     9.80   5.2150e-20   1.1779e-13
     9.90   8.0138e-20   1.1778e-13
    10.00   1.2209e-19   1.1777e-13
    10.10   1.8447e-19   1.1777e-13
    10.20   2.7648e-19   1.1776e-13
    10.30   4.1112e-19   1.1776e-13
    10.40   6.0669e-19   1.1775e-13
    10.50   8.8869e-19   1.1774e-13
    10.60   1.2924e-18   1.1773e-13
    10.70   1.8665e-18   1.1773e-13
    10.80   2.6772e-18   1.1772e-13
    10.90   3.8147e-18   1.1771e-13
    11.00   5.4007e-18   1.1771e-13
    11.10   7.5983e-18   1.1770e-13
    11.20   1.0625e-17   1.1769e-13
    11.30   1.4770e-17   1.1768e-13
    11.40   2.0413e-17   1.1768e-13
    11.50   2.8055e-17   1.1767e-13
    11.60   3.8345e-17   1.1766e-13
    11.70   5.2132e-17   1.1765e-13
    11.80   7.0507e-17   1.1765e-13
    11.90   9.4876e-17   1.1764e-13
    12.00   1.2704e-16   1.1763e-13
    12.10   1.6928e-16   1.1762e-13
    12.20   2.2452e-16   1.1761e-13
    12.30   2.9641e-16   1.1761e-13
    12.40   3.8957e-16   1.1760e-13
    12.50   5.0978e-16   1.1759e-13
    12.60   6.6425e-16   1.1758e-13
    12.70   8.6191e-16   1.1758e-13
    12.80   1.1139e-15   1.1757e-13
    12.90   1.4337e-15   1.1756e-13
    13.00   1.8383e-15   1.1755e-13
    13.10   2.3482e-15   1.1755e-13
    13.20   2.9883e-15   1.1754e-13
    13.30   3.7891e-15   1.1753e-13
    13.40   4.7876e-15   1.1752e-13
    13.50   6.0283e-15   1.1751e-13
    13.60   7.5648e-15   1.1751e-13
    13.70   9.4616e-15   1.1750e-13
    13.80   1.1796e-14   1.1749e-13
    13.90   1.4659e-14   1.1749e-13
    14.00   1.8161e-14   1.1748e-13
    14.10   2.2430e-14   1.1748e-13
    14.20   2.7622e-14   1.1747e-13
    14.30   3.3917e-14   1.1747e-13
    14.40   4.1527e-14   1.1746e-13
    14.50   5.0703e-14   1.1746e-13
    14.60   6.1737e-14   1.1746e-13
    14.70   7.4972e-14   1.1746e-13
    14.80   9.0805e-14   1.1746e-13
    14.90   1.0970e-13   1.1747e-13
    15.00   1.3219e-13   1.1748e-13
    15.10   1.5890e-13   1.1748e-13
    15.20   1.9055e-13   1.1750e-13
    15.30   2.2796e-13   1.1751e-13
    15.40   2.7208e-13   1.1753e-13
    15.50   3.2399e-13   1.1755e-13
    15.60   3.8495e-13   1.1758e-13
    15.70   4.5637e-13   1.1762e-13
    15.80   5.3989e-13   1.1766e-13
    15.90   6.3733e-13   1.1772e-13
    16.00   7.5081e-13   1.1778e-13
    16.10   8.8269e-13   1.1785e-13
    16.20   1.0357e-12   1.1794e-13
    16.30   1.2128e-12   1.1804e-13
    16.40   1.4174e-12   1.1815e-13
    16.50   1.6535e-12   1.1829e-13
    16.60   1.9253e-12   1.1845e-13
    16.70   2.2377e-12   1.1863e-13
    16.80   2.5962e-12   1.1884e-13
    16.90   3.0067e-12   1.1908e-13
    17.00   3.4762e-12   1.1936e-13
    17.10   4.0122e-12   1.1968e-13
    17.20   4.6231e-12   1.2004e-13
    17.30   5.3184e-12   1.2045e-13
    17.40   6.1083e-12   1.2092e-13
    17.50   7.0044e-12   1.2145e-13
    17.60   8.0196e-12   1.2206e-13
    17.70   9.1678e-12   1.2274e-13
    17.80   1.0465e-11   1.2352e-13
    17.90   1.1927e-11   1.2439e-13
    18.00   1.3575e-11   1.2538e-13
    18.10   1.5428e-11   1.2649e-13
    18.20   1.7509e-11   1.2773e-13
    18.30   1.9843e-11   1.2913e-13
    18.40   2.2459e-11   1.3070e-13
    18.50   2.5384e-11   1.3245e-13
    18.60   2.8654e-11   1.3441e-13
    18.70   3.2302e-11   1.3659e-13
    18.80   3.6369e-11   1.3903e-13
    18.90   4.0896e-11   1.4174e-13
    19.00   4.5930e-11   1.4475e-13
    19.10   5.1521e-11   1.4810e-13
    19.20   5.7723e-11   1.5182e-13
    19.30   6.4596e-11   1.5594e-13
    19.40   7.2204e-11   1.6049e-13
    19.50   8.0615e-11   1.6552e-13
    19.60   8.9906e-11   1.7108e-13
    19.70   1.0016e-10   1.7722e-13
    19.80   1.1145e-10   1.8399e-13
    19.90   1.2389e-10   1.9143e-13
    20.00   1.3757e-10   1.9962e-13
    20.10   1.5261e-10   2.0861e-13
    20.20   1.6911e-10   2.1849e-13
    20.30   1.8720e-10   2.2931e-13
    20.40   2.0703e-10   2.4117e-13
    20.50   2.2874e-10   2.5415e-13
    20.60   2.5247e-10   2.6834e-13
    20.70   2.7840e-10   2.8384e-13
    20.80   3.0671e-10   3.0077e-13
    20.90   3.3759e-10   3.1921e-13
    21.00   3.7123e-10   3.3932e-13
    21.10   4.0786e-10   3.6121e-13
    21.20   4.4771e-10   3.8502e-13
    21.30   4.9103e-10   4.1089e-13
    21.40   5.3807e-10   4.3898e-13
    21.50   5.8913e-10   4.6945e-13
    21.60   6.4449e-10   5.0250e-13
    21.70   7.0447e-10   5.3829e-13
    21.80   7.6942e-10   5.7704e-13
    21.90   8.3968e-10   6.1894e-13
    22.00   9.1564e-10   6.6424e-13
    22.10   9.9770e-10   7.1315e-13
    22.20   1.0863e-09   7.6594e-13
    22.30   1.1819e-09   8.2286e-13
    22.40   1.2849e-09   8.8421e-13
    22.50   1.3959e-09   9.5026e-13
    22.60   1.5154e-09   1.0213e-12
    22.70   1.6440e-09   1.0978e-12
    22.80   1.7822e-09   1.1800e-12
    22.90   1.9308e-09   1.2682e-12
    23.00   2.0904e-09   1.3629e-12
    23.10   2.2616e-09   1.4644e-12
    23.20   2.4454e-09   1.5733e-12
    23.30   2.6424e-09   1.6899e-12
    23.40   2.8535e-09   1.8147e-12
    23.50   3.0795e-09   1.9483e-12
    23.60   3.3216e-09   2.0911e-12
    23.70   3.5805e-09   2.2436e-12
    23.80   3.8575e-09   2.4065e-12
    23.90   4.1536e-09   2.5804e-12
    24.00   4.4701e-09   2.7660e-12
    24.10   4.8081e-09   2.9638e-12
    24.20   5.1690e-09   3.1744e-12
    24.30   5.5544e-09   3.3988e-12
    24.40   5.9655e-09   3.6376e-12
    24.50   6.4042e-09   3.8916e-12
    24.60   6.8721e-09   4.1617e-12
    24.70   7.3711e-09   4.4486e-12
    24.80   7.9030e-09   4.7533e-12
    24.90   8.4701e-09   5.0769e-12
    25.00   9.0746e-09   5.4201e-12
    25.10   9.7188e-09   5.7841e-12
    25.20   1.0405e-08   6.1698e-12
    25.30   1.1137e-08   6.5784e-12
    25.40   1.1917e-08   7.0111e-12
    25.50   1.2749e-08   7.4692e-12
    25.60   1.3635e-08   7.9536e-12
    25.70   1.4581e-08   8.4659e-12
    25.80   1.5589e-08   9.0073e-12
    25.90   1.6665e-08   9.5792e-12
    26.00   1.7813e-08   1.0183e-11
    26.10   1.9039e-08   1.0820e-11
    26.20   2.0348e-08   1.1493e-11
    26.30   2.1748e-08   1.2202e-11
    26.40   2.3244e-08   1.2949e-11
    26.50   2.4846e-08   1.3736e-11
    26.60   2.6560e-08   1.4566e-11
    26.70   2.8397e-08   1.5439e-11
    26.80   3.0367e-08   1.6358e-11
    26.90   3.2481e-08   1.7325e-11
    27.00   3.4752e-08   1.8341e-11
    27.10   3.7192e-08   1.9409e-11
    27.20   3.9819e-08   2.0532e-11
    27.30   4.2648e-08   2.1710e-11
    27.40   4.5697e-08   2.2947e-11
    27.50   4.8989e-08   2.4246e-11
    27.60   5.2544e-08   2.5608e-11
    27.70   5.6389e-08   2.7036e-11
    27.80   6.0552e-08   2.8534e-11
    27.90   6.5063e-08   3.0103e-11
    28.00   6.9957e-08   3.1746e-11
    28.10   7.5272e-08   3.3468e-11
    28.20   8.1050e-08   3.5269e-11
    28.30   8.7337e-08   3.7156e-11
    28.40   9.4186e-08   3.9127e-11
    28.50   1.0165e-07   4.1190e-11
    28.60   1.0980e-07   4.3345e-11
    28.70   1.1870e-07   4.5598e-11
    28.80   1.2843e-07   4.7952e-11
    28.90   1.3908e-07   5.0410e-11
    29.00   1.5074e-07   5.2976e-11
    29.10   1.6351e-07   5.5655e-11
    29.20   1.7751e-07   5.8450e-11
    29.30   1.9287e-07   6.1364e-11
    29.40   2.0974e-07   6.4403e-11
    29.50   2.2826e-07   6.7571e-11
    29.60   2.4860e-07   7.0872e-11
    29.70   2.7097e-07   7.4311e-11
    29.80   2.9556e-07   7.7892e-11
    29.90   3.2262e-07   8.1622e-11
    30.00   3.5238e-07   8.5503e-11
    30.10   3.8513e-07   8.9542e-11
    30.20   4.2117e-07   9.3744e-11
    30.30   4.6085e-07   9.8113e-11
    30.40   5.0453e-07   1.0265e-10
    30.50   5.5261e-07   1.0738e-10
    30.60   6.0555e-07   1.1228e-10
    30.70   6.6382e-07   1.1738e-10
    30.80   7.2797e-07   1.2267e-10
    30.90   7.9857e-07   1.2817e-10
    31.00   8.7628e-07   1.3388e-10
    31.10   9.6178e-07   1.3980e-10
    31.20   1.0558e-06   1.4594e-10
    31.30   1.1593e-06   1.5232e-10
    31.40   1.2731e-06   1.5892e-10
    31.50   1.3982e-06   1.6577e-10
    31.60   1.5357e-06   1.7287e-10
    31.70   1.6867e-06   1.8023e-10
    31.80   1.8527e-06   1.8785e-10
    31.90   2.0349e-06   1.9574e-10
    32.00   2.2349e-06   2.0391e-10
    32.10   2.4544e-06   2.1238e-10
    32.20   2.6951e-06   2.2114e-10
    32.30   2.9591e-06   2.3020e-10
    32.40   3.2485e-06   2.3958e-10
    32.50   3.5655e-06   2.4927e-10
    32.60   3.9128e-06   2.5930e-10
    32.70   4.2929e-06   2.6967e-10
    32.80   4.7089e-06   2.8039e-10
    32.90   5.1640e-06   2.9146e-10
    33.00   5.6616e-06   3.0290e-10
    33.10   6.2054e-06   3.1472e-10
    33.20   6.7995e-06   3.2693e-10
    33.30   7.4482e-06   3.3953e-10
    33.40   8.1563e-06   3.5254e-10
    33.50   8.9289e-06   3.6596e-10
    33.60   9.7713e-06   3.7982e-10
    33.70   1.0690e-05   3.9412e-10
    33.80   1.1690e-05   4.0886e-10
    33.90   1.2780e-05   4.2407e-10
    34.00   1.3966e-05   4.3975e-10
    34.10   1.5257e-05   4.5591e-10
    34.20   1.6661e-05   4.7257e-10
    34.30   1.8187e-05   4.8974e-10
    34.40   1.9845e-05   5.0743e-10
    34.50   2.1646e-05   5.2565e-10
    34.60   2.3602e-05   5.4442e-10
    34.70   2.5724e-05   5.6375e-10
    34.80   2.8025e-05   5.8364e-10
    34.90   3.0521e-05   6.0412e-10
    35.00   3.3225e-05   6.2520e-10
    35.10   3.6154e-05   6.4690e-10
    35.20   3.9327e-05   6.6921e-10
    35.30   4.2760e-05   6.9217e-10
    35.40   4.6474e-05   7.1577e-10
    35.50   5.0490e-05   7.4005e-10
    35.60   5.4831e-05   7.6501e-10
    35.70   5.9521e-05   7.9067e-10
    35.80   6.4587e-05   8.1704e-10
    35.90   7.0055e-05   8.4414e-10
    36.00   7.5956e-05   8.7199e-10
    36.10   8.2320e-05   9.0059e-10
    36.20   8.9182e-05   9.2997e-10
    36.30   9.6578e-05   9.6015e-10
    36.40   1.0454e-04   9.9112e-10
    36.50   1.1312e-04   1.0229e-09
    36.60   1.2236e-04   1.0556e-09
    36.70   1.3229e-04   1.0891e-09
    36.80   1.4298e-04   1.1235e-09
    36.90   1.5447e-04   1.1588e-09
    37.00   1.6682e-04   1.1950e-09
    37.10   1.8008e-04   1.2321e-09
    37.20   1.9433e-04   1.2702e-09
    37.30   2.0962e-04   1.3092e-09
    37.40   2.2602e-04   1.3493e-09
    37.50   2.4362e-04   1.3903e-09
    37.60   2.6249e-04   1.4323e-09
    37.70   2.8271e-04   1.4754e-09
    37.80   3.0437e-04   1.5196e-09
    37.90   3.2758e-04   1.5649e-09
    38.00   3.5242e-04   1.6112e-09
    38.10   3.7901e-04   1.6588e-09
    38.20   4.0745e-04   1.7074e-09
    38.30   4.3786e-04   1.7572e-09
    38.40   4.7038e-04   1.8082e-09
    38.50   5.0513e-04   1.8604e-09
    38.60   5.4226e-04   1.9138e-09
    38.70   5.8190e-04   1.9686e-09
    38.80   6.2422e-04   2.0245e-09
    38.90   6.6939e-04   2.0818e-09
    39.00   7.1757e-04   2.1404e-09
    39.10   7.6895e-04   2.2004e-09
    39.20   8.2373e-04   2.2617e-09
    39.30   8.8211e-04   2.3244e-09
    39.40   9.4431e-04   2.3885e-09
    39.50   1.0105e-03   2.4540e-09
    39.60   1.0811e-03   2.5211e-09
    39.70   1.1561e-03   2.5896e-09
    39.80   1.2360e-03   2.6597e-09
    39.90   1.3209e-03   2.7312e-09
    40.00   1.4113e-03   2.8044e-09
    40.10   1.5073e-03   2.8791e-09
    40.20   1.6093e-03   2.9554e-09
    40.30   1.7177e-03   3.0334e-09
    40.40   1.8327e-03   3.1131e-09
    40.50   1.9549e-03   3.1944e-09
    40.60   2.0846e-03   3.2776e-09
    40.70   2.2222e-03   3.3624e-09
    40.80   2.3681e-03   3.4490e-09
    40.90   2.5229e-03   3.5374e-09
    41.00   2.6869e-03   3.6277e-09
    41.10   2.8607e-03   3.7198e-09
    41.20   3.0449e-03   3.8138e-09
    41.30   3.2399e-03   3.9097e-09
    41.40   3.4464e-03   4.0075e-09
    41.50   3.6650e-03   4.1074e-09
    41.60   3.8963e-03   4.2093e-09
    41.70   4.1410e-03   4.3132e-09
    41.80   4.3998e-03   4.4191e-09
    41.90   4.6734e-03   4.5272e-09
    42.00   4.9626e-03   4.6373e-09
    42.10   5.2683e-03   4.7497e-09
    42.20   5.5912e-03   4.8642e-09
    42.30   5.9322e-03   4.9809e-09
    42.40   6.2922e-03   5.1000e-09
    42.50   6.6723e-03   5.2213e-09
    42.60   7.0734e-03   5.3449e-09
    42.70   7.4966e-03   5.4709e-09
    42.80   7.9430e-03   5.5992e-09
    42.90   8.4137e-03   5.7300e-09
    43.00   8.9098e-03   5.8632e-09
    43.10   9.4328e-03   5.9989e-09
    43.20   9.9838e-03   6.1370e-09
    43.30   1.0564e-02   6.2778e-09
    43.40   1.1176e-02   6.4211e-09
    43.50   1.1819e-02   6.5671e-09
    43.60   1.2497e-02   6.7157e-09
    43.70   1.3210e-02   6.8670e-09
    43.80   1.3960e-02   7.0210e-09
    43.90   1.4749e-02   7.1778e-09
    44.00   1.5579e-02   7.3374e-09
    44.10   1.6451e-02   7.4999e-09
    44.20   1.7368e-02   7.6651e-09
    44.30   1.8332e-02   7.8333e-09
    44.40   1.9344e-02   8.0044e-09
    44.50   2.0407e-02   8.1785e-09
    44.60   2.1524e-02   8.3557e-09
    44.70   2.2696e-02   8.5358e-09
    44.80   2.3927e-02   8.7191e-09
    44.90   2.5218e-02   8.9054e-09
    45.00   2.6573e-02   9.0950e-09
    45.10   2.7994e-02   9.2878e-09
    45.20   2.9485e-02   9.4837e-09
    45.30   3.1048e-02   9.6831e-09
    45.40   3.2686e-02   9.8857e-09
    45.50   3.4402e-02   1.0092e-08
    45.60   3.6201e-02   1.0301e-08
    45.70   3.8086e-02   1.0514e-08
    45.80   4.0059e-02   1.0730e-08
    45.90   4.2126e-02   1.0950e-08
    46.00   4.4289e-02   1.1173e-08
    46.10   4.6554e-02   1.1400e-08
    46.20   4.8924e-02   1.1631e-08
    46.30   5.1403e-02   1.1865e-08
    46.40   5.3997e-02   1.2103e-08
    46.50   5.6709e-02   1.2345e-08
    46.60   5.9546e-02   1.2591e-08
    46.70   6.2511e-02   1.2840e-08
    46.80   6.5610e-02   1.3094e-08
    46.90   6.8848e-02   1.3351e-08
    47.00   7.2232e-02   1.3612e-08
    47.10   7.5766e-02   1.3878e-08
    47.20   7.9458e-02   1.4147e-08
    47.30   8.3312e-02   1.4421e-08
    47.40   8.7336e-02   1.4698e-08
    47.50   9.1537e-02   1.4981e-08
    47.60   9.5920e-02   1.5267e-08
    47.70   1.0049e-01   1.5557e-08
    47.80   1.0526e-01   1.5852e-08
    47.90   1.1024e-01   1.6151e-08
    48.00   1.1543e-01   1.6454e-08
    48.10   1.2084e-01   1.6763e-08
    48.20   1.2648e-01   1.7075e-08
    48.30   1.3236e-01   1.7393e-08
    48.40   1.3849e-01   1.7714e-08
    48.50   1.4487e-01   1.8041e-08
    48.60   1.5152e-01   1.8372e-08
    48.70   1.5844e-01   1.8708e-08
    48.80   1.6565e-01   1.9049e-08
    48.90   1.7316e-01   1.9395e-08
    49.00   1.8097e-01   1.9745e-08
    49.10   1.8910e-01   2.0100e-08
    49.20   1.9757e-01   2.0461e-08
    49.30   2.0637e-01   2.0826e-08
    49.40   2.1553e-01   2.1198e-08
    49.50   2.2506e-01   2.1573e-08
    49.60   2.3497e-01   2.1954e-08
    49.70   2.4527e-01   2.2340e-08
    49.80   2.5598e-01   2.2732e-08
    49.90   2.6711e-01   2.3129e-08
    50.00   2.7867e-01   2.3530e-08
    50.10   2.9069e-01   2.3938e-08
    50.20   3.0318e-01   2.4351e-08
    50.30   3.1615e-01   2.4769e-08
    50.40   3.2961e-01   2.5194e-08
    50.50   3.4360e-01   2.5624e-08
    50.60   3.5812e-01   2.6059e-08
    50.70   3.7319e-01   2.6500e-08
    50.80   3.8884e-01   2.6947e-08
    50.90   4.0508e-01   2.7401e-08
    51.00   4.2192e-01   2.7860e-08
    51.10   4.3940e-01   2.8324e-08
    51.20   4.5753e-01   2.8795e-08
    51.30   4.7633e-01   2.9272e-08
    51.40   4.9582e-01   2.9755e-08
    51.50   5.1603e-01   3.0245e-08
    51.60   5.3699e-01   3.0740e-08
    51.70   5.5871e-01   3.1241e-08
    51.80   5.8122e-01   3.1750e-08
    51.90   6.0454e-01   3.2264e-08
    52.00   6.2870e-01   3.2785e-08
    52.10   6.5373e-01   3.3312e-08
    52.20   6.7966e-01   3.3846e-08
    52.30   7.0651e-01   3.4387e-08
    52.40   7.3431e-01   3.4934e-08
    52.50   7.6310e-01   3.5487e-08
    52.60   7.9289e-01   3.6048e-08
    52.70   8.2373e-01   3.6616e-08
    52.80   8.5565e-01   3.7189e-08
    52.90   8.8868e-01   3.7771e-08
    53.00   9.2284e-01   3.8359e-08
    53.10   9.5819e-01   3.8954e-08
    53.20   9.9475e-01   3.9557e-08
    53.30   1.0326e+00   4.0166e-08
    53.40   1.0717e+00   4.0782e-08
    53.50   1.1121e+00   4.1407e-08
    53.60   1.1539e+00   4.2037e-08
    53.70   1.1971e+00   4.2676e-08
    53.80   1.2417e+00   4.3323e-08
    53.90   1.2878e+00   4.3976e-08
    54.00   1.3355e+00   4.4637e-08
    54.10   1.3847e+00   4.5306e-08
    54.20   1.4356e+00   4.5982e-08
    54.30   1.4881e+00   4.6666e-08
    54.40   1.5424e+00   4.7358e-08
    54.50   1.5984e+00   4.8058e-08
    54.60   1.6563e+00   4.8765e-08
    54.70   1.7160e+00   4.9481e-08
    54.80   1.7776e+00   5.0204e-08
    54.90   1.8412e+00   5.0936e-08
    55.00   1.9069e+00   5.1675e-08
    55.10   1.9746e+00   5.2424e-08
    55.20   2.0445e+00   5.3180e-08
    55.30   2.1166e+00   5.3944e-08
    55.40   2.1910e+00   5.4718e-08
    55.50   2.2677e+00   5.5499e-08
    55.60   2.3468e+00   5.6289e-08
    55.70   2.4283e+00   5.7087e-08
    55.80   2.5124e+00   5.7894e-08
    55.90   2.5991e+00   5.8710e-08
    56.00   2.6884e+00   5.9534e-08
    56.10   2.7805e+00   6.0368e-08
    56.20   2.8753e+00   6.1209e-08
    56.30   2.9731e+00   6.2060e-08
    56.40   3.0738e+00   6.2920e-08
    56.50   3.1776e+00   6.3790e-08
    56.60   3.2845e+00   6.4667e-08
    56.70   3.3946e+00   6.5554e-08
    56.80   3.5079e+00   6.6451e-08
    56.90   3.6246e+00   6.7357e-08
    57.00   3.7448e+00   6.8272e-08
    57.10   3.8686e+00   6.9196e-08
    57.20   3.9959e+00   7.0131e-08
    57.30   4.1270e+00   7.1074e-08
    57.40   4.2619e+00   7.2027e-08
    57.50   4.4008e+00   7.2990e-08
    57.60   4.5436e+00   7.3962e-08
    57.70   4.6906e+00   7.4944e-08
    57.80   4.8418e+00   7.5937e-08
    57.90   4.9973e+00   7.6938e-08
    58.00   5.1573e+00   7.7951e-08
    58.10   5.3218e+00   7.8973e-08
    58.20   5.4909e+00   8.0005e-08
    58.30   5.6649e+00   8.1047e-08
    58.40   5.8437e+00   8.2100e-08
    58.50   6.0275e+00   8.3163e-08
    58.60   6.2164e+00   8.4236e-08
    58.70   6.4106e+00   8.5320e-08
    58.80   6.6102e+00   8.6413e-08
    58.90   6.8153e+00   8.7518e-08
    59.00   7.0260e+00   8.8634e-08
    59.10   7.2425e+00   8.9759e-08
    59.20   7.4649e+00   9.0896e-08
    59.30   7.6933e+00   9.2043e-08
    59.40   7.9280e+00   9.3202e-08
    59.50   8.1689e+00   9.4371e-08
    59.60   8.4164e+00   9.5551e-08
    59.70   8.6705e+00   9.6742e-08
    59.80   8.9313e+00   9.7945e-08
    59.90   9.1992e+00   9.9158e-08
    60.00   9.4741e+00   1.0038e-07
    60.10   9.7562e+00   1.0162e-07
    60.20   1.0046e+01   1.0287e-07
    60.30   1.0343e+01   1.0413e-07
    60.40   1.0648e+01   1.0540e-07
    60.50   1.0961e+01   1.0668e-07
    60.60   1.1282e+01   1.0797e-07
    60.70   1.1611e+01   1.0928e-07
    60.80   1.1949e+01   1.1059e-07
    60.90   1.2296e+01   1.1193e-07
    61.00   1.2651e+01   1.1327e-07
    61.10   1.3015e+01   1.1462e-07
    61.20   1.3389e+01   1.1598e-07
    61.30   1.3772e+01   1.1736e-07
    61.40   1.4165e+01   1.1875e-07
    61.50   1.4568e+01   1.2015e-07
    61.60   1.4981e+01   1.2157e-07
    61.70   1.5404e+01   1.2299e-07
    61.80   1.5838e+01   1.2443e-07
    61.90   1.6282e+01   1.2588e-07
    62.00   1.6737e+01   1.2735e-07
    62.10   1.7204e+01   1.2882e-07
    62.20   1.7682e+01   1.3031e-07
    62.30   1.8172e+01   1.3181e-07
    62.40   1.8674e+01   1.3333e-07
    62.50   1.9188e+01   1.3486e-07
    62.60   1.9714e+01   1.3640e-07
    62.70   2.0253e+01   1.3795e-07
    62.80   2.0805e+01   1.3952e-07
    62.90   2.1370e+01   1.4110e-07
    63.00   2.1949e+01   1.4269e-07
    63.10   2.2542e+01   1.4430e-07
    63.20   2.3148e+01   1.4592e-07
    63.30   2.3769e+01   1.4755e-07
    63.40   2.4405e+01   1.4920e-07
    63.50   2.5056e+01   1.5086e-07
    63.60   2.5721e+01   1.5254e-07
    63.70   2.6403e+01   1.5422e-07
    63.80   2.7100e+01   1.5593e-07
    63.90   2.7813e+01   1.5764e-07
    64.00   2.8543e+01   1.5937e-07
    64.10   2.9290e+01   1.6112e-07
    64.20   3.0054e+01   1.6288e-07
    64.30   3.0835e+01   1.6464e-07
    64.40   3.1634e+01   1.6644e-07
    64.50   3.2451e+01   1.6823e-07
    64.60   3.3287e+01   1.7005e-07
    64.70   3.4142e+01   1.7187e-07
    64.80   3.5015e+01   1.7372e-07
    64.90   3.5909e+01   1.7558e-07
    65.00   3.6822e+01   1.7745e-07
    65.10   3.7756e+01   1.7934e-07
    65.20   3.8711e+01   1.8124e-07
    65.30   3.9687e+01   1.8316e-07
    65.40   4.0684e+01   1.8509e-07
    65.50   4.1703e+01   1.8704e-07
    65.60   4.2745e+01   1.8900e-07
    65.70   4.3809e+01   1.9098e-07
    65.80   4.4897e+01   1.9298e-07
    65.90   4.6008e+01   1.9498e-07
    66.00   4.7143e+01   1.9700e-07
    66.10   4.8303e+01   1.9904e-07
    66.20   4.9488e+01   2.0109e-07
    66.30   5.0698e+01   2.0316e-07
    66.40   5.1934e+01   2.0525e-07
    66.50   5.3196e+01   2.0735e-07
    66.60   5.4486e+01   2.0947e-07
    66.70   5.5802e+01   2.1160e-07
    66.80   5.7147e+01   2.1374e-07
    66.90   5.8519e+01   2.1591e-07
    67.00   5.9921e+01   2.1809e-07
    67.10   6.1352e+01   2.2029e-07
    67.20   6.2812e+01   2.2251e-07
    67.30   6.4303e+01   2.2473e-07
    67.40   6.5825e+01   2.2698e-07
    67.50   6.7379e+01   2.2923e-07
    67.60   6.8964e+01   2.3151e-07
    67.70   7.0582e+01   2.3380e-07
    67.80   7.2233e+01   2.3612e-07
    67.90   7.3918e+01   2.3845e-07
    68.00   7.5637e+01   2.4079e-07
    68.10   7.7391e+01   2.4316e-07
    68.20   7.9181e+01   2.4553e-07
    68.30   8.1007e+01   2.4793e-07
    68.40   8.2869e+01   2.5033e-07
    68.50   8.4769e+01   2.5277e-07
    68.60   8.6707e+01   2.5521e-07
    68.70   8.8683e+01   2.5767e-07
    68.80   9.0698e+01   2.6015e-07
    68.90   9.2754e+01   2.6265e-07
    69.00   9.4850e+01   2.6517e-07
    69.10   9.6988e+01   2.6770e-07
    69.20   9.9167e+01   2.7026e-07
    69.30   1.0139e+02   2.7282e-07
    69.40   1.0365e+02   2.7541e-07
    69.50   1.0596e+02   2.7801e-07
    69.60   1.0832e+02   2.8063e-07
    69.70   1.1072e+02   2.8327e-07
    69.80   1.1317e+02   2.8593e-07
    69.90   1.1566e+02   2.8861e-07
    70.00   1.1820e+02   2.9130e-07
    70.10   1.2079e+02   2.9401e-07
    70.20   1.2343e+02   2.9674e-07
    70.30   1.2612e+02   2.9949e-07
    70.40   1.2886e+02   3.0226e-07
    70.50   1.3165e+02   3.0504e-07
    70.60   1.3450e+02   3.0784e-07
    70.70   1.3740e+02   3.1067e-07
    70.80   1.4035e+02   3.1351e-07
    70.90   1.4336e+02   3.1637e-07
    71.00   1.4642e+02   3.1925e-07
    71.10   1.4954e+02   3.2215e-07
    71.20   1.5272e+02   3.2507e-07
    71.30   1.5596e+02   3.2800e-07
    71.40   1.5926e+02   3.3095e-07
    71.50   1.6262e+02   3.3393e-07
    71.60   1.6604e+02   3.3692e-07
    71.70   1.6952e+02   3.3994e-07
    71.80   1.7307e+02   3.4296e-07
    71.90   1.7668e+02   3.4602e-07
    72.00   1.8035e+02   3.4909e-07
    72.10   1.8410e+02   3.5219e-07
    72.20   1.8791e+02   3.5529e-07
    72.30   1.9179e+02   3.5842e-07
    72.40   1.9573e+02   3.6158e-07
    72.50   1.9975e+02   3.6475e-07
    72.60   2.0384e+02   3.6793e-07
    72.70   2.0801e+02   3.7114e-07
    72.80   2.1225e+02   3.7438e-07
    72.90   2.1656e+02   3.7763e-07
    73.00   2.2095e+02   3.8089e-07
    73.10   2.2542e+02   3.8418e-07
    73.20   2.2996e+02   3.8750e-07
    73.30   2.3459e+02   3.9084e-07
    73.40   2.3929e+02   3.9418e-07
    73.50   2.4408e+02   3.9756e-07
    73.60   2.4895e+02   4.0095e-07
    73.70   2.5391e+02   4.0437e-07
    73.80   2.5895e+02   4.0780e-07
    73.90   2.6408e+02   4.1126e-07
    74.00   2.6930e+02   4.1474e-07
    74.10   2.7460e+02   4.1823e-07
    74.20   2.8000e+02   4.2175e-07
    74.30   2.8549e+02   4.2529e-07
    74.40   2.9107e+02   4.2886e-07
    74.50   2.9675e+02   4.3244e-07
    74.60   3.0253e+02   4.3605e-07
    74.70   3.0840e+02   4.3968e-07
    74.80   3.1437e+02   4.4332e-07
    74.90   3.2044e+02   4.4699e-07
    75.00   3.2662e+02   4.5068e-07
    75.10   3.3290e+02   4.5440e-07
    75.20   3.3928e+02   4.5813e-07
    75.30   3.4577e+02   4.6188e-07
    75.40   3.5237e+02   4.6567e-07
    75.50   3.5908e+02   4.6947e-07
    75.60   3.6589e+02   4.7329e-07
    75.70   3.7283e+02   4.7714e-07
    75.80   3.7987e+02   4.8101e-07
    75.90   3.8703e+02   4.8489e-07
    76.00   3.9431e+02   4.8881e-07
    76.10   4.0171e+02   4.9274e-07
    76.20   4.0923e+02   4.9670e-07
    76.30   4.1687e+02   5.0068e-07
    76.40   4.2464e+02   5.0468e-07
    76.50   4.3253e+02   5.0871e-07
    76.60   4.4055e+02   5.1276e-07
    76.70   4.4870e+02   5.1682e-07
    76.80   4.5698e+02   5.2093e-07
    76.90   4.6539e+02   5.2504e-07
    77.00   4.7394e+02   5.2918e-07
    77.10   4.8263e+02   5.3335e-07
    77.20   4.9145e+02   5.3753e-07
    77.30   5.0042e+02   5.4174e-07
    77.40   5.0952e+02   5.4598e-07
    77.50   5.1878e+02   5.5023e-07
    77.60   5.2818e+02   5.5451e-07
    77.70   5.3772e+02   5.5882e-07
    77.80   5.4742e+02   5.6315e-07
    77.90   5.5727e+02   5.6750e-07
    78.00   5.6728e+02   5.7188e-07
    78.10   5.7744e+02   5.7627e-07
    78.20   5.8777e+02   5.8070e-07
    78.30   5.9825e+02   5.8514e-07
    78.40   6.0890e+02   5.8961e-07
    78.50   6.1971e+02   5.9412e-07
    78.60   6.3069e+02   5.9863e-07
    78.70   6.4184e+02   6.0318e-07
    78.80   6.5316e+02   6.0774e-07
    78.90   6.6466e+02   6.1234e-07
    79.00   6.7633e+02   6.1696e-07
    79.10   6.8819e+02   6.2161e-07
    79.20   7.0022e+02   6.2628e-07
    79.30   7.1244e+02   6.3096e-07
    79.40   7.2485e+02   6.3568e-07
    79.50   7.3744e+02   6.4042e-07
    79.60   7.5023e+02   6.4519e-07
    79.70   7.6321e+02   6.4998e-07
    79.80   7.7639e+02   6.5480e-07
    79.90   7.8977e+02   6.5964e-07
    80.00   8.0335e+02   6.6451e-07
    80.10   8.1713e+02   6.6941e-07
    80.20   8.3113e+02   6.7432e-07
    80.30   8.4533e+02   6.7927e-07
    80.40   8.5975e+02   6.8423e-07
    80.50   8.7438e+02   6.8923e-07
    80.60   8.8923e+02   6.9425e-07
    80.70   9.0430e+02   6.9929e-07
    80.80   9.1960e+02   7.0437e-07
    80.90   9.3512e+02   7.0947e-07
    81.00   9.5088e+02   7.1460e-07
    81.10   9.6687e+02   7.1974e-07
    81.20   9.8309e+02   7.2492e-07
    81.30   9.9956e+02   7.3012e-07
    81.40   1.0163e+03   7.3535e-07
    81.50   1.0332e+03   7.4061e-07
    81.60   1.0504e+03   7.4589e-07
    81.70   1.0679e+03   7.5120e-07
    81.80   1.0856e+03   7.5653e-07
    81.90   1.1036e+03   7.6189e-07
    82.00   1.1218e+03   7.6728e-07
    82.10   1.1403e+03   7.7270e-07
    82.20   1.1591e+03   7.7814e-07
    82.30   1.1781e+03   7.8361e-07
    82.40   1.1974e+03   7.8910e-07
    82.50   1.2170e+03   7.9462e-07
    82.60   1.2369e+03   8.0017e-07
    82.70   1.2571e+03   8.0575e-07
    82.80   1.2775e+03   8.1136e-07
    82.90   1.2983e+03   8.1698e-07
    83.00   1.3193e+03   8.2264e-07
    83.10   1.3407e+03   8.2833e-07
    83.20   1.3624e+03   8.3405e-07
    83.30   1.3843e+03   8.3979e-07
    83.40   1.4066e+03   8.4556e-07
    83.50   1.4292e+03   8.5135e-07
    83.60   1.4522e+03   8.5718e-07
    83.70   1.4754e+03   8.6303e-07
    83.80   1.4990e+03   8.6891e-07
    83.90   1.5229e+03   8.7482e-07
    84.00   1.5472e+03   8.8076e-07
    84.10   1.5718e+03   8.8672e-07
    84.20   1.5967e+03   8.9272e-07
    84.30   1.6220e+03   8.9874e-07
    84.40   1.6477e+03   9.0478e-07
    84.50   1.6737e+03   9.1087e-07
    84.60   1.7001e+03   9.1697e-07
    84.70   1.7269e+03   9.2310e-07
    84.80   1.7540e+03   9.2928e-07
    84.90   1.7816e+03   9.3547e-07
    85.00   1.8095e+03   9.4169e-07
    85.10   1.8378e+03   9.4794e-07
    85.20   1.8665e+03   9.5421e-07
    85.30   1.8955e+03   9.6053e-07
    85.40   1.9250e+03   9.6687e-07
    85.50   1.9550e+03   9.7323e-07
    85.60   1.9853e+03   9.7963e-07
    85.70   2.0160e+03   9.8605e-07
    85.80   2.0472e+03   9.9251e-07
    85.90   2.0788e+03   9.9899e-07
    86.00   2.1109e+03   1.0055e-06
    86.10   2.1434e+03   1.0121e-06
    86.20   2.1763e+03   1.0186e-06
    86.30   2.2097e+03   1.0252e-06
    86.40   2.2436e+03   1.0319e-06
    86.50   2.2779e+03   1.0385e-06
    86.60   2.3127e+03   1.0452e-06
    86.70   2.3480e+03   1.0519e-06
    86.80   2.3838e+03   1.0587e-06
    86.90   2.4200e+03   1.0655e-06
    87.00   2.4568e+03   1.0723e-06
    87.10   2.4940e+03   1.0791e-06
    87.20   2.5318e+03   1.0860e-06
    87.30   2.5701e+03   1.0929e-06
    87.40   2.6089e+03   1.0998e-06
    87.50   2.6482e+03   1.1068e-06
    87.60   2.6881e+03   1.1138e-06
    87.70   2.7286e+03   1.1208e-06
    87.80   2.7695e+03   1.1279e-06
    87.90   2.8111e+03   1.1350e-06
    88.00   2.8532e+03   1.1421e-06
    88.10   2.8958e+03   1.1492e-06
    88.20   2.9391e+03   1.1564e-06
    88.30   2.9829e+03   1.1636e-06
    88.40   3.0274e+03   1.1709e-06
    88.50   3.0724e+03   1.1781e-06
    88.60   3.1181e+03   1.1854e-06
    88.70   3.1643e+03   1.1928e-06
    88.80   3.2112e+03   1.2001e-06
    88.90   3.2587e+03   1.2075e-06
    89.00   3.3069e+03   1.2150e-06
    89.10   3.3557e+03   1.2224e-06
    89.20   3.4052e+03   1.2299e-06
    89.30   3.4554e+03   1.2375e-06
    89.40   3.5062e+03   1.2450e-06
    89.50   3.5577e+03   1.2526e-06
    89.60   3.6099e+03   1.2602e-06
    89.70   3.6628e+03   1.2679e-06
    89.80   3.7164e+03   1.2756e-06
    89.90   3.7708e+03   1.2833e-06
    90.00   3.8258e+03   1.2910e-06
    90.10   3.8816e+03   1.2988e-06
    90.20   3.9382e+03   1.3066e-06
    90.30   3.9955e+03   1.3145e-06
    90.40   4.0536e+03   1.3224e-06
    90.50   4.1124e+03   1.3303e-06
    90.60   4.1721e+03   1.3382e-06
    90.70   4.2325e+03   1.3462e-06
    90.80   4.2937e+03   1.3542e-06
    90.90   4.3558e+03   1.3622e-06
    91.00   4.4187e+03   1.3703e-06
    91.10   4.4824e+03   1.3784e-06
    91.20   4.5470e+03   1.3866e-06
    91.30   4.6125e+03   1.3948e-06
    91.40   4.6788e+03   1.4030e-06
    91.50   4.7460e+03   1.4112e-06
    91.60   4.8141e+03   1.4195e-06
    91.70   4.8831e+03   1.4278e-06
    91.80   4.9530e+03   1.4362e-06
    91.90   5.0239e+03   1.4445e-06
    92.00   5.0957e+03   1.4529e-06
    92.10   5.1684e+03   1.4614e-06
    92.20   5.2421e+03   1.4698e-06
    92.30   5.3168e+03   1.4784e-06
    92.40   5.3925e+03   1.4869e-06
    92.50   5.4692e+03   1.4955e-06
    92.60   5.5469e+03   1.5041e-06
    92.70   5.6256e+03   1.5128e-06
    92.80   5.7054e+03   1.5214e-06
    92.90   5.7862e+03   1.5301e-06
    93.00   5.8681e+03   1.5389e-06
    93.10   5.9511e+03   1.5477e-06
    93.20   6.0352e+03   1.5565e-06
    93.30   6.1204e+03   1.5653e-06
    93.40   6.2067e+03   1.5742e-06
    93.50   6.2941e+03   1.5832e-06
    93.60   6.3827e+03   1.5921e-06
    93.70   6.4725e+03   1.6011e-06
    93.80   6.5635e+03   1.6101e-06
    93.90   6.6557e+03   1.6192e-06
    94.00   6.7490e+03   1.6283e-06
    94.10   6.8437e+03   1.6374e-06
    94.20   6.9395e+03   1.6466e-06
    94.30   7.0366e+03   1.6558e-06
    94.40   7.1351e+03   1.6650e-06
    94.50   7.2348e+03   1.6743e-06
    94.60   7.3358e+03   1.6836e-06
    94.70   7.4381e+03   1.6930e-06
    94.80   7.5418e+03   1.7023e-06
    94.90   7.6468e+03   1.7117e-06
    95.00   7.7533e+03   1.7212e-06
    95.10   7.8611e+03   1.7307e-06
    95.20   7.9704e+03   1.7402e-06
    95.30   8.0810e+03   1.7498e-06
    95.40   8.1932e+03   1.7593e-06
    95.50   8.3068e+03   1.7690e-06
    95.60   8.4219e+03   1.7786e-06
    95.70   8.5385e+03   1.7883e-06
    95.80   8.6566e+03   1.7981e-06
    95.90   8.7763e+03   1.8078e-06
    96.00   8.8976e+03   1.8176e-06
    96.10   9.0204e+03   1.8275e-06
    96.20   9.1449e+03   1.8374e-06
    96.30   9.2710e+03   1.8473e-06
    96.40   9.3987e+03   1.8572e-06
    96.50   9.5281e+03   1.8672e-06
    96.60   9.6592e+03   1.8773e-06
    96.70   9.7920e+03   1.8873e-06
    96.80   9.9266e+03   1.8974e-06
    96.90   1.0063e+04   1.9076e-06
    97.00   1.0201e+04   1.9177e-06
    97.10   1.0341e+04   1.9279e-06
    97.20   1.0483e+04   1.9382e-06
    97.30   1.0626e+04   1.9485e-06
    97.40   1.0772e+04   1.9588e-06
    97.50   1.0919e+04   1.9692e-06
    97.60   1.1068e+04   1.9796e-06
    97.70   1.1220e+04   1.9900e-06
    97.80   1.1373e+04   2.0004e-06
    97.90   1.1528e+04   2.0110e-06
    98.00   1.1685e+04   2.0215e-06
    98.10   1.1844e+04   2.0322e-06
    98.20   1.2006e+04   2.0427e-06
    98.30   1.2169e+04   2.0534e-06
    98.40   1.2335e+04   2.0641e-06
    98.50   1.2503e+04   2.0749e-06
    98.60   1.2673e+04   2.0856e-06
    98.70   1.2845e+04   2.0964e-06
    98.80   1.3019e+04   2.1073e-06
    98.90   1.3196e+04   2.1181e-06
    99.00   1.3375e+04   2.1290e-06
    99.10   1.3556e+04   2.1400e-06
    99.20   1.3740e+04   2.1510e-06
    99.30   1.3926e+04   2.1621e-06
    99.40   1.4114e+04   2.1732e-06
    99.50   1.4305e+04   2.1842e-06
    99.60   1.4498e+04   2.1954e-06
    99.70   1.4694e+04   2.2066e-06
    99.80   1.4892e+04   2.2178e-06
    99.90   1.5093e+04   2.2291e-06
   100.00   1.5297e+04   2.2404e-06


==> data/26al_1_all_up_2_misch_et_al.txt <==
> From method of Misch et al (2020) LA-UR-20-22828.  Data released under LA-UR-20-26010.
> Reaction rates [1/s] for 26al state 1 (E = 0.0 keV).
> The column labeled "beta+" is the sum of both positron emission and electron capture.
> rho*Ye = 100000.0 [g/cm^3]
> T [keV]          -->2        beta+
     0.10   0.0000e+00   1.1802e-13
     0.20   0.0000e+00   1.1802e-13
     0.30   0.0000e+00   1.1802e-13
     0.40  1.2235e-260   1.1802e-13
     0.50  4.6068e-211   1.1802e-13
     0.60  5.1753e-178   1.1802e-13
     0.70  2.0963e-154   1.1802e-13
     0.80  1.0644e-136   1.1802e-13
     0.90  6.2829e-123   1.1802e-13
     1.00  6.5314e-112   1.1802e-13
     1.10  6.7420e-103   1.1802e-13
     1.20   2.1891e-95   1.1802e-13
     1.30   4.9676e-89   1.1802e-13
     1.40   1.3933e-83   1.1802e-13
     1.50   7.3373e-79   1.1802e-13
     1.60   9.9279e-75   1.1802e-13
     1.70   4.3867e-71   1.1802e-13
     1.80   7.6275e-68   1.1802e-13
     1.90   6.0472e-65   1.1802e-13
     2.00   2.4593e-62   1.1802e-13
     2.10   5.6436e-60   1.1802e-13
     2.20   7.9013e-58   1.1802e-13
     2.30   7.1980e-56   1.1802e-13
     2.40   4.5024e-54   1.1802e-13
     2.50   2.0229e-52   1.1802e-13
     2.60   6.7823e-51   1.1802e-13
     2.70   1.7530e-49   1.1802e-13
     2.80   3.5919e-48   1.1802e-13
     2.90   5.9758e-47   1.1802e-13
     3.00   8.2428e-46   1.1801e-13
     3.10   9.5988e-45   1.1801e-13
     3.20   9.5881e-44   1.1801e-13
     3.30   8.3304e-43   1.1801e-13
     3.40   6.3734e-42   1.1801e-13
     3.50   4.3409e-41   1.1801e-13
     3.60   2.6576e-40   1.1801e-13
     3.70   1.4753e-39   1.1801e-13
     3.80   7.4831e-39   1.1801e-13
     3.90   3.4924e-38   1.1801e-13
     4.00   1.5091e-37   1.1800e-13
     4.10   6.0714e-37   1.1800e-13
     4.20   2.2860e-36   1.1800e-13
     4.30   8.0927e-36   1.1800e-13
     4.40   2.7049e-35   1.1800e-13
     4.50   8.5688e-35   1.1800e-13
     4.60   2.5817e-34   1.1799e-13
     4.70   7.4221e-34   1.1799e-13
     4.80   2.0419e-33   1.1799e-13
     4.90   5.3901e-33   1.1799e-13
     5.00   1.3687e-32   1.1799e-13
     5.10   3.3510e-32   1.1799e-13
     5.20   7.9272e-32   1.1798e-13
     5.30   1.8156e-31   1.1798e-13
     5.40   4.0336e-31   1.1798e-13
     5.50   8.7093e-31   1.1798e-13
     5.60   1.8310e-30   1.1797e-13
     5.70   3.7559e-30   1.1797e-13
     5.80   7.5337e-30   1.1797e-13
     5.90   1.4817e-29   1.1797e-13
     6.00   2.8669e-29   1.1796e-13
     6.10   5.4804e-29   1.1796e-13
     6.20   1.0407e-28   1.1796e-13
     6.30   1.9761e-28   1.1796e-13
     6.40   3.7802e-28   1.1795e-13
     6.50   7.3388e-28   1.1795e-13
     6.60   1.4544e-27   1.1795e-13
     6.70   2.9507e-27   1.1794e-13
     6.80   6.1216e-27   1.1794e-13
     6.90   1.2929e-26   1.1793e-13
     7.00   2.7619e-26   1.1793e-13
     7.10   5.9264e-26   1.1793e-13
     7.20   1.2695e-25   1.1792e-13
     7.30   2.7014e-25   1.1792e-13
     7.40   5.6896e-25   1.1792e-13
     7.50   1.1832e-24   1.1791e-13
     7.60   2.4259e-24   1.1791e-13
     7.70   4.8990e-24   1.1790e-13
     7.80   9.7407e-24   1.1790e-13
     7.90   1.9066e-23   1.1789e-13
     8.00   3.6744e-23   1.1789e-13
     8.10   6.9734e-23   1.1789e-13
     8.20   1.3037e-22   1.1788e-13
     8.30   2.4020e-22   1.1787e-13
     8.40   4.3631e-22   1.1787e-13
     8.50   7.8164e-22   1.1786e-13
     8.60   1.3817e-21   1.1786e-13
     8.70   2.4109e-21   1.1785e-13
     8.80   4.1543e-21   1.1785e-13
     8.90   7.0719e-21   1.1784e-13
     9.00   1.1898e-20   1.1784e-13
     9.10   1.9790e-20   1.1783e-13
     9.20   3.2556e-20   1.1783e-13
     9.30   5.2988e-20   1.1782e-13
     9.40   8.5356e-20   1.1781e-13
     9.50   1.3613e-19   1.1781e-13
     9.60   2.1499e-19   1.1780e-13
     9.70   3.3637e-19   1.1780e-13
     9.80   5.2150e-19   1.1779e-13
     9.90   8.0138e-19   1.1778e-13
    10.00   1.2209e-18   1.1777e-13
    10.10   1.8447e-18   1.1777e-13
    10.20   2.7648e-18   1.1776e-13
    10.30   4.1112e-18   1.1776e-13
    10.40   6.0669e-18   1.1775e-13
    10.50   8.8869e-18   1.1774e-13
    10.60   1.2924e-17   1.1773e-13
    10.70   1.8665e-17   1.1773e-13
    10.80   2.6772e-17   1.1772e-13
    10.90   3.8147e-17   1.1771e-13
    11.00   5.4007e-17   1.1771e-13
    11.10   7.5983e-17   1.1770e-13
    11.20   1.0625e-16   1.1769e-13
    11.30   1.4770e-16   1.1768e-13
    11.40   2.0413e-16   1.1768e-13
    11.50   2.8055e-16   1.1767e-13
    11.60   3.8345e-16   1.1766e-13
    11.70   5.2132e-16   1.1765e-13
    11.80   7.0507e-16   1.1765e-13
    11.90   9.4876e-16   1.1764e-13
    12.00   1.2704e-15   1.1763e-13
    12.10   1.6928e-15   1.1762e-13
    12.20   2.2452e-15   1.1761e-13
    12.30   2.9641e-15   1.1761e-13
    12.40   3.8957e-15   1.1760e-13
    12.50   5.0978e-15   1.1759e-13
    12.60   6.6425e-15   1.1758e-13
    12.70   8.6191e-15   1.1758e-13
    12.80   1.1139e-14   1.1757e-13
    12.90   1.4337e-14   1.1756e-13
    13.00   1.8383e-14   1.1755e-13
    13.10   2.3482e-14   1.1755e-13
    13.20   2.9883e-14   1.1754e-13
    13.30   3.7891e-14   1.1753e-13
    13.40   4.7876e-14   1.1752e-13
    13.50   6.0283e-14   1.1751e-13
    13.60   7.5648e-14   1.1751e-13
    13.70   9.4616e-14   1.1750e-13
    13.80   1.1796e-13   1.1749e-13
    13.90   1.4659e-13   1.1749e-13
    14.00   1.8161e-13   1.1748e-13
    14.10   2.2430e-13   1.1748e-13
    14.20   2.7622e-13   1.1747e-13
    14.30   3.3917e-13   1.1747e-13
    14.40   4.1527e-13   1.1746e-13
    14.50   5.0703e-13   1.1746e-13
    14.60   6.1737e-13   1.1746e-13
    14.70   7.4972e-13   1.1746e-13
    14.80   9.0805e-13   1.1746e-13
    14.90   1.0970e-12   1.1747e-13
    15.00   1.3219e-12   1.1748e-13
    15.10   1.5890e-12   1.1748e-13
    15.20   1.9055e-12   1.1750e-13
    15.30   2.2796e-12   1.1751e-13
    15.40   2.7208e-12   1.1753e-13
    15.50   3.2399e-12   1.1755e-13
    15.60   3.8495e-12   1.1758e-13
    15.70   4.5637e-12   1.1762e-13
    15.80   5.3989e-12   1.1766e-13
    15.90   6.3733e-12   1.1772e-13
    16.00   7.5081e-12   1.1778e-13
    16.10   8.8269e-12   1.1785e-13
    16.20   1.0357e-11   1.1794e-13
    16.30   1.2128e-11   1.1804e-13
    16.40   1.4174e-11   1.1815e-13
    16.50   1.6535e-11   1.1829e-13
    16.60   1.9253e-11   1.1845e-13
    16.70   2.2377e-11   1.1863e-13
    16.80   2.5962e-11   1.1884e-13
    16.90   3.0067e-11   1.1908e-13
    17.00   3.4762e-11   1.1936e-13
    17.10   4.0122e-11   1.1968e-13
    17.20   4.6231e-11   1.2004e-13
    17.30   5.3184e-11   1.2045e-13
    17.40   6.1083e-11   1.2092e-13
    17.50   7.0044e-11   1.2145e-13
    17.60   8.0196e-11   1.2206e-13
    17.70   9.1678e-11   1.2274e-13
    17.80   1.0465e-10   1.2352e-13
    17.90   1.1927e-10   1.2439e-13
    18.00   1.3575e-10   1.2538e-13
    18.10   1.5428e-10   1.2649e-13
    18.20   1.7509e-10   1.2773e-13
    18.30   1.9843e-10   1.2913e-13
    18.40   2.2459e-10   1.3070e-13
    18.50   2.5384e-10   1.3245e-13
    18.60   2.8654e-10   1.3441e-13
    18.70   3.2302e-10   1.3659e-13
    18.80   3.6369e-10   1.3903e-13
    18.90   4.0896e-10   1.4174e-13
    19.00   4.5930e-10   1.4475e-13
    19.10   5.1521e-10   1.4810e-13
    19.20   5.7723e-10   1.5182e-13
    19.30   6.4596e-10   1.5594e-13
    19.40   7.2204e-10   1.6049e-13
    19.50   8.0615e-10   1.6552e-13
    19.60   8.9906e-10   1.7108e-13
    19.70   1.0016e-09   1.7722e-13
    19.80   1.1145e-09   1.8399e-13
    19.90   1.2389e-09   1.9143e-13
    20.00   1.3757e-09   1.9962e-13
    20.10   1.5261e-09   2.0861e-13
    20.20   1.6911e-09   2.1849e-13
    20.30   1.8720e-09   2.2931e-13
    20.40   2.0703e-09   2.4117e-13
    20.50   2.2874e-09   2.5415e-13
    20.60   2.5247e-09   2.6834e-13
    20.70   2.7840e-09   2.8384e-13
    20.80   3.0671e-09   3.0077e-13
    20.90   3.3759e-09   3.1921e-13
    21.00   3.7123e-09   3.3932e-13
    21.10   4.0786e-09   3.6121e-13
    21.20   4.4771e-09   3.8502e-13
    21.30   4.9103e-09   4.1089e-13
    21.40   5.3807e-09   4.3898e-13
    21.50   5.8913e-09   4.6945e-13
    21.60   6.4449e-09   5.0250e-13
    21.70   7.0447e-09   5.3829e-13
    21.80   7.6942e-09   5.7704e-13
    21.90   8.3968e-09   6.1894e-13
    22.00   9.1564e-09   6.6424e-13
    22.10   9.9770e-09   7.1315e-13
    22.20   1.0863e-08   7.6594e-13
    22.30   1.1819e-08   8.2286e-13
    22.40   1.2849e-08   8.8421e-13
    22.50   1.3959e-08   9.5026e-13
    22.60   1.5154e-08   1.0213e-12
    22.70   1.6440e-08   1.0978e-12
    22.80   1.7822e-08   1.1800e-12
    22.90   1.9308e-08   1.2682e-12
    23.00   2.0904e-08   1.3629e-12
    23.10   2.2616e-08   1.4644e-12
    23.20   2.4454e-08   1.5733e-12
    23.30   2.6424e-08   1.6899e-12
    23.40   2.8534e-08   1.8147e-12
    23.50   3.0795e-08   1.9483e-12
    23.60   3.3216e-08   2.0911e-12
    23.70   3.5805e-08   2.2436e-12
    23.80   3.8575e-08   2.4065e-12
    23.90   4.1536e-08   2.5804e-12
    24.00   4.4701e-08   2.7660e-12
    24.10   4.8081e-08   2.9638e-12
    24.20   5.1690e-08   3.1744e-12
    24.30   5.5543e-08   3.3988e-12
    24.40   5.9655e-08   3.6376e-12
    24.50   6.4042e-08   3.8916e-12
    24.60   6.8721e-08   4.1617e-12
    24.70   7.3710e-08   4.4486e-12
    24.80   7.9030e-08   4.7533e-12
    24.90   8.4701e-08   5.0769e-12
    25.00   9.0745e-08   5.4201e-12
    25.10   9.7187e-08   5.7841e-12
    25.20   1.0405e-07   6.1698e-12
    25.30   1.1137e-07   6.5784e-12
    25.40   1.1917e-07   7.0111e-12
    25.50   1.2749e-07   7.4692e-12
    25.60   1.3635e-07   7.9536e-12
    25.70   1.4580e-07   8.4659e-12
    25.80   1.5589e-07   9.0073e-12
    25.90   1.6664e-07   9.5792e-12
    26.00   1.7813e-07   1.0183e-11
    26.10   1.9038e-07   1.0820e-11
    26.20   2.0348e-07   1.1493e-11
    26.30   2.1747e-07   1.2202e-11
    26.40   2.3244e-07   1.2949e-11
    26.50   2.4845e-07   1.3736e-11
    26.60   2.6559e-07   1.4566e-11
    26.70   2.8396e-07   1.5439e-11
    26.80   3.0366e-07   1.6358e-11
    26.90   3.2480e-07   1.7325e-11
    27.00   3.4750e-07   1.8341e-11
    27.10   3.7191e-07   1.9409e-11
    27.20   3.9817e-07   2.0532e-11
    27.30   4.2645e-07   2.1710e-11
    27.40   4.5695e-07   2.2947e-11
    27.50   4.8986e-07   2.4246e-11
    27.60   5.2541e-07   2.5608e-11
    27.70   5.6385e-07   2.7036e-11
    27.80   6.0548e-07   2.8534e-11
    27.90   6.5058e-07   3.0103e-11
    28.00   6.9951e-07   3.1746e-11
    28.10   7.5265e-07   3.3468e-11
    28.20   8.1042e-07   3.5269e-11
    28.30   8.7328e-07   3.7156e-11
    28.40   9.4176e-07   3.9127e-11
    28.50   1.0164e-06   4.1190e-11
    28.60   1.0979e-06   4.3345e-11
    28.70   1.1869e-06   4.5598e-11
    28.80   1.2842e-06   4.7952e-11
    28.90   1.3906e-06   5.0410e-11
    29.00   1.5071e-06   5.2976e-11
    29.10   1.6348e-06   5.5655e-11
    29.20   1.7748e-06   5.8450e-11
    29.30   1.9284e-06   6.1364e-11
    29.40   2.0970e-06   6.4403e-11
    29.50   2.2821e-06   6.7571e-11
    29.60   2.4856e-06   7.0872e-11
    29.70   2.7092e-06   7.4311e-11
    29.80   2.9551e-06   7.7892e-11
    29.90   3.2255e-06   8.1622e-11
    30.00   3.5230e-06   8.5503e-11
    30.10   3.8504e-06   8.9542e-11
    30.20   4.2108e-06   9.3744e-11
    30.30   4.6074e-06   9.8113e-11
    30.40   5.0441e-06   1.0265e-10
    30.50   5.5248e-06   1.0738e-10
    30.60   6.0540e-06   1.1228e-10
    30.70   6.6366e-06   1.1738e-10
    30.80   7.2778e-06   1.2267e-10
    30.90   7.9837e-06   1.2817e-10
    31.00   8.7604e-06   1.3388e-10
    31.10   9.6152e-06   1.3980e-10
    31.20   1.0556e-05   1.4594e-10
    31.30   1.1590e-05   1.5232e-10
    31.40   1.2727e-05   1.5892e-10
    31.50   1.3978e-05   1.6577e-10
    31.60   1.5352e-05   1.7287e-10
    31.70   1.6862e-05   1.8023e-10
    31.80   1.8521e-05   1.8785e-10
    31.90   2.0343e-05   1.9574e-10
    32.00   2.2342e-05   2.0391e-10
    32.10   2.4536e-05   2.1238e-10
    32.20   2.6943e-05   2.2114e-10
    32.30   2.9582e-05   2.3020e-10
    32.40   3.2475e-05   2.3958e-10
    32.50   3.5644e-05   2.4927e-10
    32.60   3.9115e-05   2.5930e-10
    32.70   4.2916e-05   2.6967e-10
    32.80   4.7074e-05   2.8039e-10
    32.90   5.1623e-05   2.9146e-10
    33.00   5.6597e-05   3.0290e-10
    33.10   6.2034e-05   3.1472e-10
    33.20   6.7972e-05   3.2693e-10
    33.30   7.4458e-05   3.3953e-10
    33.40   8.1536e-05   3.5254e-10
    33.50   8.9259e-05   3.6596e-10
    33.60   9.7681e-05   3.7982e-10
    33.70   1.0686e-04   3.9412e-10
    33.80   1.1686e-04   4.0886e-10
    33.90   1.2776e-04   4.2407e-10
    34.00   1.3961e-04   4.3975e-10
    34.10   1.5252e-04   4.5591e-10
    34.20   1.6655e-04   4.7257e-10
    34.30   1.8181e-04   4.8974e-10
    34.40   1.9838e-04   5.0743e-10
    34.50   2.1639e-04   5.2565e-10
    34.60   2.3593e-04   5.4442e-10
    34.70   2.5715e-04   5.6375e-10
    34.80   2.8015e-04   5.8364e-10
    34.90   3.0510e-04   6.0412e-10
    35.00   3.3213e-04   6.2520e-10
    35.10   3.6142e-04   6.4690e-10
    35.20   3.9313e-04   6.6921e-10
    35.30   4.2745e-04   6.9217e-10
    35.40   4.6457e-04   7.1577e-10
    35.50   5.0472e-04   7.4005e-10
    35.60   5.4812e-04   7.6501e-10
    35.70   5.9501e-04   7.9067e-10
    35.80   6.4564e-04   8.1704e-10
    35.90   7.0031e-04   8.4414e-10
    36.00   7.5929e-04   8.7199e-10
    36.10   8.2291e-04   9.0059e-10
    36.20   8.9151e-04   9.2997e-10
    36.30   9.6544e-04   9.6015e-10
    36.40   1.0451e-03   9.9112e-10
    36.50   1.1308e-03   1.0229e-09
    36.60   1.2232e-03   1.0556e-09
    36.70   1.3225e-03   1.0891e-09
    36.80   1.4293e-03   1.1235e-09
    36.90   1.5442e-03   1.1588e-09
    37.00   1.6676e-03   1.1950e-09
    37.10   1.8002e-03   1.2321e-09
    37.20   1.9426e-03   1.2702e-09
    37.30   2.0954e-03   1.3092e-09
    37.40   2.2594e-03   1.3493e-09
    37.50   2.4353e-03   1.3903e-09
    37.60   2.6239e-03   1.4323e-09
    37.70   2.8261e-03   1.4754e-09
    37.80   3.0427e-03   1.5196e-09
    37.90   3.2746e-03   1.5649e-09
    38.00   3.5229e-03   1.6112e-09
    38.10   3.7887e-03   1.6588e-09
    38.20   4.0730e-03   1.7074e-09
    38.30   4.3771e-03   1.7572e-09
    38.40   4.7021e-03   1.8082e-09
    38.50   5.0495e-03   1.8604e-09
    38.60   5.4206e-03   1.9138e-09
    38.70   5.8169e-03   1.9686e-09
    38.80   6.2400e-03   2.0245e-09
    38.90   6.6915e-03   2.0818e-09
    39.00   7.1731e-03   2.1404e-09
    39.10   7.6868e-03   2.2003e-09
    39.20   8.2344e-03   2.2617e-09
    39.30   8.8180e-03   2.3244e-09
    39.40   9.4397e-03   2.3885e-09
    39.50   1.0102e-02   2.4540e-09
    39.60   1.0807e-02   2.5211e-09
    39.70   1.1557e-02   2.5896e-09
    39.80   1.2356e-02   2.6597e-09
    39.90   1.3205e-02   2.7312e-09
    40.00   1.4108e-02   2.8044e-09
    40.10   1.5067e-02   2.8791e-09
    40.20   1.6087e-02   2.9554e-09
    40.30   1.7170e-02   3.0334e-09
    40.40   1.8321e-02   3.1131e-09
    40.50   1.9542e-02   3.1944e-09
    40.60   2.0839e-02   3.2776e-09
    40.70   2.2214e-02   3.3624e-09
    40.80   2.3673e-02   3.4489e-09
    40.90   2.5219e-02   3.5374e-09
    41.00   2.6859e-02   3.6277e-09
    41.10   2.8597e-02   3.7198e-09
    41.20   3.0438e-02   3.8138e-09
    41.30   3.2387e-02   3.9097e-09
    41.40   3.4452e-02   4.0075e-09
    41.50   3.6637e-02   4.1074e-09
    41.60   3.8949e-02   4.2092e-09
    41.70   4.1395e-02   4.3132e-09
    41.80   4.3982e-02   4.4191e-09
    41.90   4.6717e-02   4.5272e-09
    42.00   4.9608e-02   4.6373e-09
    42.10   5.2664e-02   4.7497e-09
    42.20   5.5891e-02   4.8642e-09
    42.30   5.9300e-02   4.9809e-09
    42.40   6.2900e-02   5.0999e-09
    42.50   6.6699e-02   5.2213e-09
    42.60   7.0709e-02   5.3449e-09
    42.70   7.4939e-02   5.4708e-09
    42.80   7.9401e-02   5.5992e-09
    42.90   8.4106e-02   5.7300e-09
    43.00   8.9066e-02   5.8632e-09
    43.10   9.4294e-02   5.9988e-09
    43.20   9.9802e-02   6.1370e-09
    43.30   1.0560e-01   6.2778e-09
    43.40   1.1172e-01   6.4211e-09
    43.50   1.1815e-01   6.5671e-09
    43.60   1.2492e-01   6.7157e-09
    43.70   1.3205e-01   6.8670e-09
    43.80   1.3955e-01   7.0210e-09
    43.90   1.4744e-01   7.1778e-09
    44.00   1.5573e-01   7.3373e-09
    44.10   1.6445e-01   7.4998e-09
    44.20   1.7362e-01   7.6651e-09
    44.30   1.8325e-01   7.8333e-09
    44.40   1.9337e-01   8.0044e-09
    44.50   2.0400e-01   8.1785e-09
    44.60   2.1516e-01   8.3555e-09
    44.70   2.2688e-01   8.5357e-09
    44.80   2.3918e-01   8.7189e-09
    44.90   2.5209e-01   8.9054e-09
    45.00   2.6563e-01   9.0950e-09
    45.10   2.7984e-01   9.2877e-09
    45.20   2.9474e-01   9.4837e-09
    45.30   3.1036e-01   9.6829e-09
    45.40   3.2674e-01   9.8855e-09
    45.50   3.4390e-01   1.0091e-08
    45.60   3.6188e-01   1.0301e-08
    45.70   3.8071e-01   1.0514e-08
    45.80   4.0044e-01   1.0730e-08
    45.90   4.2110e-01   1.0950e-08
    46.00   4.4273e-01   1.1173e-08
    46.10   4.6537e-01   1.1400e-08
    46.20   4.8905e-01   1.1631e-08
    46.30   5.1384e-01   1.1865e-08
    46.40   5.3977e-01   1.2103e-08
    46.50   5.6688e-01   1.2345e-08
    46.60   5.9523e-01   1.2591e-08
    46.70   6.2487e-01   1.2840e-08
    46.80   6.5585e-01   1.3094e-08
    46.90   6.8822e-01   1.3351e-08
    47.00   7.2205e-01   1.3612e-08
    47.10   7.5738e-01   1.3878e-08
    47.20   7.9428e-01   1.4147e-08
    47.30   8.3281e-01   1.4421e-08
    47.40   8.7303e-01   1.4698e-08
    47.50   9.1502e-01   1.4980e-08
    47.60   9.5883e-01   1.5266e-08
    47.70   1.0045e+00   1.5557e-08
    47.80   1.0522e+00   1.5852e-08
    47.90   1.1020e+00   1.6151e-08
    48.00   1.1539e+00   1.6454e-08
    48.10   1.2079e+00   1.6763e-08
    48.20   1.2643e+00   1.7075e-08
    48.30   1.3231e+00   1.7392e-08
    48.40   1.3843e+00   1.7714e-08
    48.50   1.4481e+00   1.8040e-08
    48.60   1.5146e+00   1.8372e-08
    48.70   1.5838e+00   1.8708e-08
    48.80   1.6558e+00   1.9048e-08
    48.90   1.7309e+00   1.9394e-08
    49.00   1.8090e+00   1.9744e-08
    49.10   1.8903e+00   2.0100e-08
    49.20   1.9749e+00   2.0460e-08
    49.30   2.0629e+00   2.0826e-08
    49.40   2.1545e+00   2.1196e-08
    49.50   2.2497e+00   2.1573e-08
    49.60   2.3487e+00   2.1953e-08
    49.70   2.4517e+00   2.2340e-08
    49.80   2.5587e+00   2.2731e-08
    49.90   2.6700e+00   2.3127e-08
    50.00   2.7856e+00   2.3529e-08
    50.10   2.9057e+00   2.3937e-08
    50.20   3.0305e+00   2.4350e-08
    50.30   3.1601e+00   2.4769e-08
    50.40   3.2948e+00   2.5193e-08
    50.50   3.4346e+00   2.5623e-08
    50.60   3.5797e+00   2.6058e-08
    50.70   3.7304e+00   2.6500e-08
    50.80   3.8867e+00   2.6947e-08
    50.90   4.0490e+00   2.7400e-08
    51.00   4.2174e+00   2.7859e-08
    51.10   4.3921e+00   2.8324e-08
    51.20   4.5733e+00   2.8795e-08
    51.30   4.7612e+00   2.9272e-08
    51.40   4.9560e+00   2.9754e-08
    51.50   5.1580e+00   3.0243e-08
    51.60   5.3675e+00   3.0739e-08
    51.70   5.5846e+00   3.1240e-08
    51.80   5.8095e+00   3.1749e-08
    51.90   6.0426e+00   3.2262e-08
    52.00   6.2841e+00   3.2784e-08
    52.10   6.5343e+00   3.3310e-08
    52.20   6.7935e+00   3.3844e-08
    52.30   7.0618e+00   3.4385e-08
    52.40   7.3397e+00   3.4932e-08
    52.50   7.6274e+00   3.5486e-08
    52.60   7.9252e+00   3.6046e-08
    52.70   8.2334e+00   3.6613e-08
    52.80   8.5524e+00   3.7187e-08
    52.90   8.8824e+00   3.7768e-08
    53.00   9.2239e+00   3.8356e-08
    53.10   9.5771e+00   3.8952e-08
    53.20   9.9425e+00   3.9554e-08
    53.30   1.0320e+01   4.0164e-08
    53.40   1.0711e+01   4.0779e-08
    53.50   1.1115e+01   4.1404e-08
    53.60   1.1533e+01   4.2034e-08
    53.70   1.1964e+01   4.2673e-08
    53.80   1.2410e+01   4.3320e-08
    53.90   1.2871e+01   4.3973e-08
    54.00   1.3348e+01   4.4634e-08
    54.10   1.3840e+01   4.5302e-08
    54.20   1.4348e+01   4.5978e-08
    54.30   1.4873e+01   4.6662e-08
    54.40   1.5415e+01   4.7354e-08
    54.50   1.5975e+01   4.8054e-08
    54.60   1.6553e+01   4.8761e-08
    54.70   1.7150e+01   4.9476e-08
    54.80   1.7766e+01   5.0200e-08
    54.90   1.8402e+01   5.0932e-08
    55.00   1.9058e+01   5.1671e-08
    55.10   1.9735e+01   5.2419e-08
    55.20   2.0433e+01   5.3175e-08
    55.30   2.1153e+01   5.3940e-08
    55.40   2.1896e+01   5.4712e-08
    55.50   2.2663e+01   5.5493e-08
    55.60   2.3453e+01   5.6283e-08
    55.70   2.4268e+01   5.7081e-08
    55.80   2.5108e+01   5.7888e-08
    55.90   2.5974e+01   5.8703e-08
    56.00   2.6866e+01   5.9528e-08
    56.10   2.7786e+01   6.0360e-08
    56.20   2.8734e+01   6.1202e-08
    56.30   2.9711e+01   6.2053e-08
    56.40   3.0717e+01   6.2913e-08
    56.50   3.1754e+01   6.3781e-08
    56.60   3.2821e+01   6.4659e-08
    56.70   3.3921e+01   6.5546e-08
    56.80   3.5054e+01   6.6442e-08
    56.90   3.6220e+01   6.7348e-08
    57.00   3.7420e+01   6.8263e-08
    57.10   3.8656e+01   6.9187e-08
    57.20   3.9929e+01   7.0121e-08
    57.30   4.1238e+01   7.1064e-08
    57.40   4.2586e+01   7.2016e-08
    57.50   4.3973e+01   7.2979e-08
    57.60   4.5399e+01   7.3952e-08
    57.70   4.6867e+01   7.4933e-08
    57.80   4.8378e+01   7.5925e-08
    57.90   4.9931e+01   7.6926e-08
    58.00   5.1529e+01   7.7938e-08
    58.10   5.3171e+01   7.8959e-08
    58.20   5.4861e+01   7.9991e-08
    58.30   5.6598e+01   8.1033e-08
    58.40   5.8384e+01   8.2085e-08
    58.50   6.0219e+01   8.3148e-08
    58.60   6.2106e+01   8.4220e-08
    58.70   6.4045e+01   8.5303e-08
    58.80   6.6038e+01   8.6397e-08
    58.90   6.8086e+01   8.7501e-08
    59.00   7.0190e+01   8.8616e-08
    59.10   7.2352e+01   8.9741e-08
    59.20   7.4572e+01   9.0877e-08
    59.30   7.6853e+01   9.2023e-08
    59.40   7.9196e+01   9.3182e-08
    59.50   8.1602e+01   9.4350e-08
    59.60   8.4072e+01   9.5530e-08
    59.70   8.6608e+01   9.6721e-08
    59.80   8.9213e+01   9.7922e-08
    59.90   9.1886e+01   9.9135e-08
    60.00   9.4630e+01   1.0036e-07
    60.10   9.7447e+01   1.0159e-07
    60.20   1.0034e+02   1.0284e-07
    60.30   1.0330e+02   1.0410e-07
    60.40   1.0635e+02   1.0537e-07
    60.50   1.0947e+02   1.0665e-07
    60.60   1.1267e+02   1.0794e-07
    60.70   1.1596e+02   1.0925e-07
    60.80   1.1933e+02   1.1057e-07
    60.90   1.2279e+02   1.1189e-07
    61.00   1.2634e+02   1.1323e-07
    61.10   1.2997e+02   1.1459e-07
    61.20   1.3370e+02   1.1595e-07
    61.30   1.3752e+02   1.1733e-07
    61.40   1.4144e+02   1.1872e-07
    61.50   1.4546e+02   1.2012e-07
    61.60   1.4958e+02   1.2153e-07
    61.70   1.5380e+02   1.2295e-07
    61.80   1.5812e+02   1.2439e-07
    61.90   1.6256e+02   1.2584e-07
    62.00   1.6710e+02   1.2730e-07
    62.10   1.7175e+02   1.2878e-07
    62.20   1.7652e+02   1.3027e-07
    62.30   1.8141e+02   1.3177e-07
    62.40   1.8641e+02   1.3328e-07
    62.50   1.9153e+02   1.3481e-07
    62.60   1.9678e+02   1.3635e-07
    62.70   2.0215e+02   1.3790e-07
    62.80   2.0766e+02   1.3947e-07
    62.90   2.1329e+02   1.4104e-07
    63.00   2.1906e+02   1.4264e-07
    63.10   2.2497e+02   1.4424e-07
    63.20   2.3101e+02   1.4586e-07
    63.30   2.3720e+02   1.4749e-07
    63.40   2.4354e+02   1.4914e-07
    63.50   2.5002e+02   1.5080e-07
    63.60   2.5665e+02   1.5247e-07
    63.70   2.6344e+02   1.5416e-07
    63.80   2.7039e+02   1.5586e-07
    63.90   2.7749e+02   1.5757e-07
    64.00   2.8476e+02   1.5930e-07
    64.10   2.9220e+02   1.6104e-07
    64.20   2.9981e+02   1.6280e-07
    64.30   3.0759e+02   1.6456e-07
    64.40   3.1554e+02   1.6634e-07
    64.50   3.2368e+02   1.6814e-07
    64.60   3.3200e+02   1.6996e-07
    64.70   3.4051e+02   1.7179e-07
    64.80   3.4921e+02   1.7363e-07
    64.90   3.5810e+02   1.7549e-07
    65.00   3.6719e+02   1.7736e-07
    65.10   3.7648e+02   1.7924e-07
    65.20   3.8598e+02   1.8114e-07
    65.30   3.9569e+02   1.8306e-07
    65.40   4.0561e+02   1.8498e-07
    65.50   4.1575e+02   1.8693e-07
    65.60   4.2611e+02   1.8889e-07
    65.70   4.3670e+02   1.9086e-07
    65.80   4.4751e+02   1.9285e-07
    65.90   4.5856e+02   1.9486e-07
    66.00   4.6985e+02   1.9688e-07
    66.10   4.8138e+02   1.9891e-07
    66.20   4.9315e+02   2.0096e-07
    66.30   5.0518e+02   2.0303e-07
    66.40   5.1746e+02   2.0511e-07
    66.50   5.3001e+02   2.0721e-07
    66.60   5.4281e+02   2.0933e-07
    66.70   5.5589e+02   2.1145e-07
    66.80   5.6924e+02   2.1360e-07
    66.90   5.8288e+02   2.1575e-07
    67.00   5.9679e+02   2.1793e-07
    67.10   6.1100e+02   2.2012e-07
    67.20   6.2550e+02   2.2233e-07
    67.30   6.4030e+02   2.2456e-07
    67.40   6.5540e+02   2.2680e-07
    67.50   6.7081e+02   2.2906e-07
    67.60   6.8654e+02   2.3133e-07
    67.70   7.0259e+02   2.3362e-07
    67.80   7.1897e+02   2.3592e-07
    67.90   7.3568e+02   2.3825e-07
    68.00   7.5272e+02   2.4059e-07
    68.10   7.7011e+02   2.4295e-07
    68.20   7.8785e+02   2.4532e-07
    68.30   8.0594e+02   2.4771e-07
    68.40   8.2439e+02   2.5012e-07
    68.50   8.4321e+02   2.5254e-07
    68.60   8.6241e+02   2.5498e-07
    68.70   8.8198e+02   2.5744e-07
    68.80   9.0194e+02   2.5991e-07
    68.90   9.2228e+02   2.6241e-07
    69.00   9.4303e+02   2.6491e-07
    69.10   9.6418e+02   2.6744e-07
    69.20   9.8575e+02   2.6998e-07
    69.30   1.0077e+03   2.7255e-07
    69.40   1.0301e+03   2.7513e-07
    69.50   1.0530e+03   2.7772e-07
    69.60   1.0762e+03   2.8035e-07
    69.70   1.1000e+03   2.8298e-07
    69.80   1.1241e+03   2.8563e-07
    69.90   1.1488e+03   2.8830e-07
    70.00   1.1739e+03   2.9098e-07
    70.10   1.1994e+03   2.9369e-07
    70.20   1.2255e+03   2.9641e-07
    70.30   1.2521e+03   2.9915e-07
    70.40   1.2791e+03   3.0190e-07
    70.50   1.3066e+03   3.0468e-07
    70.60   1.3347e+03   3.0748e-07
    70.70   1.3633e+03   3.1030e-07
    70.80   1.3924e+03   3.1313e-07
    70.90   1.4221e+03   3.1598e-07
    71.00   1.4522e+03   3.1886e-07
    71.10   1.4830e+03   3.2174e-07
    71.20   1.5143e+03   3.2465e-07
    71.30   1.5462e+03   3.2757e-07
    71.40   1.5786e+03   3.3052e-07
    71.50   1.6117e+03   3.3348e-07
    71.60   1.6453e+03   3.3647e-07
    71.70   1.6796e+03   3.3947e-07
    71.80   1.7144e+03   3.4250e-07
    71.90   1.7499e+03   3.4554e-07
    72.00   1.7861e+03   3.4860e-07
    72.10   1.8228e+03   3.5168e-07
    72.20   1.8602e+03   3.5478e-07
    72.30   1.8983e+03   3.5790e-07
    72.40   1.9371e+03   3.6104e-07
    72.50   1.9765e+03   3.6420e-07
    72.60   2.0166e+03   3.6738e-07
    72.70   2.0574e+03   3.7057e-07
    72.80   2.0990e+03   3.7379e-07
    72.90   2.1412e+03   3.7704e-07
    73.00   2.1842e+03   3.8029e-07
    73.10   2.2279e+03   3.8357e-07
    73.20   2.2724e+03   3.8687e-07
    73.30   2.3176e+03   3.9018e-07
    73.40   2.3637e+03   3.9352e-07
    73.50   2.4105e+03   3.9689e-07
    73.60   2.4581e+03   4.0026e-07
    73.70   2.5065e+03   4.0367e-07
    73.80   2.5557e+03   4.0709e-07
    73.90   2.6057e+03   4.1054e-07
    74.00   2.6566e+03   4.1399e-07
    74.10   2.7084e+03   4.1747e-07
    74.20   2.7610e+03   4.2099e-07
    74.30   2.8145e+03   4.2451e-07
    74.40   2.8689e+03   4.2805e-07
    74.50   2.9241e+03   4.3162e-07
    74.60   2.9803e+03   4.3521e-07
    74.70   3.0374e+03   4.3882e-07
    74.80   3.0955e+03   4.4245e-07
    74.90   3.1545e+03   4.4610e-07
    75.00   3.2145e+03   4.4977e-07
    75.10   3.2754e+03   4.5348e-07
    75.20   3.3373e+03   4.5719e-07
    75.30   3.4003e+03   4.6093e-07
    75.40   3.4642e+03   4.6468e-07
    75.50   3.5292e+03   4.6848e-07
    75.60   3.5952e+03   4.7227e-07
    75.70   3.6623e+03   4.7610e-07
    75.80   3.7305e+03   4.7995e-07
    75.90   3.7997e+03   4.8382e-07
    76.00   3.8701e+03   4.8771e-07
    76.10   3.9415e+03   4.9163e-07
    76.20   4.0141e+03   4.9556e-07
    76.30   4.0878e+03   4.9952e-07
    76.40   4.1627e+03   5.0350e-07
    76.50   4.2387e+03   5.0750e-07
    76.60   4.3160e+03   5.1153e-07
    76.70   4.3944e+03   5.1557e-07
    76.80   4.4740e+03   5.1965e-07
    76.90   4.5549e+03   5.2374e-07
    77.00   4.6371e+03   5.2786e-07
    77.10   4.7204e+03   5.3199e-07
    77.20   4.8051e+03   5.3616e-07
    77.30   4.8911e+03   5.4034e-07
    77.40   4.9784e+03   5.4455e-07
    77.50   5.0670e+03   5.4878e-07
    77.60   5.1569e+03   5.5303e-07
    77.70   5.2482e+03   5.5731e-07
    77.80   5.3409e+03   5.6161e-07
    77.90   5.4350e+03   5.6594e-07
    78.00   5.5305e+03   5.7028e-07
    78.10   5.6274e+03   5.7466e-07
    78.20   5.7258e+03   5.7905e-07
    78.30   5.8256e+03   5.8346e-07
    78.40   5.9270e+03   5.8791e-07
    78.50   6.0298e+03   5.9237e-07
    78.60   6.1341e+03   5.9686e-07
    78.70   6.2400e+03   6.0138e-07
    78.80   6.3474e+03   6.0591e-07
    78.90   6.4564e+03   6.1047e-07
    79.00   6.5670e+03   6.1506e-07
    79.10   6.6792e+03   6.1967e-07
    79.20   6.7930e+03   6.2430e-07
    79.30   6.9085e+03   6.2895e-07
    79.40   7.0256e+03   6.3364e-07
    79.50   7.1444e+03   6.3834e-07
    79.60   7.2650e+03   6.4307e-07
    79.70   7.3872e+03   6.4783e-07
    79.80   7.5112e+03   6.5260e-07
    79.90   7.6370e+03   6.5741e-07
    80.00   7.7646e+03   6.6224e-07
    80.10   7.8939e+03   6.6709e-07
    80.20   8.0251e+03   6.7198e-07
    80.30   8.1582e+03   6.7688e-07
    80.40   8.2931e+03   6.8180e-07
    80.50   8.4299e+03   6.8676e-07
    80.60   8.5686e+03   6.9174e-07
    80.70   8.7093e+03   6.9674e-07
    80.80   8.8519e+03   7.0177e-07
    80.90   8.9965e+03   7.0682e-07
    81.00   9.1431e+03   7.1190e-07
    81.10   9.2917e+03   7.1701e-07
    81.20   9.4423e+03   7.2214e-07
    81.30   9.5951e+03   7.2729e-07
    81.40   9.7499e+03   7.3247e-07
    81.50   9.9068e+03   7.3769e-07
    81.60   1.0066e+04   7.4291e-07
    81.70   1.0227e+04   7.4818e-07
    81.80   1.0391e+04   7.5346e-07
    81.90   1.0556e+04   7.5876e-07
    82.00   1.0724e+04   7.6411e-07
    82.10   1.0894e+04   7.6947e-07
    82.20   1.1067e+04   7.7485e-07
    82.30   1.1241e+04   7.8027e-07
    82.40   1.1418e+04   7.8571e-07
    82.50   1.1598e+04   7.9118e-07
    82.60   1.1779e+04   7.9667e-07
    82.70   1.1964e+04   8.0219e-07
    82.80   1.2150e+04   8.0773e-07
    82.90   1.2339e+04   8.1331e-07
    83.00   1.2531e+04   8.1891e-07
    83.10   1.2725e+04   8.2453e-07
    83.20   1.2921e+04   8.3019e-07
    83.30   1.3121e+04   8.3586e-07
    83.40   1.3322e+04   8.4157e-07
    83.50   1.3527e+04   8.4730e-07
    83.60   1.3734e+04   8.5306e-07
    83.70   1.3943e+04   8.5885e-07
    83.80   1.4156e+04   8.6466e-07
    83.90   1.4371e+04   8.7050e-07
    84.00   1.4589e+04   8.7637e-07
    84.10   1.4809e+04   8.8227e-07
    84.20   1.5033e+04   8.8819e-07
    84.30   1.5259e+04   8.9414e-07
    84.40   1.5488e+04   9.0012e-07
    84.50   1.5720e+04   9.0612e-07
    84.60   1.5955e+04   9.1216e-07
    84.70   1.6193e+04   9.1822e-07
    84.80   1.6434e+04   9.2430e-07
    84.90   1.6678e+04   9.3042e-07
    85.00   1.6925e+04   9.3656e-07
    85.10   1.7175e+04   9.4273e-07
    85.20   1.7429e+04   9.4893e-07
    85.30   1.7685e+04   9.5516e-07
    85.40   1.7945e+04   9.6141e-07
    85.50   1.8207e+04   9.6770e-07
    85.60   1.8473e+04   9.7401e-07
    85.70   1.8742e+04   9.8035e-07
    85.80   1.9015e+04   9.8672e-07
    85.90   1.9291e+04   9.9312e-07
    86.00   1.9570e+04   9.9954e-07
    86.10   1.9853e+04   1.0060e-06
    86.20   2.0139e+04   1.0125e-06
    86.30   2.0428e+04   1.0190e-06
    86.40   2.0721e+04   1.0255e-06
    86.50   2.1018e+04   1.0321e-06
    86.60   2.1318e+04   1.0387e-06
    86.70   2.1622e+04   1.0453e-06
    86.80   2.1929e+04   1.0520e-06
    86.90   2.2240e+04   1.0586e-06
    87.00   2.2555e+04   1.0654e-06
    87.10   2.2873e+04   1.0721e-06
    87.20   2.3195e+04   1.0789e-06
    87.30   2.3521e+04   1.0857e-06
    87.40   2.3851e+04   1.0925e-06
    87.50   2.4185e+04   1.0993e-06
    87.60   2.4523e+04   1.1062e-06
    87.70   2.4864e+04   1.1132e-06
    87.80   2.5210e+04   1.1201e-06
    87.90   2.5560e+04   1.1271e-06
    88.00   2.5913e+04   1.1341e-06
    88.10   2.6271e+04   1.1411e-06
    88.20   2.6633e+04   1.1482e-06
    88.30   2.6999e+04   1.1553e-06
    88.40   2.7370e+04   1.1624e-06
    88.50   2.7745e+04   1.1695e-06
    88.60   2.8123e+04   1.1767e-06
    88.70   2.8507e+04   1.1839e-06
    88.80   2.8894e+04   1.1912e-06
    88.90   2.9287e+04   1.1984e-06
    89.00   2.9683e+04   1.2058e-06
    89.10   3.0084e+04   1.2131e-06
    89.20   3.0490e+04   1.2204e-06
    89.30   3.0900e+04   1.2278e-06
    89.40   3.1315e+04   1.2353e-06
    89.50   3.1734e+04   1.2427e-06
    89.60   3.2158e+04   1.2502e-06
    89.70   3.2587e+04   1.2577e-06
    89.80   3.3021e+04   1.2652e-06
    89.90   3.3459e+04   1.2728e-06
    90.00   3.3903e+04   1.2804e-06
    90.10   3.4351e+04   1.2881e-06
    90.20   3.4804e+04   1.2957e-06
    90.30   3.5263e+04   1.3034e-06
    90.40   3.5726e+04   1.3112e-06
    90.50   3.6194e+04   1.3189e-06
    90.60   3.6668e+04   1.3267e-06
    90.70   3.7147e+04   1.3345e-06
    90.80   3.7631e+04   1.3424e-06
    90.90   3.8120e+04   1.3503e-06
    91.00   3.8615e+04   1.3582e-06
    91.10   3.9115e+04   1.3661e-06
    91.20   3.9620e+04   1.3741e-06
    91.30   4.0131e+04   1.3821e-06
    91.40   4.0647e+04   1.3901e-06
    91.50   4.1169e+04   1.3982e-06
    91.60   4.1697e+04   1.4063e-06
    91.70   4.2230e+04   1.4145e-06
    91.80   4.2769e+04   1.4226e-06
    91.90   4.3313e+04   1.4308e-06
    92.00   4.3864e+04   1.4390e-06
    92.10   4.4420e+04   1.4473e-06
    92.20   4.4982e+04   1.4556e-06
    92.30   4.5550e+04   1.4639e-06
    92.40   4.6124e+04   1.4723e-06
    92.50   4.6705e+04   1.4806e-06
    92.60   4.7291e+04   1.4891e-06
    92.70   4.7883e+04   1.4975e-06
    92.80   4.8482e+04   1.5060e-06
    92.90   4.9087e+04   1.5145e-06
    93.00   4.9698e+04   1.5231e-06
    93.10   5.0315e+04   1.5316e-06
    93.20   5.0939e+04   1.5402e-06
    93.30   5.1570e+04   1.5489e-06
    93.40   5.2207e+04   1.5576e-06
    93.50   5.2850e+04   1.5663e-06
    93.60   5.3500e+04   1.5750e-06
    93.70   5.4157e+04   1.5838e-06
    93.80   5.4821e+04   1.5926e-06
    93.90   5.5491e+04   1.6014e-06
    94.00   5.6168e+04   1.6103e-06
    94.10   5.6853e+04   1.6192e-06
    94.20   5.7544e+04   1.6281e-06
    94.30   5.8242e+04   1.6371e-06
    94.40   5.8947e+04   1.6461e-06
    94.50   5.9659e+04   1.6551e-06
    94.60   6.0379e+04   1.6642e-06
    94.70   6.1106e+04   1.6733e-06
    94.80   6.1840e+04   1.6824e-06
    94.90   6.2581e+04   1.6916e-06
    95.00   6.3330e+04   1.7008e-06
    95.10   6.4086e+04   1.7100e-06
    95.20   6.4850e+04   1.7193e-06
    95.30   6.5622e+04   1.7286e-06
    95.40   6.6401e+04   1.7379e-06
    95.50   6.7188e+04   1.7473e-06
    95.60   6.7983e+04   1.7567e-06
    95.70   6.8785e+04   1.7661e-06
    95.80   6.9596e+04   1.7755e-06
    95.90   7.0414e+04   1.7850e-06
    96.00   7.1241e+04   1.7946e-06
    96.10   7.2076e+04   1.8041e-06
    96.20   7.2918e+04   1.8137e-06
    96.30   7.3770e+04   1.8234e-06
    96.40   7.4629e+04   1.8330e-06
    96.50   7.5497e+04   1.8427e-06
    96.60   7.6373e+04   1.8524e-06
    96.70   7.7257e+04   1.8622e-06
    96.80   7.8151e+04   1.8720e-06
    96.90   7.9053e+04   1.8819e-06
    97.00   7.9963e+04   1.8917e-06
    97.10   8.0882e+04   1.9016e-06
    97.20   8.1811e+04   1.9115e-06
    97.30   8.2748e+04   1.9215e-06
    97.40   8.3694e+04   1.9315e-06
    97.50   8.4649e+04   1.9416e-06
    97.60   8.5613e+04   1.9516e-06
    97.70   8.6587e+04   1.9617e-06
    97.80   8.7569e+04   1.9719e-06
    97.90   8.8561e+04   1.9821e-06
    98.00   8.9563e+04   1.9923e-06
    98.10   9.0573e+04   2.0025e-06
    98.20   9.1594e+04   2.0128e-06
    98.30   9.2624e+04   2.0231e-06
    98.40   9.3664e+04   2.0334e-06
    98.50   9.4713e+04   2.0438e-06
    98.60   9.5772e+04   2.0542e-06
    98.70   9.6842e+04   2.0646e-06
    98.80   9.7921e+04   2.0751e-06
    98.90   9.9010e+04   2.0857e-06
    99.00   1.0011e+05   2.0961e-06
    99.10   1.0122e+05   2.1067e-06
    99.20   1.0234e+05   2.1174e-06
    99.30   1.0347e+05   2.1280e-06
    99.40   1.0461e+05   2.1387e-06
    99.50   1.0576e+05   2.1494e-06
    99.60   1.0692e+05   2.1602e-06
    99.70   1.0810e+05   2.1709e-06
    99.80   1.0928e+05   2.1818e-06
    99.90   1.1047e+05   2.1927e-06
   100.00   1.1168e+05   2.2036e-06


==> data/26al_2_all_down_1_misch_et_al.txt <==
> From method of Misch et al (2020) LA-UR-20-22828.  Data released under LA-UR-20-26010.
> Reaction rates [1/s] for 26al state 2 (E = 228.305 keV).
> The column labeled "beta+" is the sum of both positron emission and electron capture.
> rho*Ye = 100000.0 [g/cm^3]
> T [keV]          -->1        beta+
     0.10   1.1318e-13   1.0956e-01
     0.20   1.1318e-13   1.0956e-01
     0.30   1.1318e-13   1.0956e-01
     0.40   1.1318e-13   1.0956e-01
     0.50   1.1318e-13   1.0956e-01
     0.60   1.1318e-13   1.0956e-01
     0.70   1.1318e-13   1.0956e-01
     0.80   1.1318e-13   1.0956e-01
     0.90   1.1318e-13   1.0956e-01
     1.00   1.1318e-13   1.0956e-01
     1.10   1.1318e-13   1.0956e-01
     1.20   1.1318e-13   1.0956e-01
     1.30   1.1318e-13   1.0956e-01
     1.40   1.1318e-13   1.0956e-01
     1.50   1.1318e-13   1.0956e-01
     1.60   1.1318e-13   1.0956e-01
     1.70   1.1318e-13   1.0956e-01
     1.80   1.1318e-13   1.0956e-01
     1.90   1.1318e-13   1.0956e-01
     2.00   1.1318e-13   1.0956e-01
     2.10   1.1318e-13   1.0956e-01
     2.20   1.1318e-13   1.0956e-01
     2.30   1.1318e-13   1.0956e-01
     2.40   1.1318e-13   1.0956e-01
     2.50   1.1318e-13   1.0956e-01
     2.60   1.1318e-13   1.0956e-01
     2.70   1.1318e-13   1.0956e-01
     2.80   1.1318e-13   1.0956e-01
     2.90   1.1318e-13   1.0956e-01
     3.00   1.1318e-13   1.0956e-01
     3.10   1.1318e-13   1.0956e-01
     3.20   1.1318e-13   1.0956e-01
     3.30   1.1318e-13   1.0956e-01
     3.40   1.1318e-13   1.0956e-01
     3.50   1.1318e-13   1.0956e-01
     3.60   1.1318e-13   1.0956e-01
     3.70   1.1318e-13   1.0956e-01
     3.80   1.1318e-13   1.0956e-01
     3.90   1.1318e-13   1.0956e-01
     4.00   1.1318e-13   1.0956e-01
     4.10   1.1318e-13   1.0956e-01
     4.20   1.1318e-13   1.0956e-01
     4.30   1.1318e-13   1.0956e-01
     4.40   1.1318e-13   1.0956e-01
     4.50   1.1318e-13   1.0956e-01
     4.60   1.1318e-13   1.0956e-01
     4.70   1.1318e-13   1.0956e-01
     4.80   1.1318e-13   1.0956e-01
     4.90   1.1318e-13   1.0956e-01
     5.00   1.1318e-13   1.0956e-01
     5.10   1.1319e-13   1.0956e-01
     5.20   1.1321e-13   1.0956e-01
     5.30   1.1324e-13   1.0956e-01
     5.40   1.1331e-13   1.0956e-01
     5.50   1.1342e-13   1.0956e-01
     5.60   1.1363e-13   1.0956e-01
     5.70   1.1399e-13   1.0956e-01
     5.80   1.1462e-13   1.0956e-01
     5.90   1.1568e-13   1.0956e-01
     6.00   1.1744e-13   1.0956e-01
     6.10   1.2032e-13   1.0956e-01
     6.20   1.2493e-13   1.0956e-01
     6.30   1.3222e-13   1.0955e-01
     6.40   1.4358e-13   1.0955e-01
     6.50   1.6102e-13   1.0955e-01
     6.60   1.8742e-13   1.0955e-01
     6.70   2.2689e-13   1.0955e-01
     6.80   2.8519e-13   1.0955e-01
     6.90   3.7026e-13   1.0955e-01
     7.00   4.9303e-13   1.0955e-01
     7.10   6.6828e-13   1.0955e-01
     7.20   9.1587e-13   1.0955e-01
     7.30   1.2622e-12   1.0955e-01
     7.40   1.7422e-12   1.0955e-01
     7.50   2.4012e-12   1.0955e-01
     7.60   3.2983e-12   1.0955e-01
     7.70   4.5091e-12   1.0955e-01
     7.80   6.1303e-12   1.0955e-01
     7.90   8.2842e-12   1.0955e-01
     8.00   1.1125e-11   1.0955e-01
     8.10   1.4843e-11   1.0955e-01
     8.20   1.9679e-11   1.0955e-01
     8.30   2.5924e-11   1.0955e-01
     8.40   3.3939e-11   1.0955e-01
     8.50   4.4162e-11   1.0955e-01
     8.60   5.7124e-11   1.0955e-01
     8.70   7.3463e-11   1.0955e-01
     8.80   9.3946e-11   1.0955e-01
     8.90   1.1949e-10   1.0955e-01
     9.00   1.5117e-10   1.0955e-01
     9.10   1.9027e-10   1.0954e-01
     9.20   2.3830e-10   1.0954e-01
     9.30   2.9703e-10   1.0954e-01
     9.40   3.6849e-10   1.0954e-01
     9.50   4.5509e-10   1.0954e-01
     9.60   5.5959e-10   1.0954e-01
     9.70   6.8515e-10   1.0954e-01
     9.80   8.3543e-10   1.0954e-01
     9.90   1.0146e-09   1.0954e-01
    10.00   1.2275e-09   1.0954e-01
    10.10   1.4794e-09   1.0954e-01
    10.20   1.7764e-09   1.0954e-01
    10.30   2.1256e-09   1.0954e-01
    10.40   2.5347e-09   1.0954e-01
    10.50   3.0124e-09   1.0954e-01
    10.60   3.5684e-09   1.0954e-01
    10.70   4.2138e-09   1.0954e-01
    10.80   4.9606e-09   1.0954e-01
    10.90   5.8222e-09   1.0954e-01
    11.00   6.8137e-09   1.0954e-01
    11.10   7.9514e-09   1.0954e-01
    11.20   9.2536e-09   1.0954e-01
    11.30   1.0740e-08   1.0953e-01
    11.40   1.2433e-08   1.0953e-01
    11.50   1.4356e-08   1.0953e-01
    11.60   1.6535e-08   1.0953e-01
    11.70   1.9000e-08   1.0953e-01
    11.80   2.1780e-08   1.0953e-01
    11.90   2.4910e-08   1.0953e-01
    12.00   2.8426e-08   1.0953e-01
    12.10   3.2368e-08   1.0953e-01
    12.20   3.6777e-08   1.0953e-01
    12.30   4.1701e-08   1.0953e-01
    12.40   4.7189e-08   1.0953e-01
    12.50   5.3292e-08   1.0953e-01
    12.60   6.0070e-08   1.0953e-01
    12.70   6.7581e-08   1.0953e-01
    12.80   7.5893e-08   1.0953e-01
    12.90   8.5073e-08   1.0953e-01
    13.00   9.5196e-08   1.0953e-01
    13.10   1.0634e-07   1.0953e-01
    13.20   1.1859e-07   1.0952e-01
    13.30   1.3204e-07   1.0952e-01
    13.40   1.4677e-07   1.0952e-01
    13.50   1.6290e-07   1.0952e-01
    13.60   1.8051e-07   1.0952e-01
    13.70   1.9974e-07   1.0952e-01
    13.80   2.2068e-07   1.0952e-01
    13.90   2.4348e-07   1.0952e-01
    14.00   2.6825e-07   1.0952e-01
    14.10   2.9513e-07   1.0952e-01
    14.20   3.2428e-07   1.0952e-01
    14.30   3.5583e-07   1.0952e-01
    14.40   3.8995e-07   1.0952e-01
    14.50   4.2680e-07   1.0952e-01
    14.60   4.6655e-07   1.0952e-01
    14.70   5.0940e-07   1.0952e-01
    14.80   5.5551e-07   1.0952e-01
    14.90   6.0510e-07   1.0951e-01
    15.00   6.5836e-07   1.0951e-01
    15.10   7.1551e-07   1.0951e-01
    15.20   7.7677e-07   1.0951e-01
    15.30   8.4237e-07   1.0951e-01
    15.40   9.1255e-07   1.0951e-01
    15.50   9.8756e-07   1.0951e-01
    15.60   1.0676e-06   1.0951e-01
    15.70   1.1531e-06   1.0951e-01
    15.80   1.2441e-06   1.0951e-01
    15.90   1.3411e-06   1.0951e-01
    16.00   1.4443e-06   1.0951e-01
    16.10   1.5540e-06   1.0951e-01
    16.20   1.6705e-06   1.0951e-01
    16.30   1.7941e-06   1.0951e-01
    16.40   1.9252e-06   1.0951e-01
    16.50   2.0641e-06   1.0951e-01
    16.60   2.2112e-06   1.0950e-01
    16.70   2.3669e-06   1.0950e-01
    16.80   2.5314e-06   1.0950e-01
    16.90   2.7052e-06   1.0950e-01
    17.00   2.8887e-06   1.0950e-01
    17.10   3.0823e-06   1.0950e-01
    17.20   3.2864e-06   1.0950e-01
    17.30   3.5013e-06   1.0950e-01
    17.40   3.7277e-06   1.0950e-01
    17.50   3.9658e-06   1.0950e-01
    17.60   4.2161e-06   1.0950e-01
    17.70   4.4792e-06   1.0950e-01
    17.80   4.7555e-06   1.0950e-01
    17.90   5.0454e-06   1.0950e-01
    18.00   5.3494e-06   1.0950e-01
    18.10   5.6682e-06   1.0950e-01
    18.20   6.0021e-06   1.0950e-01
    18.30   6.3517e-06   1.0949e-01
    18.40   6.7175e-06   1.0949e-01
    18.50   7.1001e-06   1.0949e-01
    18.60   7.5000e-06   1.0949e-01
    18.70   7.9178e-06   1.0949e-01
    18.80   8.3541e-06   1.0949e-01
    18.90   8.8094e-06   1.0949e-01
    19.00   9.2843e-06   1.0949e-01
    19.10   9.7795e-06   1.0949e-01
    19.20   1.0295e-05   1.0949e-01
    19.30   1.0833e-05   1.0949e-01
    19.40   1.1392e-05   1.0949e-01
    19.50   1.1975e-05   1.0949e-01
    19.60   1.2580e-05   1.0949e-01
    19.70   1.3210e-05   1.0949e-01
    19.80   1.3864e-05   1.0949e-01
    19.90   1.4544e-05   1.0949e-01
    20.00   1.5250e-05   1.0948e-01
    20.10   1.5982e-05   1.0948e-01
    20.20   1.6742e-05   1.0948e-01
    20.30   1.7530e-05   1.0948e-01
    20.40   1.8347e-05   1.0948e-01
    20.50   1.9193e-05   1.0948e-01
    20.60   2.0070e-05   1.0948e-01
    20.70   2.0978e-05   1.0948e-01
    20.80   2.1917e-05   1.0948e-01
    20.90   2.2889e-05   1.0948e-01
    21.00   2.3894e-05   1.0948e-01
    21.10   2.4934e-05   1.0948e-01
    21.20   2.6008e-05   1.0948e-01
    21.30   2.7118e-05   1.0948e-01
    21.40   2.8265e-05   1.0948e-01
    21.50   2.9448e-05   1.0948e-01
    21.60   3.0670e-05   1.0948e-01
    21.70   3.1931e-05   1.0948e-01
    21.80   3.3232e-05   1.0948e-01
    21.90   3.4573e-05   1.0948e-01
    22.00   3.5956e-05   1.0947e-01
    22.10   3.7381e-05   1.0947e-01
    22.20   3.8849e-05   1.0947e-01
    22.30   4.0362e-05   1.0947e-01
    22.40   4.1921e-05   1.0947e-01
    22.50   4.3525e-05   1.0947e-01
    22.60   4.5177e-05   1.0947e-01
    22.70   4.6877e-05   1.0947e-01
    22.80   4.8626e-05   1.0947e-01
    22.90   5.0426e-05   1.0947e-01
    23.00   5.2277e-05   1.0947e-01
    23.10   5.4182e-05   1.0947e-01
    23.20   5.6140e-05   1.0947e-01
    23.30   5.8154e-05   1.0947e-01
    23.40   6.0224e-05   1.0947e-01
    23.50   6.2352e-05   1.0947e-01
    23.60   6.4541e-05   1.0947e-01
    23.70   6.6790e-05   1.0947e-01
    23.80   6.9102e-05   1.0947e-01
    23.90   7.1479e-05   1.0947e-01
    24.00   7.3923e-05   1.0947e-01
    24.10   7.6436e-05   1.0947e-01
    24.20   7.9019e-05   1.0947e-01
    24.30   8.1676e-05   1.0947e-01
    24.40   8.4409e-05   1.0946e-01
    24.50   8.7221e-05   1.0946e-01
    24.60   9.0114e-05   1.0946e-01
    24.70   9.3093e-05   1.0946e-01
    24.80   9.6159e-05   1.0946e-01
    24.90   9.9319e-05   1.0946e-01
    25.00   1.0257e-04   1.0946e-01
    25.10   1.0593e-04   1.0946e-01
    25.20   1.0940e-04   1.0946e-01
    25.30   1.1297e-04   1.0946e-01
    25.40   1.1666e-04   1.0946e-01
    25.50   1.2048e-04   1.0946e-01
    25.60   1.2443e-04   1.0946e-01
    25.70   1.2852e-04   1.0946e-01
    25.80   1.3276e-04   1.0946e-01
    25.90   1.3715e-04   1.0946e-01
    26.00   1.4171e-04   1.0946e-01
    26.10   1.4645e-04   1.0946e-01
    26.20   1.5139e-04   1.0946e-01
    26.30   1.5653e-04   1.0946e-01
    26.40   1.6189e-04   1.0946e-01
    26.50   1.6748e-04   1.0946e-01
    26.60   1.7334e-04   1.0946e-01
    26.70   1.7946e-04   1.0946e-01
    26.80   1.8588e-04   1.0946e-01
    26.90   1.9263e-04   1.0946e-01
    27.00   1.9971e-04   1.0946e-01
    27.10   2.0718e-04   1.0946e-01
    27.20   2.1504e-04   1.0946e-01
    27.30   2.2334e-04   1.0946e-01
    27.40   2.3212e-04   1.0946e-01
    27.50   2.4141e-04   1.0946e-01
    27.60   2.5126e-04   1.0946e-01
    27.70   2.6172e-04   1.0946e-01
    27.80   2.7283e-04   1.0946e-01
    27.90   2.8465e-04   1.0946e-01
    28.00   2.9725e-04   1.0946e-01
    28.10   3.1068e-04   1.0946e-01
    28.20   3.2503e-04   1.0946e-01
    28.30   3.4037e-04   1.0946e-01
    28.40   3.5678e-04   1.0946e-01
    28.50   3.7435e-04   1.0946e-01
    28.60   3.9319e-04   1.0946e-01
    28.70   4.1341e-04   1.0946e-01
    28.80   4.3511e-04   1.0946e-01
    28.90   4.5843e-04   1.0946e-01
    29.00   4.8350e-04   1.0946e-01
    29.10   5.1047e-04   1.0946e-01
    29.20   5.3949e-04   1.0946e-01
    29.30   5.7075e-04   1.0946e-01
    29.40   6.0441e-04   1.0946e-01
    29.50   6.4069e-04   1.0946e-01
    29.60   6.7980e-04   1.0946e-01
    29.70   7.2197e-04   1.0946e-01
    29.80   7.6744e-04   1.0946e-01
    29.90   8.1649e-04   1.0946e-01
    30.00   8.6940e-04   1.0946e-01
    30.10   9.2648e-04   1.0946e-01
    30.20   9.8807e-04   1.0946e-01
    30.30   1.0545e-03   1.0946e-01
    30.40   1.1262e-03   1.0946e-01
    30.50   1.2035e-03   1.0946e-01
    30.60   1.2869e-03   1.0946e-01
    30.70   1.3769e-03   1.0946e-01
    30.80   1.4740e-03   1.0946e-01
    30.90   1.5786e-03   1.0946e-01
    31.00   1.6914e-03   1.0946e-01
    31.10   1.8130e-03   1.0946e-01
    31.20   1.9440e-03   1.0946e-01
    31.30   2.0852e-03   1.0946e-01
    31.40   2.2373e-03   1.0946e-01
    31.50   2.4010e-03   1.0946e-01
    31.60   2.5773e-03   1.0946e-01
    31.70   2.7671e-03   1.0946e-01
    31.80   2.9712e-03   1.0946e-01
    31.90   3.1908e-03   1.0946e-01
    32.00   3.4269e-03   1.0946e-01
    32.10   3.6808e-03   1.0946e-01
    32.20   3.9535e-03   1.0946e-01
    32.30   4.2465e-03   1.0946e-01
    32.40   4.5612e-03   1.0947e-01
    32.50   4.8990e-03   1.0947e-01
    32.60   5.2615e-03   1.0947e-01
    32.70   5.6504e-03   1.0947e-01
    32.80   6.0674e-03   1.0947e-01
    32.90   6.5145e-03   1.0947e-01
    33.00   6.9935e-03   1.0947e-01
    33.10   7.5067e-03   1.0947e-01
    33.20   8.0563e-03   1.0947e-01
    33.30   8.6446e-03   1.0947e-01
    33.40   9.2741e-03   1.0947e-01
    33.50   9.9474e-03   1.0947e-01
    33.60   1.0667e-02   1.0947e-01
    33.70   1.1437e-02   1.0947e-01
    33.80   1.2259e-02   1.0947e-01
    33.90   1.3138e-02   1.0947e-01
    34.00   1.4076e-02   1.0947e-01
    34.10   1.5077e-02   1.0947e-01
    34.20   1.6145e-02   1.0947e-01
    34.30   1.7284e-02   1.0948e-01
    34.40   1.8498e-02   1.0948e-01
    34.50   1.9793e-02   1.0948e-01
    34.60   2.1172e-02   1.0948e-01
    34.70   2.2641e-02   1.0948e-01
    34.80   2.4205e-02   1.0948e-01
    34.90   2.5869e-02   1.0948e-01
    35.00   2.7640e-02   1.0948e-01
    35.10   2.9523e-02   1.0948e-01
    35.20   3.1525e-02   1.0948e-01
    35.30   3.3653e-02   1.0948e-01
    35.40   3.5914e-02   1.0948e-01
    35.50   3.8315e-02   1.0948e-01
    35.60   4.0865e-02   1.0949e-01
    35.70   4.3571e-02   1.0949e-01
    35.80   4.6442e-02   1.0949e-01
    35.90   4.9487e-02   1.0949e-01
    36.00   5.2716e-02   1.0949e-01
    36.10   5.6138e-02   1.0949e-01
    36.20   5.9764e-02   1.0949e-01
    36.30   6.3605e-02   1.0949e-01
    36.40   6.7673e-02   1.0949e-01
    36.50   7.1979e-02   1.0949e-01
    36.60   7.6535e-02   1.0949e-01
    36.70   8.1356e-02   1.0950e-01
    36.80   8.6453e-02   1.0950e-01
    36.90   9.1843e-02   1.0950e-01
    37.00   9.7540e-02   1.0950e-01
    37.10   1.0356e-01   1.0950e-01
    37.20   1.0992e-01   1.0950e-01
    37.30   1.1663e-01   1.0950e-01
    37.40   1.2372e-01   1.0950e-01
    37.50   1.3120e-01   1.0950e-01
    37.60   1.3909e-01   1.0950e-01
    37.70   1.4741e-01   1.0951e-01
    37.80   1.5618e-01   1.0951e-01
    37.90   1.6543e-01   1.0951e-01
    38.00   1.7518e-01   1.0951e-01
    38.10   1.8545e-01   1.0951e-01
    38.20   1.9626e-01   1.0951e-01
    38.30   2.0765e-01   1.0951e-01
    38.40   2.1963e-01   1.0951e-01
    38.50   2.3224e-01   1.0951e-01
    38.60   2.4551e-01   1.0952e-01
    38.70   2.5946e-01   1.0952e-01
    38.80   2.7413e-01   1.0952e-01
    38.90   2.8955e-01   1.0952e-01
    39.00   3.0576e-01   1.0952e-01
    39.10   3.2279e-01   1.0952e-01
    39.20   3.4067e-01   1.0952e-01
    39.30   3.5945e-01   1.0952e-01
    39.40   3.7916e-01   1.0953e-01
    39.50   3.9985e-01   1.0953e-01
    39.60   4.2155e-01   1.0953e-01
    39.70   4.4432e-01   1.0953e-01
    39.80   4.6820e-01   1.0953e-01
    39.90   4.9324e-01   1.0953e-01
    40.00   5.1948e-01   1.0953e-01
    40.10   5.4697e-01   1.0954e-01
    40.20   5.7578e-01   1.0954e-01
    40.30   6.0596e-01   1.0954e-01
    40.40   6.3756e-01   1.0954e-01
    40.50   6.7064e-01   1.0954e-01
    40.60   7.0526e-01   1.0954e-01
    40.70   7.4149e-01   1.0954e-01
    40.80   7.7940e-01   1.0955e-01
    40.90   8.1904e-01   1.0955e-01
    41.00   8.6050e-01   1.0955e-01
    41.10   9.0384e-01   1.0955e-01
    41.20   9.4914e-01   1.0955e-01
    41.30   9.9647e-01   1.0955e-01
    41.40   1.0459e+00   1.0956e-01
    41.50   1.0976e+00   1.0956e-01
    41.60   1.1515e+00   1.0956e-01
    41.70   1.2078e+00   1.0956e-01
    41.80   1.2666e+00   1.0956e-01
    41.90   1.3280e+00   1.0956e-01
    42.00   1.3920e+00   1.0956e-01
    42.10   1.4588e+00   1.0957e-01
    42.20   1.5284e+00   1.0957e-01
    42.30   1.6010e+00   1.0957e-01
    42.40   1.6767e+00   1.0957e-01
    42.50   1.7556e+00   1.0957e-01
    42.60   1.8378e+00   1.0958e-01
    42.70   1.9235e+00   1.0958e-01
    42.80   2.0127e+00   1.0958e-01
    42.90   2.1056e+00   1.0958e-01
    43.00   2.2024e+00   1.0958e-01
    43.10   2.3031e+00   1.0958e-01
    43.20   2.4080e+00   1.0959e-01
    43.30   2.5170e+00   1.0959e-01
    43.40   2.6305e+00   1.0959e-01
    43.50   2.7486e+00   1.0959e-01
    43.60   2.8714e+00   1.0959e-01
    43.70   2.9991e+00   1.0959e-01
    43.80   3.1318e+00   1.0960e-01
    43.90   3.2698e+00   1.0960e-01
    44.00   3.4131e+00   1.0960e-01
    44.10   3.5621e+00   1.0960e-01
    44.20   3.7169e+00   1.0960e-01
    44.30   3.8776e+00   1.0961e-01
    44.40   4.0445e+00   1.0961e-01
    44.50   4.2179e+00   1.0961e-01
    44.60   4.3978e+00   1.0961e-01
    44.70   4.5845e+00   1.0961e-01
    44.80   4.7783e+00   1.0962e-01
    44.90   4.9794e+00   1.0962e-01
    45.00   5.1880e+00   1.0962e-01
    45.10   5.4043e+00   1.0962e-01
    45.20   5.6286e+00   1.0962e-01
    45.30   5.8612e+00   1.0963e-01
    45.40   6.1024e+00   1.0963e-01
    45.50   6.3523e+00   1.0963e-01
    45.60   6.6113e+00   1.0963e-01
    45.70   6.8797e+00   1.0963e-01
    45.80   7.1577e+00   1.0964e-01
    45.90   7.4456e+00   1.0964e-01
    46.00   7.7439e+00   1.0964e-01
    46.10   8.0527e+00   1.0964e-01
    46.20   8.3724e+00   1.0964e-01
    46.30   8.7034e+00   1.0965e-01
    46.40   9.0459e+00   1.0965e-01
    46.50   9.4003e+00   1.0965e-01
    46.60   9.7670e+00   1.0965e-01
    46.70   1.0146e+01   1.0966e-01
    46.80   1.0539e+01   1.0966e-01
    46.90   1.0945e+01   1.0966e-01
    47.00   1.1364e+01   1.0966e-01
    47.10   1.1798e+01   1.0966e-01
    47.20   1.2246e+01   1.0967e-01
    47.30   1.2710e+01   1.0967e-01
    47.40   1.3189e+01   1.0967e-01
    47.50   1.3684e+01   1.0967e-01
    47.60   1.4195e+01   1.0968e-01
    47.70   1.4723e+01   1.0968e-01
    47.80   1.5269e+01   1.0968e-01
    47.90   1.5832e+01   1.0968e-01
    48.00   1.6413e+01   1.0969e-01
    48.10   1.7014e+01   1.0969e-01
    48.20   1.7633e+01   1.0969e-01
    48.30   1.8273e+01   1.0969e-01
    48.40   1.8933e+01   1.0969e-01
    48.50   1.9614e+01   1.0970e-01
    48.60   2.0316e+01   1.0970e-01
    48.70   2.1041e+01   1.0970e-01
    48.80   2.1788e+01   1.0970e-01
    48.90   2.2559e+01   1.0971e-01
    49.00   2.3354e+01   1.0971e-01
    49.10   2.4173e+01   1.0971e-01
    49.20   2.5017e+01   1.0971e-01
    49.30   2.5888e+01   1.0972e-01
    49.40   2.6784e+01   1.0972e-01
    49.50   2.7709e+01   1.0972e-01
    49.60   2.8661e+01   1.0972e-01
    49.70   2.9642e+01   1.0973e-01
    49.80   3.0652e+01   1.0973e-01
    49.90   3.1693e+01   1.0973e-01
    50.00   3.2764e+01   1.0973e-01
    50.10   3.3867e+01   1.0974e-01
    50.20   3.5003e+01   1.0974e-01
    50.30   3.6172e+01   1.0974e-01
    50.40   3.7376e+01   1.0974e-01
    50.50   3.8614e+01   1.0975e-01
    50.60   3.9888e+01   1.0975e-01
    50.70   4.1199e+01   1.0975e-01
    50.80   4.2548e+01   1.0976e-01
    50.90   4.3936e+01   1.0976e-01
    51.00   4.5362e+01   1.0976e-01
    51.10   4.6830e+01   1.0976e-01
    51.20   4.8339e+01   1.0977e-01
    51.30   4.9890e+01   1.0977e-01
    51.40   5.1485e+01   1.0977e-01
    51.50   5.3125e+01   1.0977e-01
    51.60   5.4810e+01   1.0978e-01
    51.70   5.6541e+01   1.0978e-01
    51.80   5.8321e+01   1.0978e-01
    51.90   6.0149e+01   1.0978e-01
    52.00   6.2027e+01   1.0979e-01
    52.10   6.3957e+01   1.0979e-01
    52.20   6.5939e+01   1.0979e-01
    52.30   6.7974e+01   1.0980e-01
    52.40   7.0064e+01   1.0980e-01
    52.50   7.2210e+01   1.0980e-01
    52.60   7.4413e+01   1.0980e-01
    52.70   7.6675e+01   1.0981e-01
    52.80   7.8996e+01   1.0981e-01
    52.90   8.1379e+01   1.0981e-01
    53.00   8.3824e+01   1.0982e-01
    53.10   8.6334e+01   1.0982e-01
    53.20   8.8908e+01   1.0982e-01
    53.30   9.1550e+01   1.0982e-01
    53.40   9.4259e+01   1.0983e-01
    53.50   9.7038e+01   1.0983e-01
    53.60   9.9889e+01   1.0983e-01
    53.70   1.0281e+02   1.0984e-01
    53.80   1.0581e+02   1.0984e-01
    53.90   1.0888e+02   1.0984e-01
    54.00   1.1203e+02   1.0984e-01
    54.10   1.1526e+02   1.0985e-01
    54.20   1.1857e+02   1.0985e-01
    54.30   1.2197e+02   1.0985e-01
    54.40   1.2545e+02   1.0986e-01
    54.50   1.2901e+02   1.0986e-01
    54.60   1.3266e+02   1.0986e-01
    54.70   1.3640e+02   1.0987e-01
    54.80   1.4023e+02   1.0987e-01
    54.90   1.4416e+02   1.0987e-01
    55.00   1.4818e+02   1.0987e-01
    55.10   1.5230e+02   1.0988e-01
    55.20   1.5652e+02   1.0988e-01
    55.30   1.6083e+02   1.0988e-01
    55.40   1.6526e+02   1.0989e-01
    55.50   1.6978e+02   1.0989e-01
    55.60   1.7442e+02   1.0989e-01
    55.70   1.7916e+02   1.0990e-01
    55.80   1.8401e+02   1.0990e-01
    55.90   1.8898e+02   1.0990e-01
    56.00   1.9407e+02   1.0991e-01
    56.10   1.9927e+02   1.0991e-01
    56.20   2.0459e+02   1.0991e-01
    56.30   2.1004e+02   1.0991e-01
    56.40   2.1561e+02   1.0992e-01
    56.50   2.2131e+02   1.0992e-01
    56.60   2.2714e+02   1.0992e-01
    56.70   2.3310e+02   1.0993e-01
    56.80   2.3920e+02   1.0993e-01
    56.90   2.4544e+02   1.0993e-01
    57.00   2.5181e+02   1.0994e-01
    57.10   2.5833e+02   1.0994e-01
    57.20   2.6499e+02   1.0994e-01
    57.30   2.7181e+02   1.0995e-01
    57.40   2.7877e+02   1.0995e-01
    57.50   2.8589e+02   1.0995e-01
    57.60   2.9316e+02   1.0996e-01
    57.70   3.0059e+02   1.0996e-01
    57.80   3.0819e+02   1.0996e-01
    57.90   3.1595e+02   1.0997e-01
    58.00   3.2388e+02   1.0997e-01
    58.10   3.3198e+02   1.0997e-01
    58.20   3.4026e+02   1.0998e-01
    58.30   3.4871e+02   1.0998e-01
    58.40   3.5735e+02   1.0998e-01
    58.50   3.6617e+02   1.0999e-01
    58.60   3.7517e+02   1.0999e-01
    58.70   3.8437e+02   1.0999e-01
    58.80   3.9376e+02   1.1000e-01
    58.90   4.0335e+02   1.1000e-01
    59.00   4.1314e+02   1.1000e-01
    59.10   4.2314e+02   1.1001e-01
    59.20   4.3334e+02   1.1001e-01
    59.30   4.4376e+02   1.1001e-01
    59.40   4.5439e+02   1.1002e-01
    59.50   4.6524e+02   1.1002e-01
    59.60   4.7631e+02   1.1002e-01
    59.70   4.8761e+02   1.1003e-01
    59.80   4.9914e+02   1.1003e-01
    59.90   5.1091e+02   1.1003e-01
    60.00   5.2291e+02   1.1004e-01
    60.10   5.3516e+02   1.1004e-01
    60.20   5.4765e+02   1.1004e-01
    60.30   5.6040e+02   1.1005e-01
    60.40   5.7340e+02   1.1005e-01
    60.50   5.8666e+02   1.1005e-01
    60.60   6.0018e+02   1.1006e-01
    60.70   6.1397e+02   1.1006e-01
    60.80   6.2803e+02   1.1006e-01
    60.90   6.4238e+02   1.1007e-01
    61.00   6.5700e+02   1.1007e-01
    61.10   6.7191e+02   1.1007e-01
    61.20   6.8711e+02   1.1008e-01
    61.30   7.0261e+02   1.1008e-01
    61.40   7.1841e+02   1.1009e-01
    61.50   7.3451e+02   1.1009e-01
    61.60   7.5093e+02   1.1009e-01
    61.70   7.6766e+02   1.1010e-01
    61.80   7.8471e+02   1.1010e-01
    61.90   8.0209e+02   1.1010e-01
    62.00   8.1980e+02   1.1011e-01
    62.10   8.3784e+02   1.1011e-01
    62.20   8.5623e+02   1.1011e-01
    62.30   8.7497e+02   1.1012e-01
    62.40   8.9406e+02   1.1012e-01
    62.50   9.1350e+02   1.1012e-01
    62.60   9.3332e+02   1.1013e-01
    62.70   9.5350e+02   1.1013e-01
    62.80   9.7406e+02   1.1014e-01
    62.90   9.9500e+02   1.1014e-01
    63.00   1.0163e+03   1.1014e-01
    63.10   1.0381e+03   1.1015e-01
    63.20   1.0602e+03   1.1015e-01
    63.30   1.0827e+03   1.1015e-01
    63.40   1.1057e+03   1.1016e-01
    63.50   1.1290e+03   1.1016e-01
    63.60   1.1528e+03   1.1017e-01
    63.70   1.1770e+03   1.1017e-01
    63.80   1.2017e+03   1.1017e-01
    63.90   1.2268e+03   1.1018e-01
    64.00   1.2524e+03   1.1018e-01
    64.10   1.2784e+03   1.1018e-01
    64.20   1.3049e+03   1.1019e-01
    64.30   1.3319e+03   1.1019e-01
    64.40   1.3593e+03   1.1020e-01
    64.50   1.3873e+03   1.1020e-01
    64.60   1.4157e+03   1.1020e-01
    64.70   1.4447e+03   1.1021e-01
    64.80   1.4741e+03   1.1021e-01
    64.90   1.5041e+03   1.1021e-01
    65.00   1.5346e+03   1.1022e-01
    65.10   1.5656e+03   1.1022e-01
    65.20   1.5972e+03   1.1023e-01
    65.30   1.6294e+03   1.1023e-01
    65.40   1.6621e+03   1.1023e-01
    65.50   1.6953e+03   1.1024e-01
    65.60   1.7292e+03   1.1024e-01
    65.70   1.7636e+03   1.1025e-01
    65.80   1.7987e+03   1.1025e-01
    65.90   1.8343e+03   1.1025e-01
    66.00   1.8706e+03   1.1026e-01
    66.10   1.9075e+03   1.1026e-01
    66.20   1.9450e+03   1.1026e-01
    66.30   1.9832e+03   1.1027e-01
    66.40   2.0220e+03   1.1027e-01
    66.50   2.0615e+03   1.1028e-01
    66.60   2.1016e+03   1.1028e-01
    66.70   2.1425e+03   1.1028e-01
    66.80   2.1840e+03   1.1029e-01
    66.90   2.2262e+03   1.1029e-01
    67.00   2.2692e+03   1.1030e-01
    67.10   2.3129e+03   1.1030e-01
    67.20   2.3573e+03   1.1030e-01
    67.30   2.4024e+03   1.1031e-01
    67.40   2.4484e+03   1.1031e-01
    67.50   2.4951e+03   1.1032e-01
    67.60   2.5426e+03   1.1032e-01
    67.70   2.5908e+03   1.1032e-01
    67.80   2.6399e+03   1.1033e-01
    67.90   2.6898e+03   1.1033e-01
    68.00   2.7406e+03   1.1034e-01
    68.10   2.7921e+03   1.1034e-01
    68.20   2.8446e+03   1.1034e-01
    68.30   2.8979e+03   1.1035e-01
    68.40   2.9521e+03   1.1035e-01
    68.50   3.0072e+03   1.1036e-01
    68.60   3.0632e+03   1.1036e-01
    68.70   3.1201e+03   1.1036e-01
    68.80   3.1780e+03   1.1037e-01
    68.90   3.2368e+03   1.1037e-01
    69.00   3.2966e+03   1.1038e-01
    69.10   3.3574e+03   1.1038e-01
    69.20   3.4191e+03   1.1038e-01
    69.30   3.4819e+03   1.1039e-01
    69.40   3.5457e+03   1.1039e-01
    69.50   3.6106e+03   1.1040e-01
    69.60   3.6765e+03   1.1040e-01
    69.70   3.7435e+03   1.1041e-01
    69.80   3.8116e+03   1.1041e-01
    69.90   3.8808e+03   1.1041e-01
    70.00   3.9511e+03   1.1042e-01
    70.10   4.0226e+03   1.1042e-01
    70.20   4.0953e+03   1.1043e-01
    70.30   4.1691e+03   1.1043e-01
    70.40   4.2441e+03   1.1043e-01
    70.50   4.3203e+03   1.1044e-01
    70.60   4.3978e+03   1.1044e-01
    70.70   4.4765e+03   1.1045e-01
    70.80   4.5565e+03   1.1045e-01
    70.90   4.6378e+03   1.1046e-01
    71.00   4.7204e+03   1.1046e-01
    71.10   4.8044e+03   1.1046e-01
    71.20   4.8897e+03   1.1047e-01
    71.30   4.9764e+03   1.1047e-01
    71.40   5.0645e+03   1.1048e-01
    71.50   5.1540e+03   1.1048e-01
    71.60   5.2449e+03   1.1049e-01
    71.70   5.3374e+03   1.1049e-01
    71.80   5.4313e+03   1.1049e-01
    71.90   5.5267e+03   1.1050e-01
    72.00   5.6237e+03   1.1050e-01
    72.10   5.7222e+03   1.1051e-01
    72.20   5.8223e+03   1.1051e-01
    72.30   5.9240e+03   1.1052e-01
    72.40   6.0274e+03   1.1052e-01
    72.50   6.1324e+03   1.1052e-01
    72.60   6.2391e+03   1.1053e-01
    72.70   6.3476e+03   1.1053e-01
    72.80   6.4577e+03   1.1054e-01
    72.90   6.5697e+03   1.1054e-01
    73.00   6.6835e+03   1.1055e-01
    73.10   6.7991e+03   1.1055e-01
    73.20   6.9165e+03   1.1056e-01
    73.30   7.0358e+03   1.1056e-01
    73.40   7.1571e+03   1.1056e-01
    73.50   7.2803e+03   1.1057e-01
    73.60   7.4055e+03   1.1057e-01
    73.70   7.5327e+03   1.1058e-01
    73.80   7.6620e+03   1.1058e-01
    73.90   7.7934e+03   1.1059e-01
    74.00   7.9268e+03   1.1059e-01
    74.10   8.0624e+03   1.1059e-01
    74.20   8.2002e+03   1.1060e-01
    74.30   8.3403e+03   1.1060e-01
    74.40   8.4825e+03   1.1061e-01
    74.50   8.6271e+03   1.1061e-01
    74.60   8.7740e+03   1.1062e-01
    74.70   8.9233e+03   1.1062e-01
    74.80   9.0750e+03   1.1063e-01
    74.90   9.2292e+03   1.1063e-01
    75.00   9.3858e+03   1.1064e-01
    75.10   9.5450e+03   1.1064e-01
    75.20   9.7068e+03   1.1064e-01
    75.30   9.8712e+03   1.1065e-01
    75.40   1.0038e+04   1.1065e-01
    75.50   1.0208e+04   1.1066e-01
    75.60   1.0380e+04   1.1066e-01
    75.70   1.0556e+04   1.1067e-01
    75.80   1.0734e+04   1.1067e-01
    75.90   1.0915e+04   1.1068e-01
    76.00   1.1099e+04   1.1068e-01
    76.10   1.1286e+04   1.1069e-01
    76.20   1.1476e+04   1.1069e-01
    76.30   1.1669e+04   1.1069e-01
    76.40   1.1865e+04   1.1070e-01
    76.50   1.2065e+04   1.1070e-01
    76.60   1.2267e+04   1.1071e-01
    76.70   1.2473e+04   1.1071e-01
    76.80   1.2683e+04   1.1072e-01
    76.90   1.2896e+04   1.1072e-01
    77.00   1.3112e+04   1.1073e-01
    77.10   1.3332e+04   1.1073e-01
    77.20   1.3555e+04   1.1074e-01
    77.30   1.3782e+04   1.1074e-01
    77.40   1.4013e+04   1.1075e-01
    77.50   1.4248e+04   1.1075e-01
    77.60   1.4486e+04   1.1075e-01
    77.70   1.4729e+04   1.1076e-01
    77.80   1.4975e+04   1.1076e-01
    77.90   1.5225e+04   1.1077e-01
    78.00   1.5480e+04   1.1077e-01
    78.10   1.5739e+04   1.1078e-01
    78.20   1.6002e+04   1.1078e-01
    78.30   1.6269e+04   1.1079e-01
    78.40   1.6541e+04   1.1079e-01
    78.50   1.6817e+04   1.1080e-01
    78.60   1.7098e+04   1.1080e-01
    78.70   1.7384e+04   1.1081e-01
    78.80   1.7674e+04   1.1081e-01
    78.90   1.7969e+04   1.1081e-01
    79.00   1.8269e+04   1.1081e-01
    79.10   1.8574e+04   1.1082e-01
    79.20   1.8884e+04   1.1082e-01
    79.30   1.9199e+04   1.1083e-01
    79.40   1.9520e+04   1.1083e-01
    79.50   1.9846e+04   1.1083e-01
    79.60   2.0177e+04   1.1084e-01
    79.70   2.0514e+04   1.1084e-01
    79.80   2.0856e+04   1.1085e-01
    79.90   2.1204e+04   1.1085e-01
    80.00   2.1558e+04   1.1086e-01
    80.10   2.1918e+04   1.1086e-01
    80.20   2.2284e+04   1.1087e-01
    80.30   2.2656e+04   1.1087e-01
    80.40   2.3034e+04   1.1088e-01
    80.50   2.3419e+04   1.1088e-01
    80.60   2.3810e+04   1.1089e-01
    80.70   2.4208e+04   1.1089e-01
    80.80   2.4612e+04   1.1090e-01
    80.90   2.5023e+04   1.1090e-01
    81.00   2.5441e+04   1.1091e-01
    81.10   2.5866e+04   1.1091e-01
    81.20   2.6299e+04   1.1092e-01
    81.30   2.6738e+04   1.1092e-01
    81.40   2.7186e+04   1.1093e-01
    81.50   2.7640e+04   1.1093e-01
    81.60   2.8103e+04   1.1094e-01
    81.70   2.8573e+04   1.1094e-01
    81.80   2.9051e+04   1.1095e-01
    81.90   2.9537e+04   1.1095e-01
    82.00   3.0032e+04   1.1096e-01
    82.10   3.0535e+04   1.1096e-01
    82.20   3.1046e+04   1.1097e-01
    82.30   3.1566e+04   1.1097e-01
    82.40   3.2095e+04   1.1098e-01
    82.50   3.2633e+04   1.1098e-01
    82.60   3.3180e+04   1.1099e-01
    82.70   3.3737e+04   1.1099e-01
    82.80   3.4303e+04   1.1100e-01
    82.90   3.4878e+04   1.1100e-01
    83.00   3.5464e+04   1.1101e-01
    83.10   3.6059e+04   1.1101e-01
    83.20   3.6665e+04   1.1102e-01
    83.30   3.7281e+04   1.1102e-01
    83.40   3.7907e+04   1.1103e-01
    83.50   3.8544e+04   1.1103e-01
    83.60   3.9193e+04   1.1104e-01
    83.70   3.9852e+04   1.1104e-01
    83.80   4.0522e+04   1.1105e-01
    83.90   4.1204e+04   1.1105e-01
    84.00   4.1898e+04   1.1106e-01
    84.10   4.2603e+04   1.1106e-01
    84.20   4.3321e+04   1.1107e-01
    84.30   4.4051e+04   1.1107e-01
    84.40   4.4793e+04   1.1108e-01
    84.50   4.5548e+04   1.1108e-01
    84.60   4.6316e+04   1.1109e-01
    84.70   4.7098e+04   1.1109e-01
    84.80   4.7892e+04   1.1110e-01
    84.90   4.8701e+04   1.1110e-01
    85.00   4.9523e+04   1.1111e-01
    85.10   5.0359e+04   1.1111e-01
    85.20   5.1210e+04   1.1112e-01
    85.30   5.2075e+04   1.1112e-01
    85.40   5.2956e+04   1.1113e-01
    85.50   5.3851e+04   1.1113e-01
    85.60   5.4762e+04   1.1114e-01
    85.70   5.5688e+04   1.1115e-01
    85.80   5.6631e+04   1.1115e-01
    85.90   5.7589e+04   1.1116e-01
    86.00   5.8564e+04   1.1116e-01
    86.10   5.9556e+04   1.1117e-01
    86.20   6.0565e+04   1.1117e-01
    86.30   6.1591e+04   1.1118e-01
    86.40   6.2635e+04   1.1118e-01
    86.50   6.3697e+04   1.1119e-01
    86.60   6.4777e+04   1.1119e-01
    86.70   6.5875e+04   1.1119e-01
    86.80   6.6993e+04   1.1119e-01
    86.90   6.8129e+04   1.1120e-01
    87.00   6.9286e+04   1.1120e-01
    87.10   7.0462e+04   1.1121e-01
    87.20   7.1658e+04   1.1121e-01
    87.30   7.2875e+04   1.1122e-01
    87.40   7.4113e+04   1.1122e-01
    87.50   7.5372e+04   1.1123e-01
    87.60   7.6652e+04   1.1124e-01
    87.70   7.7955e+04   1.1124e-01
    87.80   7.9280e+04   1.1125e-01
    87.90   8.0628e+04   1.1125e-01
    88.00   8.1999e+04   1.1126e-01
    88.10   8.3393e+04   1.1126e-01
    88.20   8.4811e+04   1.1127e-01
    88.30   8.6254e+04   1.1127e-01
    88.40   8.7721e+04   1.1128e-01
    88.50   8.9214e+04   1.1128e-01
    88.60   9.0732e+04   1.1129e-01
    88.70   9.2276e+04   1.1129e-01
    88.80   9.3846e+04   1.1130e-01
    88.90   9.5443e+04   1.1130e-01
    89.00   9.7068e+04   1.1131e-01
    89.10   9.8720e+04   1.1132e-01
    89.20   1.0040e+05   1.1132e-01
    89.30   1.0211e+05   1.1133e-01
    89.40   1.0385e+05   1.1133e-01
    89.50   1.0562e+05   1.1134e-01
    89.60   1.0741e+05   1.1134e-01
    89.70   1.0924e+05   1.1135e-01
    89.80   1.1110e+05   1.1135e-01
    89.90   1.1299e+05   1.1136e-01
    90.00   1.1492e+05   1.1135e-01
    90.10   1.1687e+05   1.1136e-01
    90.20   1.1886e+05   1.1137e-01
    90.30   1.2089e+05   1.1137e-01
    90.40   1.2295e+05   1.1138e-01
    90.50   1.2504e+05   1.1138e-01
    90.60   1.2717e+05   1.1139e-01
    90.70   1.2933e+05   1.1139e-01
    90.80   1.3153e+05   1.1140e-01
    90.90   1.3377e+05   1.1140e-01
    91.00   1.3604e+05   1.1141e-01
    91.10   1.3836e+05   1.1142e-01
    91.20   1.4071e+05   1.1142e-01
    91.30   1.4311e+05   1.1143e-01
    91.40   1.4554e+05   1.1143e-01
    91.50   1.4801e+05   1.1144e-01
    91.60   1.5053e+05   1.1144e-01
    91.70   1.5309e+05   1.1145e-01
    91.80   1.5569e+05   1.1145e-01
    91.90   1.5833e+05   1.1146e-01
    92.00   1.6102e+05   1.1147e-01
    92.10   1.6376e+05   1.1147e-01
    92.20   1.6654e+05   1.1147e-01
    92.30   1.6936e+05   1.1147e-01
    92.40   1.7224e+05   1.1148e-01
    92.50   1.7516e+05   1.1148e-01
    92.60   1.7813e+05   1.1149e-01
    92.70   1.8115e+05   1.1149e-01
    92.80   1.8422e+05   1.1150e-01
    92.90   1.8734e+05   1.1151e-01
    93.00   1.9051e+05   1.1151e-01
    93.10   1.9374e+05   1.1152e-01
    93.20   1.9702e+05   1.1152e-01
    93.30   2.0035e+05   1.1153e-01
    93.40   2.0374e+05   1.1153e-01
    93.50   2.0719e+05   1.1154e-01
    93.60   2.1069e+05   1.1155e-01
    93.70   2.1425e+05   1.1155e-01
    93.80   2.1787e+05   1.1155e-01
    93.90   2.2155e+05   1.1155e-01
    94.00   2.2528e+05   1.1156e-01
    94.10   2.2908e+05   1.1156e-01
    94.20   2.3295e+05   1.1157e-01
    94.30   2.3687e+05   1.1158e-01
    94.40   2.4086e+05   1.1158e-01
    94.50   2.4492e+05   1.1159e-01
    94.60   2.4904e+05   1.1159e-01
    94.70   2.5323e+05   1.1160e-01
    94.80   2.5749e+05   1.1160e-01
    94.90   2.6181e+05   1.1161e-01
    95.00   2.6621e+05   1.1162e-01
    95.10   2.7068e+05   1.1161e-01
    95.20   2.7522e+05   1.1162e-01
    95.30   2.7984e+05   1.1162e-01
    95.40   2.8453e+05   1.1163e-01
    95.50   2.8929e+05   1.1164e-01
    95.60   2.9413e+05   1.1164e-01
    95.70   2.9906e+05   1.1165e-01
    95.80   3.0406e+05   1.1165e-01
    95.90   3.0914e+05   1.1166e-01
    96.00   3.1430e+05   1.1166e-01
    96.10   3.1954e+05   1.1167e-01
    96.20   3.2487e+05   1.1167e-01
    96.30   3.3029e+05   1.1167e-01
    96.40   3.3579e+05   1.1168e-01
    96.50   3.4138e+05   1.1168e-01
    96.60   3.4706e+05   1.1169e-01
    96.70   3.5283e+05   1.1170e-01
    96.80   3.5869e+05   1.1170e-01
    96.90   3.6464e+05   1.1171e-01
    97.00   3.7069e+05   1.1171e-01
    97.10   3.7684e+05   1.1171e-01
    97.20   3.8308e+05   1.1172e-01
    97.30   3.8942e+05   1.1172e-01
    97.40   3.9586e+05   1.1173e-01
    97.50   4.0241e+05   1.1173e-01
    97.60   4.0905e+05   1.1174e-01
    97.70   4.1580e+05   1.1174e-01
    97.80   4.2266e+05   1.1175e-01
    97.90   4.2962e+05   1.1175e-01
    98.00   4.3670e+05   1.1175e-01
    98.10   4.4388e+05   1.1176e-01
    98.20   4.5118e+05   1.1176e-01
    98.30   4.5859e+05   1.1177e-01
    98.40   4.6611e+05   1.1178e-01
    98.50   4.7375e+05   1.1178e-01
    98.60   4.8152e+05   1.1178e-01
    98.70   4.8940e+05   1.1178e-01
    98.80   4.9740e+05   1.1179e-01
    98.90   5.0553e+05   1.1180e-01
    99.00   5.1378e+05   1.1180e-01
    99.10   5.2216e+05   1.1181e-01
    99.20   5.3067e+05   1.1180e-01
    99.30   5.3931e+05   1.1181e-01
    99.40   5.4809e+05   1.1182e-01
    99.50   5.5700e+05   1.1182e-01
    99.60   5.6604e+05   1.1183e-01
    99.70   5.7522e+05   1.1184e-01
    99.80   5.8455e+05   1.1183e-01
    99.90   5.9401e+05   1.1184e-01
   100.00   6.0362e+05   1.1184e-01


==> data/26al_2_all_down_2_misch_et_al.txt <==
> From method of Misch et al (2020) LA-UR-20-22828.  Data released under LA-UR-20-26010.
> Reaction rates [1/s] for 26al state 2 (E = 228.305 keV).
> The column labeled "beta+" is the sum of both positron emission and electron capture.
> rho*Ye = 100000.0 [g/cm^3]
> T [keV]          -->1        beta+
     0.10   1.1318e-14   1.0956e-01
     0.20   1.1318e-14   1.0956e-01
     0.30   1.1318e-14   1.0956e-01
     0.40   1.1318e-14   1.0956e-01
     0.50   1.1318e-14   1.0956e-01
     0.60   1.1318e-14   1.0956e-01
     0.70   1.1318e-14   1.0956e-01
     0.80   1.1318e-14   1.0956e-01
     0.90   1.1318e-14   1.0956e-01
     1.00   1.1318e-14   1.0956e-01
     1.10   1.1318e-14   1.0956e-01
     1.20   1.1318e-14   1.0956e-01
     1.30   1.1318e-14   1.0956e-01
     1.40   1.1318e-14   1.0956e-01
     1.50   1.1318e-14   1.0956e-01
     1.60   1.1318e-14   1.0956e-01
     1.70   1.1318e-14   1.0956e-01
     1.80   1.1318e-14   1.0956e-01
     1.90   1.1318e-14   1.0956e-01
     2.00   1.1318e-14   1.0956e-01
     2.10   1.1318e-14   1.0956e-01
     2.20   1.1318e-14   1.0956e-01
     2.30   1.1318e-14   1.0956e-01
     2.40   1.1318e-14   1.0956e-01
     2.50   1.1318e-14   1.0956e-01
     2.60   1.1318e-14   1.0956e-01
     2.70   1.1318e-14   1.0956e-01
     2.80   1.1318e-14   1.0956e-01
     2.90   1.1318e-14   1.0956e-01
     3.00   1.1318e-14   1.0956e-01
     3.10   1.1318e-14   1.0956e-01
     3.20   1.1318e-14   1.0956e-01
     3.30   1.1318e-14   1.0956e-01
     3.40   1.1318e-14   1.0956e-01
     3.50   1.1318e-14   1.0956e-01
     3.60   1.1318e-14   1.0956e-01
     3.70   1.1318e-14   1.0956e-01
     3.80   1.1318e-14   1.0956e-01
     3.90   1.1318e-14   1.0956e-01
     4.00   1.1318e-14   1.0956e-01
     4.10   1.1318e-14   1.0956e-01
     4.20   1.1318e-14   1.0956e-01
     4.30   1.1318e-14   1.0956e-01
     4.40   1.1318e-14   1.0956e-01
     4.50   1.1318e-14   1.0956e-01
     4.60   1.1318e-14   1.0956e-01
     4.70   1.1318e-14   1.0956e-01
     4.80   1.1318e-14   1.0956e-01
     4.90   1.1318e-14   1.0956e-01
     5.00   1.1318e-14   1.0956e-01
     5.10   1.1319e-14   1.0956e-01
     5.20   1.1321e-14   1.0956e-01
     5.30   1.1324e-14   1.0956e-01
     5.40   1.1331e-14   1.0956e-01
     5.50   1.1342e-14   1.0956e-01
     5.60   1.1363e-14   1.0956e-01
     5.70   1.1399e-14   1.0956e-01
     5.80   1.1462e-14   1.0956e-01
     5.90   1.1568e-14   1.0956e-01
     6.00   1.1744e-14   1.0956e-01
     6.10   1.2032e-14   1.0956e-01
     6.20   1.2493e-14   1.0956e-01
     6.30   1.3222e-14   1.0955e-01
     6.40   1.4358e-14   1.0955e-01
     6.50   1.6102e-14   1.0955e-01
     6.60   1.8742e-14   1.0955e-01
     6.70   2.2689e-14   1.0955e-01
     6.80   2.8519e-14   1.0955e-01
     6.90   3.7026e-14   1.0955e-01
     7.00   4.9303e-14   1.0955e-01
     7.10   6.6828e-14   1.0955e-01
     7.20   9.1587e-14   1.0955e-01
     7.30   1.2622e-13   1.0955e-01
     7.40   1.7422e-13   1.0955e-01
     7.50   2.4012e-13   1.0955e-01
     7.60   3.2983e-13   1.0955e-01
     7.70   4.5091e-13   1.0955e-01
     7.80   6.1303e-13   1.0955e-01
     7.90   8.2842e-13   1.0955e-01
     8.00   1.1125e-12   1.0955e-01
     8.10   1.4843e-12   1.0955e-01
     8.20   1.9679e-12   1.0955e-01
     8.30   2.5924e-12   1.0955e-01
     8.40   3.3939e-12   1.0955e-01
     8.50   4.4162e-12   1.0955e-01
     8.60   5.7124e-12   1.0955e-01
     8.70   7.3463e-12   1.0955e-01
     8.80   9.3946e-12   1.0955e-01
     8.90   1.1949e-11   1.0955e-01
     9.00   1.5117e-11   1.0955e-01
     9.10   1.9027e-11   1.0954e-01
     9.20   2.3830e-11   1.0954e-01
     9.30   2.9703e-11   1.0954e-01
     9.40   3.6849e-11   1.0954e-01
     9.50   4.5509e-11   1.0954e-01
     9.60   5.5959e-11   1.0954e-01
     9.70   6.8515e-11   1.0954e-01
     9.80   8.3543e-11   1.0954e-01
     9.90   1.0146e-10   1.0954e-01
    10.00   1.2275e-10   1.0954e-01
    10.10   1.4794e-10   1.0954e-01
    10.20   1.7764e-10   1.0954e-01
    10.30   2.1256e-10   1.0954e-01
    10.40   2.5347e-10   1.0954e-01
    10.50   3.0124e-10   1.0954e-01
    10.60   3.5684e-10   1.0954e-01
    10.70   4.2138e-10   1.0954e-01
    10.80   4.9606e-10   1.0954e-01
    10.90   5.8222e-10   1.0954e-01
    11.00   6.8137e-10   1.0954e-01
    11.10   7.9514e-10   1.0954e-01
    11.20   9.2536e-10   1.0954e-01
    11.30   1.0740e-09   1.0953e-01
    11.40   1.2433e-09   1.0953e-01
    11.50   1.4356e-09   1.0953e-01
    11.60   1.6535e-09   1.0953e-01
    11.70   1.9000e-09   1.0953e-01
    11.80   2.1780e-09   1.0953e-01
    11.90   2.4910e-09   1.0953e-01
    12.00   2.8426e-09   1.0953e-01
    12.10   3.2368e-09   1.0953e-01
    12.20   3.6777e-09   1.0953e-01
    12.30   4.1701e-09   1.0953e-01
    12.40   4.7189e-09   1.0953e-01
    12.50   5.3292e-09   1.0953e-01
    12.60   6.0070e-09   1.0953e-01
    12.70   6.7581e-09   1.0953e-01
    12.80   7.5893e-09   1.0953e-01
    12.90   8.5073e-09   1.0953e-01
    13.00   9.5196e-09   1.0953e-01
    13.10   1.0634e-08   1.0953e-01
    13.20   1.1859e-08   1.0952e-01
    13.30   1.3204e-08   1.0952e-01
    13.40   1.4677e-08   1.0952e-01
    13.50   1.6290e-08   1.0952e-01
    13.60   1.8051e-08   1.0952e-01
    13.70   1.9974e-08   1.0952e-01
    13.80   2.2068e-08   1.0952e-01
    13.90   2.4348e-08   1.0952e-01
    14.00   2.6825e-08   1.0952e-01
    14.10   2.9513e-08   1.0952e-01
    14.20   3.2428e-08   1.0952e-01
    14.30   3.5583e-08   1.0952e-01
    14.40   3.8995e-08   1.0952e-01
    14.50   4.2680e-08   1.0952e-01
    14.60   4.6655e-08   1.0952e-01
    14.70   5.0940e-08   1.0952e-01
    14.80   5.5551e-08   1.0952e-01
    14.90   6.0510e-08   1.0951e-01
    15.00   6.5836e-08   1.0951e-01
    15.10   7.1551e-08   1.0951e-01
    15.20   7.7677e-08   1.0951e-01
    15.30   8.4237e-08   1.0951e-01
    15.40   9.1255e-08   1.0951e-01
    15.50   9.8756e-08   1.0951e-01
    15.60   1.0676e-07   1.0951e-01
    15.70   1.1531e-07   1.0951e-01
    15.80   1.2441e-07   1.0951e-01
    15.90   1.3411e-07   1.0951e-01
    16.00   1.4443e-07   1.0951e-01
    16.10   1.5540e-07   1.0951e-01
    16.20   1.6705e-07   1.0951e-01
    16.30   1.7941e-07   1.0951e-01
    16.40   1.9252e-07   1.0951e-01
    16.50   2.0641e-07   1.0951e-01
    16.60   2.2112e-07   1.0950e-01
    16.70   2.3669e-07   1.0950e-01
    16.80   2.5314e-07   1.0950e-01
    16.90   2.7052e-07   1.0950e-01
    17.00   2.8887e-07   1.0950e-01
    17.10   3.0823e-07   1.0950e-01
    17.20   3.2864e-07   1.0950e-01
    17.30   3.5013e-07   1.0950e-01
    17.40   3.7277e-07   1.0950e-01
    17.50   3.9658e-07   1.0950e-01
    17.60   4.2161e-07   1.0950e-01
    17.70   4.4792e-07   1.0950e-01
    17.80   4.7555e-07   1.0950e-01
    17.90   5.0454e-07   1.0950e-01
    18.00   5.3494e-07   1.0950e-01
    18.10   5.6682e-07   1.0950e-01
    18.20   6.0021e-07   1.0950e-01
    18.30   6.3517e-07   1.0949e-01
    18.40   6.7175e-07   1.0949e-01
    18.50   7.1001e-07   1.0949e-01
    18.60   7.5000e-07   1.0949e-01
    18.70   7.9178e-07   1.0949e-01
    18.80   8.3541e-07   1.0949e-01
    18.90   8.8094e-07   1.0949e-01
    19.00   9.2843e-07   1.0949e-01
    19.10   9.7795e-07   1.0949e-01
    19.20   1.0295e-06   1.0949e-01
    19.30   1.0833e-06   1.0949e-01
    19.40   1.1392e-06   1.0949e-01
    19.50   1.1975e-06   1.0949e-01
    19.60   1.2580e-06   1.0949e-01
    19.70   1.3210e-06   1.0949e-01
    19.80   1.3864e-06   1.0949e-01
    19.90   1.4544e-06   1.0949e-01
    20.00   1.5250e-06   1.0948e-01
    20.10   1.5982e-06   1.0948e-01
    20.20   1.6742e-06   1.0948e-01
    20.30   1.7530e-06   1.0948e-01
    20.40   1.8347e-06   1.0948e-01
    20.50   1.9193e-06   1.0948e-01
    20.60   2.0070e-06   1.0948e-01
    20.70   2.0978e-06   1.0948e-01
    20.80   2.1917e-06   1.0948e-01
    20.90   2.2889e-06   1.0948e-01
    21.00   2.3894e-06   1.0948e-01
    21.10   2.4934e-06   1.0948e-01
    21.20   2.6008e-06   1.0948e-01
    21.30   2.7118e-06   1.0948e-01
    21.40   2.8265e-06   1.0948e-01
    21.50   2.9448e-06   1.0948e-01
    21.60   3.0670e-06   1.0948e-01
    21.70   3.1931e-06   1.0948e-01
    21.80   3.3232e-06   1.0948e-01
    21.90   3.4573e-06   1.0948e-01
    22.00   3.5956e-06   1.0947e-01
    22.10   3.7381e-06   1.0947e-01
    22.20   3.8849e-06   1.0947e-01
    22.30   4.0362e-06   1.0947e-01
    22.40   4.1921e-06   1.0947e-01
    22.50   4.3525e-06   1.0947e-01
    22.60   4.5177e-06   1.0947e-01
    22.70   4.6877e-06   1.0947e-01
    22.80   4.8626e-06   1.0947e-01
    22.90   5.0426e-06   1.0947e-01
    23.00   5.2277e-06   1.0947e-01
    23.10   5.4182e-06   1.0947e-01
    23.20   5.6140e-06   1.0947e-01
    23.30   5.8154e-06   1.0947e-01
    23.40   6.0224e-06   1.0947e-01
    23.50   6.2352e-06   1.0947e-01
    23.60   6.4541e-06   1.0947e-01
    23.70   6.6790e-06   1.0947e-01
    23.80   6.9102e-06   1.0947e-01
    23.90   7.1479e-06   1.0947e-01
    24.00   7.3923e-06   1.0947e-01
    24.10   7.6436e-06   1.0947e-01
    24.20   7.9019e-06   1.0947e-01
    24.30   8.1676e-06   1.0947e-01
    24.40   8.4409e-06   1.0946e-01
    24.50   8.7221e-06   1.0946e-01
    24.60   9.0114e-06   1.0946e-01
    24.70   9.3093e-06   1.0946e-01
    24.80   9.6159e-06   1.0946e-01
    24.90   9.9319e-06   1.0946e-01
    25.00   1.0257e-05   1.0946e-01
    25.10   1.0593e-05   1.0946e-01
    25.20   1.0940e-05   1.0946e-01
    25.30   1.1297e-05   1.0946e-01
    25.40   1.1666e-05   1.0946e-01
    25.50   1.2048e-05   1.0946e-01
    25.60   1.2443e-05   1.0946e-01
    25.70   1.2852e-05   1.0946e-01
    25.80   1.3276e-05   1.0946e-01
    25.90   1.3715e-05   1.0946e-01
    26.00   1.4171e-05   1.0946e-01
    26.10   1.4645e-05   1.0946e-01
    26.20   1.5139e-05   1.0946e-01
    26.30   1.5653e-05   1.0946e-01
    26.40   1.6189e-05   1.0946e-01
    26.50   1.6748e-05   1.0946e-01
    26.60   1.7334e-05   1.0946e-01
    26.70   1.7946e-05   1.0946e-01
    26.80   1.8588e-05   1.0946e-01
    26.90   1.9263e-05   1.0946e-01
    27.00   1.9971e-05   1.0946e-01
    27.10   2.0718e-05   1.0946e-01
    27.20   2.1504e-05   1.0946e-01
    27.30   2.2334e-05   1.0946e-01
    27.40   2.3212e-05   1.0946e-01
    27.50   2.4141e-05   1.0946e-01
    27.60   2.5126e-05   1.0946e-01
    27.70   2.6172e-05   1.0946e-01
    27.80   2.7283e-05   1.0946e-01
    27.90   2.8465e-05   1.0946e-01
    28.00   2.9725e-05   1.0946e-01
    28.10   3.1068e-05   1.0946e-01
    28.20   3.2503e-05   1.0946e-01
    28.30   3.4037e-05   1.0946e-01
    28.40   3.5678e-05   1.0946e-01
    28.50   3.7435e-05   1.0946e-01
    28.60   3.9319e-05   1.0946e-01
    28.70   4.1341e-05   1.0946e-01
    28.80   4.3511e-05   1.0946e-01
    28.90   4.5843e-05   1.0946e-01
    29.00   4.8350e-05   1.0946e-01
    29.10   5.1047e-05   1.0946e-01
    29.20   5.3949e-05   1.0946e-01
    29.30   5.7075e-05   1.0946e-01
    29.40   6.0442e-05   1.0946e-01
    29.50   6.4070e-05   1.0946e-01
    29.60   6.7981e-05   1.0946e-01
    29.70   7.2197e-05   1.0946e-01
    29.80   7.6745e-05   1.0946e-01
    29.90   8.1650e-05   1.0946e-01
    30.00   8.6941e-05   1.0946e-01
    30.10   9.2649e-05   1.0946e-01
    30.20   9.8807e-05   1.0946e-01
    30.30   1.0545e-04   1.0946e-01
    30.40   1.1262e-04   1.0946e-01
    30.50   1.2035e-04   1.0946e-01
    30.60   1.2869e-04   1.0946e-01
    30.70   1.3769e-04   1.0946e-01
    30.80   1.4740e-04   1.0946e-01
    30.90   1.5786e-04   1.0946e-01
    31.00   1.6914e-04   1.0946e-01
    31.10   1.8130e-04   1.0946e-01
    31.20   1.9440e-04   1.0946e-01
    31.30   2.0852e-04   1.0946e-01
    31.40   2.2373e-04   1.0946e-01
    31.50   2.4010e-04   1.0946e-01
    31.60   2.5773e-04   1.0946e-01
    31.70   2.7671e-04   1.0946e-01
    31.80   2.9712e-04   1.0946e-01
    31.90   3.1908e-04   1.0946e-01
    32.00   3.4270e-04   1.0946e-01
    32.10   3.6808e-04   1.0946e-01
    32.20   3.9536e-04   1.0946e-01
    32.30   4.2466e-04   1.0946e-01
    32.40   4.5612e-04   1.0947e-01
    32.50   4.8990e-04   1.0947e-01
    32.60   5.2615e-04   1.0947e-01
    32.70   5.6504e-04   1.0947e-01
    32.80   6.0675e-04   1.0947e-01
    32.90   6.5145e-04   1.0947e-01
    33.00   6.9936e-04   1.0947e-01
    33.10   7.5068e-04   1.0947e-01
    33.20   8.0564e-04   1.0947e-01
    33.30   8.6446e-04   1.0947e-01
    33.40   9.2741e-04   1.0947e-01
    33.50   9.9475e-04   1.0947e-01
    33.60   1.0668e-03   1.0947e-01
    33.70   1.1437e-03   1.0947e-01
    33.80   1.2260e-03   1.0947e-01
    33.90   1.3138e-03   1.0947e-01
    34.00   1.4076e-03   1.0947e-01
    34.10   1.5077e-03   1.0947e-01
    34.20   1.6145e-03   1.0947e-01
    34.30   1.7284e-03   1.0948e-01
    34.40   1.8499e-03   1.0948e-01
    34.50   1.9793e-03   1.0948e-01
    34.60   2.1172e-03   1.0948e-01
    34.70   2.2641e-03   1.0948e-01
    34.80   2.4205e-03   1.0948e-01
    34.90   2.5869e-03   1.0948e-01
    35.00   2.7640e-03   1.0948e-01
    35.10   2.9523e-03   1.0948e-01
    35.20   3.1526e-03   1.0948e-01
    35.30   3.3654e-03   1.0948e-01
    35.40   3.5915e-03   1.0948e-01
    35.50   3.8316e-03   1.0948e-01
    35.60   4.0865e-03   1.0949e-01
    35.70   4.3571e-03   1.0949e-01
    35.80   4.6442e-03   1.0949e-01
    35.90   4.9487e-03   1.0949e-01
    36.00   5.2716e-03   1.0949e-01
    36.10   5.6138e-03   1.0949e-01
    36.20   5.9765e-03   1.0949e-01
    36.30   6.3606e-03   1.0949e-01
    36.40   6.7674e-03   1.0949e-01
    36.50   7.1979e-03   1.0949e-01
    36.60   7.6536e-03   1.0949e-01
    36.70   8.1357e-03   1.0950e-01
    36.80   8.6455e-03   1.0950e-01
    36.90   9.1844e-03   1.0950e-01
    37.00   9.7541e-03   1.0950e-01
    37.10   1.0356e-02   1.0950e-01
    37.20   1.0992e-02   1.0950e-01
    37.30   1.1663e-02   1.0950e-01
    37.40   1.2372e-02   1.0950e-01
    37.50   1.3120e-02   1.0950e-01
    37.60   1.3909e-02   1.0950e-01
    37.70   1.4741e-02   1.0951e-01
    37.80   1.5619e-02   1.0951e-01
    37.90   1.6543e-02   1.0951e-01
    38.00   1.7518e-02   1.0951e-01
    38.10   1.8545e-02   1.0951e-01
    38.20   1.9626e-02   1.0951e-01
    38.30   2.0765e-02   1.0951e-01
    38.40   2.1963e-02   1.0951e-01
    38.50   2.3225e-02   1.0951e-01
    38.60   2.4551e-02   1.0952e-01
    38.70   2.5947e-02   1.0952e-01
    38.80   2.7414e-02   1.0952e-01
    38.90   2.8956e-02   1.0952e-01
    39.00   3.0577e-02   1.0952e-01
    39.10   3.2280e-02   1.0952e-01
    39.20   3.4068e-02   1.0952e-01
    39.30   3.5946e-02   1.0952e-01
    39.40   3.7917e-02   1.0953e-01
    39.50   3.9986e-02   1.0953e-01
    39.60   4.2157e-02   1.0953e-01
    39.70   4.4434e-02   1.0953e-01
    39.80   4.6822e-02   1.0953e-01
    39.90   4.9325e-02   1.0953e-01
    40.00   5.1950e-02   1.0953e-01
    40.10   5.4700e-02   1.0954e-01
    40.20   5.7581e-02   1.0954e-01
    40.30   6.0599e-02   1.0954e-01
    40.40   6.3759e-02   1.0954e-01
    40.50   6.7067e-02   1.0954e-01
    40.60   7.0530e-02   1.0954e-01
    40.70   7.4153e-02   1.0954e-01
    40.80   7.7944e-02   1.0955e-01
    40.90   8.1909e-02   1.0955e-01
    41.00   8.6055e-02   1.0955e-01
    41.10   9.0390e-02   1.0955e-01
    41.20   9.4920e-02   1.0955e-01
    41.30   9.9654e-02   1.0955e-01
    41.40   1.0460e-01   1.0956e-01
    41.50   1.0977e-01   1.0956e-01
    41.60   1.1516e-01   1.0956e-01
    41.70   1.2079e-01   1.0956e-01
    41.80   1.2667e-01   1.0956e-01
    41.90   1.3281e-01   1.0956e-01
    42.00   1.3921e-01   1.0956e-01
    42.10   1.4589e-01   1.0957e-01
    42.20   1.5286e-01   1.0957e-01
    42.30   1.6012e-01   1.0957e-01
    42.40   1.6769e-01   1.0957e-01
    42.50   1.7558e-01   1.0957e-01
    42.60   1.8381e-01   1.0958e-01
    42.70   1.9237e-01   1.0958e-01
    42.80   2.0130e-01   1.0958e-01
    42.90   2.1059e-01   1.0958e-01
    43.00   2.2027e-01   1.0958e-01
    43.10   2.3035e-01   1.0958e-01
    43.20   2.4083e-01   1.0959e-01
    43.30   2.5175e-01   1.0959e-01
    43.40   2.6310e-01   1.0959e-01
    43.50   2.7491e-01   1.0959e-01
    43.60   2.8720e-01   1.0959e-01
    43.70   2.9997e-01   1.0959e-01
    43.80   3.1325e-01   1.0960e-01
    43.90   3.2705e-01   1.0960e-01
    44.00   3.4139e-01   1.0960e-01
    44.10   3.5630e-01   1.0960e-01
    44.20   3.7178e-01   1.0960e-01
    44.30   3.8786e-01   1.0961e-01
    44.40   4.0457e-01   1.0961e-01
    44.50   4.2191e-01   1.0961e-01
    44.60   4.3991e-01   1.0961e-01
    44.70   4.5860e-01   1.0961e-01
    44.80   4.7799e-01   1.0962e-01
    44.90   4.9811e-01   1.0962e-01
    45.00   5.1898e-01   1.0962e-01
    45.10   5.4063e-01   1.0962e-01
    45.20   5.6308e-01   1.0962e-01
    45.30   5.8636e-01   1.0963e-01
    45.40   6.1049e-01   1.0963e-01
    45.50   6.3551e-01   1.0963e-01
    45.60   6.6143e-01   1.0963e-01
    45.70   6.8829e-01   1.0963e-01
    45.80   7.1612e-01   1.0964e-01
    45.90   7.4495e-01   1.0964e-01
    46.00   7.7480e-01   1.0964e-01
    46.10   8.0572e-01   1.0964e-01
    46.20   8.3773e-01   1.0964e-01
    46.30   8.7086e-01   1.0965e-01
    46.40   9.0515e-01   1.0965e-01
    46.50   9.4065e-01   1.0965e-01
    46.60   9.7737e-01   1.0965e-01
    46.70   1.0154e+00   1.0966e-01
    46.80   1.0547e+00   1.0966e-01
    46.90   1.0953e+00   1.0966e-01
    47.00   1.1373e+00   1.0966e-01
    47.10   1.1808e+00   1.0966e-01
    47.20   1.2257e+00   1.0967e-01
    47.30   1.2721e+00   1.0967e-01
    47.40   1.3201e+00   1.0967e-01
    47.50   1.3697e+00   1.0967e-01
    47.60   1.4209e+00   1.0968e-01
    47.70   1.4738e+00   1.0968e-01
    47.80   1.5285e+00   1.0968e-01
    47.90   1.5850e+00   1.0968e-01
    48.00   1.6432e+00   1.0969e-01
    48.10   1.7034e+00   1.0969e-01
    48.20   1.7656e+00   1.0969e-01
    48.30   1.8297e+00   1.0969e-01
    48.40   1.8959e+00   1.0969e-01
    48.50   1.9641e+00   1.0970e-01
    48.60   2.0346e+00   1.0970e-01
    48.70   2.1073e+00   1.0970e-01
    48.80   2.1823e+00   1.0970e-01
    48.90   2.2596e+00   1.0971e-01
    49.00   2.3393e+00   1.0971e-01
    49.10   2.4215e+00   1.0971e-01
    49.20   2.5063e+00   1.0971e-01
    49.30   2.5937e+00   1.0972e-01
    49.40   2.6837e+00   1.0972e-01
    49.50   2.7765e+00   1.0972e-01
    49.60   2.8721e+00   1.0972e-01
    49.70   2.9707e+00   1.0973e-01
    49.80   3.0722e+00   1.0973e-01
    49.90   3.1767e+00   1.0973e-01
    50.00   3.2844e+00   1.0973e-01
    50.10   3.3953e+00   1.0974e-01
    50.20   3.5095e+00   1.0974e-01
    50.30   3.6270e+00   1.0974e-01
    50.40   3.7480e+00   1.0974e-01
    50.50   3.8726e+00   1.0975e-01
    50.60   4.0008e+00   1.0975e-01
    50.70   4.1328e+00   1.0975e-01
    50.80   4.2685e+00   1.0976e-01
    50.90   4.4082e+00   1.0976e-01
    51.00   4.5519e+00   1.0976e-01
    51.10   4.6997e+00   1.0976e-01
    51.20   4.8518e+00   1.0977e-01
    51.30   5.0081e+00   1.0977e-01
    51.40   5.1689e+00   1.0977e-01
    51.50   5.3342e+00   1.0977e-01
    51.60   5.5042e+00   1.0978e-01
    51.70   5.6789e+00   1.0978e-01
    51.80   5.8585e+00   1.0978e-01
    51.90   6.0431e+00   1.0978e-01
    52.00   6.2328e+00   1.0979e-01
    52.10   6.4277e+00   1.0979e-01
    52.20   6.6280e+00   1.0979e-01
    52.30   6.8338e+00   1.0980e-01
    52.40   7.0451e+00   1.0980e-01
    52.50   7.2622e+00   1.0980e-01
    52.60   7.4852e+00   1.0980e-01
    52.70   7.7142e+00   1.0981e-01
    52.80   7.9494e+00   1.0981e-01
    52.90   8.1909e+00   1.0981e-01
    53.00   8.4388e+00   1.0982e-01
    53.10   8.6933e+00   1.0982e-01
    53.20   8.9546e+00   1.0982e-01
    53.30   9.2227e+00   1.0982e-01
    53.40   9.4979e+00   1.0983e-01
    53.50   9.7804e+00   1.0983e-01
    53.60   1.0070e+01   1.0983e-01
    53.70   1.0368e+01   1.0984e-01
    53.80   1.0673e+01   1.0984e-01
    53.90   1.0986e+01   1.0984e-01
    54.00   1.1307e+01   1.0984e-01
    54.10   1.1636e+01   1.0985e-01
    54.20   1.1974e+01   1.0985e-01
    54.30   1.2320e+01   1.0985e-01
    54.40   1.2676e+01   1.0986e-01
    54.50   1.3040e+01   1.0986e-01
    54.60   1.3414e+01   1.0986e-01
    54.70   1.3796e+01   1.0987e-01
    54.80   1.4189e+01   1.0987e-01
    54.90   1.4592e+01   1.0987e-01
    55.00   1.5004e+01   1.0987e-01
    55.10   1.5427e+01   1.0988e-01
    55.20   1.5860e+01   1.0988e-01
    55.30   1.6304e+01   1.0988e-01
    55.40   1.6759e+01   1.0989e-01
    55.50   1.7226e+01   1.0989e-01
    55.60   1.7704e+01   1.0989e-01
    55.70   1.8193e+01   1.0990e-01
    55.80   1.8695e+01   1.0990e-01
    55.90   1.9209e+01   1.0990e-01
    56.00   1.9735e+01   1.0991e-01
    56.10   2.0274e+01   1.0991e-01
    56.20   2.0826e+01   1.0991e-01
    56.30   2.1392e+01   1.0991e-01
    56.40   2.1971e+01   1.0992e-01
    56.50   2.2564e+01   1.0992e-01
    56.60   2.3171e+01   1.0992e-01
    56.70   2.3793e+01   1.0993e-01
    56.80   2.4430e+01   1.0993e-01
    56.90   2.5082e+01   1.0993e-01
    57.00   2.5749e+01   1.0994e-01
    57.10   2.6432e+01   1.0994e-01
    57.20   2.7132e+01   1.0994e-01
    57.30   2.7848e+01   1.0995e-01
    57.40   2.8581e+01   1.0995e-01
    57.50   2.9331e+01   1.0995e-01
    57.60   3.0099e+01   1.0996e-01
    57.70   3.0885e+01   1.0996e-01
    57.80   3.1689e+01   1.0996e-01
    57.90   3.2512e+01   1.0997e-01
    58.00   3.3354e+01   1.0997e-01
    58.10   3.4216e+01   1.0997e-01
    58.20   3.5098e+01   1.0998e-01
    58.30   3.6001e+01   1.0998e-01
    58.40   3.6924e+01   1.0998e-01
    58.50   3.7869e+01   1.0999e-01
    58.60   3.8836e+01   1.0999e-01
    58.70   3.9825e+01   1.0999e-01
    58.80   4.0836e+01   1.1000e-01
    58.90   4.1872e+01   1.1000e-01
    59.00   4.2931e+01   1.1000e-01
    59.10   4.4014e+01   1.1001e-01
    59.20   4.5122e+01   1.1001e-01
    59.30   4.6256e+01   1.1001e-01
    59.40   4.7415e+01   1.1002e-01
    59.50   4.8601e+01   1.1002e-01
    59.60   4.9815e+01   1.1002e-01
    59.70   5.1056e+01   1.1003e-01
    59.80   5.2325e+01   1.1003e-01
    59.90   5.3623e+01   1.1003e-01
    60.00   5.4951e+01   1.1004e-01
    60.10   5.6309e+01   1.1004e-01
    60.20   5.7698e+01   1.1004e-01
    60.30   5.9119e+01   1.1005e-01
    60.40   6.0572e+01   1.1005e-01
    60.50   6.2058e+01   1.1005e-01
    60.60   6.3578e+01   1.1006e-01
    60.70   6.5133e+01   1.1006e-01
    60.80   6.6723e+01   1.1006e-01
    60.90   6.8348e+01   1.1007e-01
    61.00   7.0011e+01   1.1007e-01
    61.10   7.1712e+01   1.1007e-01
    61.20   7.3451e+01   1.1008e-01
    61.30   7.5230e+01   1.1008e-01
    61.40   7.7049e+01   1.1009e-01
    61.50   7.8909e+01   1.1009e-01
    61.60   8.0812e+01   1.1009e-01
    61.70   8.2758e+01   1.1010e-01
    61.80   8.4748e+01   1.1010e-01
    61.90   8.6783e+01   1.1010e-01
    62.00   8.8865e+01   1.1011e-01
    62.10   9.0994e+01   1.1011e-01
    62.20   9.3171e+01   1.1011e-01
    62.30   9.5398e+01   1.1012e-01
    62.40   9.7676e+01   1.1012e-01
    62.50   1.0001e+02   1.1012e-01
    62.60   1.0239e+02   1.1013e-01
    62.70   1.0483e+02   1.1013e-01
    62.80   1.0732e+02   1.1014e-01
    62.90   1.0987e+02   1.1014e-01
    63.00   1.1248e+02   1.1014e-01
    63.10   1.1514e+02   1.1015e-01
    63.20   1.1787e+02   1.1015e-01
    63.30   1.2066e+02   1.1015e-01
    63.40   1.2352e+02   1.1016e-01
    63.50   1.2644e+02   1.1016e-01
    63.60   1.2943e+02   1.1017e-01
    63.70   1.3248e+02   1.1017e-01
    63.80   1.3561e+02   1.1017e-01
    63.90   1.3881e+02   1.1018e-01
    64.00   1.4208e+02   1.1018e-01
    64.10   1.4543e+02   1.1018e-01
    64.20   1.4886e+02   1.1019e-01
    64.30   1.5236e+02   1.1019e-01
    64.40   1.5595e+02   1.1020e-01
    64.50   1.5962e+02   1.1020e-01
    64.60   1.6338e+02   1.1020e-01
    64.70   1.6722e+02   1.1021e-01
    64.80   1.7115e+02   1.1021e-01
    64.90   1.7518e+02   1.1021e-01
    65.00   1.7930e+02   1.1022e-01
    65.10   1.8351e+02   1.1022e-01
    65.20   1.8782e+02   1.1023e-01
    65.30   1.9224e+02   1.1023e-01
    65.40   1.9676e+02   1.1023e-01
    65.50   2.0138e+02   1.1024e-01
    65.60   2.0612e+02   1.1024e-01
    65.70   2.1096e+02   1.1025e-01
    65.80   2.1592e+02   1.1025e-01
    65.90   2.2100e+02   1.1025e-01
    66.00   2.2620e+02   1.1026e-01
    66.10   2.3152e+02   1.1026e-01
    66.20   2.3697e+02   1.1026e-01
    66.30   2.4254e+02   1.1027e-01
    66.40   2.4825e+02   1.1027e-01
    66.50   2.5410e+02   1.1028e-01
    66.60   2.6009e+02   1.1028e-01
    66.70   2.6622e+02   1.1028e-01
    66.80   2.7250e+02   1.1029e-01
    66.90   2.7892e+02   1.1029e-01
    67.00   2.8551e+02   1.1030e-01
    67.10   2.9225e+02   1.1030e-01
    67.20   2.9915e+02   1.1030e-01
    67.30   3.0622e+02   1.1031e-01
    67.40   3.1347e+02   1.1031e-01
    67.50   3.2088e+02   1.1032e-01
    67.60   3.2848e+02   1.1032e-01
    67.70   3.3627e+02   1.1032e-01
    67.80   3.4424e+02   1.1033e-01
    67.90   3.5240e+02   1.1033e-01
    68.00   3.6077e+02   1.1034e-01
    68.10   3.6934e+02   1.1034e-01
    68.20   3.7812e+02   1.1034e-01
    68.30   3.8712e+02   1.1035e-01
    68.40   3.9634e+02   1.1035e-01
    68.50   4.0578e+02   1.1036e-01
    68.60   4.1546e+02   1.1036e-01
    68.70   4.2537e+02   1.1036e-01
    68.80   4.3553e+02   1.1037e-01
    68.90   4.4594e+02   1.1037e-01
    69.00   4.5661e+02   1.1038e-01
    69.10   4.6754e+02   1.1038e-01
    69.20   4.7875e+02   1.1038e-01
    69.30   4.9023e+02   1.1039e-01
    69.40   5.0200e+02   1.1039e-01
    69.50   5.1406e+02   1.1040e-01
    69.60   5.2642e+02   1.1040e-01
    69.70   5.3909e+02   1.1041e-01
    69.80   5.5208e+02   1.1041e-01
    69.90   5.6539e+02   1.1041e-01
    70.00   5.7903e+02   1.1042e-01
    70.10   5.9302e+02   1.1042e-01
    70.20   6.0736e+02   1.1043e-01
    70.30   6.2205e+02   1.1043e-01
    70.40   6.3712e+02   1.1043e-01
    70.50   6.5257e+02   1.1044e-01
    70.60   6.6840e+02   1.1044e-01
    70.70   6.8463e+02   1.1045e-01
    70.80   7.0127e+02   1.1045e-01
    70.90   7.1834e+02   1.1046e-01
    71.00   7.3583e+02   1.1046e-01
    71.10   7.5376e+02   1.1046e-01
    71.20   7.7215e+02   1.1047e-01
    71.30   7.9100e+02   1.1047e-01
    71.40   8.1034e+02   1.1048e-01
    71.50   8.3016e+02   1.1048e-01
    71.60   8.5048e+02   1.1049e-01
    71.70   8.7132e+02   1.1049e-01
    71.80   8.9268e+02   1.1049e-01
    71.90   9.1459e+02   1.1050e-01
    72.00   9.3706e+02   1.1050e-01
    72.10   9.6009e+02   1.1051e-01
    72.20   9.8371e+02   1.1051e-01
    72.30   1.0079e+03   1.1052e-01
    72.40   1.0328e+03   1.1052e-01
    72.50   1.0582e+03   1.1052e-01
    72.60   1.0844e+03   1.1053e-01
    72.70   1.1111e+03   1.1053e-01
    72.80   1.1386e+03   1.1054e-01
    72.90   1.1668e+03   1.1054e-01
    73.00   1.1956e+03   1.1055e-01
    73.10   1.2253e+03   1.1055e-01
    73.20   1.2556e+03   1.1056e-01
    73.30   1.2868e+03   1.1056e-01
    73.40   1.3187e+03   1.1056e-01
    73.50   1.3515e+03   1.1057e-01
    73.60   1.3850e+03   1.1057e-01
    73.70   1.4195e+03   1.1058e-01
    73.80   1.4548e+03   1.1058e-01
    73.90   1.4910e+03   1.1059e-01
    74.00   1.5282e+03   1.1059e-01
    74.10   1.5662e+03   1.1059e-01
    74.20   1.6053e+03   1.1060e-01
    74.30   1.6453e+03   1.1060e-01
    74.40   1.6864e+03   1.1061e-01
    74.50   1.7285e+03   1.1061e-01
    74.60   1.7717e+03   1.1062e-01
    74.70   1.8159e+03   1.1062e-01
    74.80   1.8613e+03   1.1063e-01
    74.90   1.9079e+03   1.1063e-01
    75.00   1.9556e+03   1.1064e-01
    75.10   2.0046e+03   1.1064e-01
    75.20   2.0547e+03   1.1064e-01
    75.30   2.1062e+03   1.1065e-01
    75.40   2.1589e+03   1.1065e-01
    75.50   2.2130e+03   1.1066e-01
    75.60   2.2685e+03   1.1066e-01
    75.70   2.3253e+03   1.1067e-01
    75.80   2.3836e+03   1.1067e-01
    75.90   2.4434e+03   1.1068e-01
    76.00   2.5047e+03   1.1068e-01
    76.10   2.5675e+03   1.1069e-01
    76.20   2.6319e+03   1.1069e-01
    76.30   2.6979e+03   1.1069e-01
    76.40   2.7656e+03   1.1070e-01
    76.50   2.8350e+03   1.1070e-01
    76.60   2.9061e+03   1.1071e-01
    76.70   2.9790e+03   1.1071e-01
    76.80   3.0537e+03   1.1072e-01
    76.90   3.1303e+03   1.1072e-01
    77.00   3.2089e+03   1.1073e-01
    77.10   3.2893e+03   1.1073e-01
    77.20   3.3718e+03   1.1074e-01
    77.30   3.4564e+03   1.1074e-01
    77.40   3.5430e+03   1.1075e-01
    77.50   3.6318e+03   1.1075e-01
    77.60   3.7229e+03   1.1075e-01
    77.70   3.8161e+03   1.1076e-01
    77.80   3.9117e+03   1.1076e-01
    77.90   4.0097e+03   1.1077e-01
    78.00   4.1101e+03   1.1077e-01
    78.10   4.2130e+03   1.1078e-01
    78.20   4.3184e+03   1.1078e-01
    78.30   4.4264e+03   1.1079e-01
    78.40   4.5371e+03   1.1079e-01
    78.50   4.6505e+03   1.1080e-01
    78.60   4.7666e+03   1.1080e-01
    78.70   4.8857e+03   1.1081e-01
    78.80   5.0076e+03   1.1081e-01
    78.90   5.1326e+03   1.1082e-01
    79.00   5.2605e+03   1.1082e-01
    79.10   5.3917e+03   1.1083e-01
    79.20   5.5260e+03   1.1083e-01
    79.30   5.6636e+03   1.1084e-01
    79.40   5.8045e+03   1.1084e-01
    79.50   5.9489e+03   1.1084e-01
    79.60   6.0967e+03   1.1085e-01
    79.70   6.2481e+03   1.1085e-01
    79.80   6.4032e+03   1.1086e-01
    79.90   6.5621e+03   1.1086e-01
    80.00   6.7248e+03   1.1087e-01
    80.10   6.8913e+03   1.1087e-01
    80.20   7.0619e+03   1.1088e-01
    80.30   7.2366e+03   1.1088e-01
    80.40   7.4155e+03   1.1089e-01
    80.50   7.5987e+03   1.1089e-01
    80.60   7.7862e+03   1.1090e-01
    80.70   7.9782e+03   1.1090e-01
    80.80   8.1748e+03   1.1091e-01
    80.90   8.3760e+03   1.1091e-01
    81.00   8.5821e+03   1.1092e-01
    81.10   8.7930e+03   1.1092e-01
    81.20   9.0089e+03   1.1093e-01
    81.30   9.2299e+03   1.1093e-01
    81.40   9.4561e+03   1.1094e-01
    81.50   9.6877e+03   1.1094e-01
    81.60   9.9247e+03   1.1095e-01
    81.70   1.0167e+04   1.1095e-01
    81.80   1.0416e+04   1.1096e-01
    81.90   1.0670e+04   1.1096e-01
    82.00   1.0930e+04   1.1097e-01
    82.10   1.1196e+04   1.1097e-01
    82.20   1.1468e+04   1.1098e-01
    82.30   1.1746e+04   1.1098e-01
    82.40   1.2031e+04   1.1099e-01
    82.50   1.2323e+04   1.1099e-01
    82.60   1.2622e+04   1.1100e-01
    82.70   1.2927e+04   1.1100e-01
    82.80   1.3239e+04   1.1101e-01
    82.90   1.3559e+04   1.1101e-01
    83.00   1.3885e+04   1.1102e-01
    83.10   1.4220e+04   1.1102e-01
    83.20   1.4562e+04   1.1103e-01
    83.30   1.4911e+04   1.1102e-01
    83.40   1.5269e+04   1.1103e-01
    83.50   1.5635e+04   1.1103e-01
    83.60   1.6009e+04   1.1104e-01
    83.70   1.6392e+04   1.1104e-01
    83.80   1.6783e+04   1.1105e-01
    83.90   1.7183e+04   1.1105e-01
    84.00   1.7592e+04   1.1106e-01
    84.10   1.8011e+04   1.1106e-01
    84.20   1.8439e+04   1.1107e-01
    84.30   1.8876e+04   1.1107e-01
    84.40   1.9323e+04   1.1108e-01
    84.50   1.9780e+04   1.1108e-01
    84.60   2.0248e+04   1.1109e-01
    84.70   2.0725e+04   1.1109e-01
    84.80   2.1214e+04   1.1110e-01
    84.90   2.1713e+04   1.1110e-01
    85.00   2.2223e+04   1.1111e-01
    85.10   2.2744e+04   1.1111e-01
    85.20   2.3277e+04   1.1112e-01
    85.30   2.3822e+04   1.1112e-01
    85.40   2.4379e+04   1.1113e-01
    85.50   2.4947e+04   1.1113e-01
    85.60   2.5529e+04   1.1114e-01
    85.70   2.6123e+04   1.1115e-01
    85.80   2.6729e+04   1.1115e-01
    85.90   2.7349e+04   1.1116e-01
    86.00   2.7983e+04   1.1116e-01
    86.10   2.8630e+04   1.1117e-01
    86.20   2.9291e+04   1.1117e-01
    86.30   2.9967e+04   1.1118e-01
    86.40   3.0657e+04   1.1118e-01
    86.50   3.1362e+04   1.1119e-01
    86.60   3.2082e+04   1.1119e-01
    86.70   3.2817e+04   1.1120e-01
    86.80   3.3568e+04   1.1120e-01
    86.90   3.4335e+04   1.1121e-01
    87.00   3.5118e+04   1.1121e-01
    87.10   3.5918e+04   1.1122e-01
    87.20   3.6735e+04   1.1122e-01
    87.30   3.7570e+04   1.1123e-01
    87.40   3.8421e+04   1.1123e-01
    87.50   3.9291e+04   1.1124e-01
    87.60   4.0179e+04   1.1125e-01
    87.70   4.1086e+04   1.1125e-01
    87.80   4.2011e+04   1.1126e-01
    87.90   4.2956e+04   1.1126e-01
    88.00   4.3921e+04   1.1127e-01
    88.10   4.4906e+04   1.1127e-01
    88.20   4.5911e+04   1.1128e-01
    88.30   4.6937e+04   1.1128e-01
    88.40   4.7984e+04   1.1129e-01
    88.50   4.9053e+04   1.1129e-01
    88.60   5.0144e+04   1.1130e-01
    88.70   5.1257e+04   1.1130e-01
    88.80   5.2393e+04   1.1131e-01
    88.90   5.3552e+04   1.1132e-01
    89.00   5.4735e+04   1.1132e-01
    89.10   5.5942e+04   1.1133e-01
    89.20   5.7174e+04   1.1133e-01
    89.30   5.8431e+04   1.1134e-01
    89.40   5.9713e+04   1.1134e-01
    89.50   6.1021e+04   1.1135e-01
    89.60   6.2355e+04   1.1134e-01
    89.70   6.3716e+04   1.1135e-01
    89.80   6.5105e+04   1.1135e-01
    89.90   6.6521e+04   1.1136e-01
    90.00   6.7966e+04   1.1136e-01
    90.10   6.9440e+04   1.1137e-01
    90.20   7.0943e+04   1.1138e-01
    90.30   7.2476e+04   1.1138e-01
    90.40   7.4039e+04   1.1139e-01
    90.50   7.5633e+04   1.1139e-01
    90.60   7.7259e+04   1.1140e-01
    90.70   7.8917e+04   1.1140e-01
    90.80   8.0607e+04   1.1141e-01
    90.90   8.2331e+04   1.1141e-01
    91.00   8.4088e+04   1.1142e-01
    91.10   8.5880e+04   1.1143e-01
    91.20   8.7707e+04   1.1143e-01
    91.30   8.9569e+04   1.1144e-01
    91.40   9.1467e+04   1.1144e-01
    91.50   9.3403e+04   1.1145e-01
    91.60   9.5375e+04   1.1145e-01
    91.70   9.7386e+04   1.1146e-01
    91.80   9.9436e+04   1.1146e-01
    91.90   1.0152e+05   1.1147e-01
    92.00   1.0365e+05   1.1148e-01
    92.10   1.0582e+05   1.1148e-01
    92.20   1.0804e+05   1.1149e-01
    92.30   1.1029e+05   1.1149e-01
    92.40   1.1259e+05   1.1149e-01
    92.50   1.1493e+05   1.1149e-01
    92.60   1.1731e+05   1.1150e-01
    92.70   1.1974e+05   1.1151e-01
    92.80   1.2221e+05   1.1151e-01
    92.90   1.2474e+05   1.1152e-01
    93.00   1.2731e+05   1.1152e-01
    93.10   1.2992e+05   1.1153e-01
    93.20   1.3259e+05   1.1153e-01
    93.30   1.3531e+05   1.1154e-01
    93.40   1.3807e+05   1.1155e-01
    93.50   1.4089e+05   1.1155e-01
    93.60   1.4376e+05   1.1156e-01
    93.70   1.4669e+05   1.1156e-01
    93.80   1.4966e+05   1.1157e-01
    93.90   1.5270e+05   1.1157e-01
    94.00   1.5579e+05   1.1158e-01
    94.10   1.5893e+05   1.1159e-01
    94.20   1.6214e+05   1.1158e-01
    94.30   1.6540e+05   1.1159e-01
    94.40   1.6872e+05   1.1159e-01
    94.50   1.7210e+05   1.1160e-01
    94.60   1.7554e+05   1.1160e-01
    94.70   1.7905e+05   1.1161e-01
    94.80   1.8262e+05   1.1162e-01
    94.90   1.8625e+05   1.1162e-01
    95.00   1.8995e+05   1.1163e-01
    95.10   1.9372e+05   1.1163e-01
    95.20   1.9755e+05   1.1164e-01
    95.30   2.0145e+05   1.1164e-01
    95.40   2.0542e+05   1.1165e-01
    95.50   2.0947e+05   1.1166e-01
    95.60   2.1358e+05   1.1165e-01
    95.70   2.1777e+05   1.1166e-01
    95.80   2.2203e+05   1.1166e-01
    95.90   2.2637e+05   1.1167e-01
    96.00   2.3078e+05   1.1168e-01
    96.10   2.3527e+05   1.1168e-01
    96.20   2.3984e+05   1.1169e-01
    96.30   2.4449e+05   1.1169e-01
    96.40   2.4923e+05   1.1170e-01
    96.50   2.5404e+05   1.1170e-01
    96.60   2.5894e+05   1.1171e-01
    96.70   2.6392e+05   1.1171e-01
    96.80   2.6899e+05   1.1171e-01
    96.90   2.7415e+05   1.1172e-01
    97.00   2.7940e+05   1.1172e-01
    97.10   2.8474e+05   1.1173e-01
    97.20   2.9017e+05   1.1174e-01
    97.30   2.9569e+05   1.1174e-01
    97.40   3.0131e+05   1.1175e-01
    97.50   3.0702e+05   1.1175e-01
    97.60   3.1283e+05   1.1176e-01
    97.70   3.1874e+05   1.1176e-01
    97.80   3.2476e+05   1.1176e-01
    97.90   3.3087e+05   1.1177e-01
    98.00   3.3709e+05   1.1177e-01
    98.10   3.4341e+05   1.1178e-01
    98.20   3.4984e+05   1.1179e-01
    98.30   3.5637e+05   1.1179e-01
    98.40   3.6302e+05   1.1180e-01
    98.50   3.6978e+05   1.1179e-01
    98.60   3.7665e+05   1.1180e-01
    98.70   3.8363e+05   1.1181e-01
    98.80   3.9073e+05   1.1181e-01
    98.90   3.9795e+05   1.1182e-01
    99.00   4.0529e+05   1.1182e-01
    99.10   4.1275e+05   1.1183e-01
    99.20   4.2034e+05   1.1184e-01
    99.30   4.2805e+05   1.1183e-01
    99.40   4.3588e+05   1.1184e-01
    99.50   4.4385e+05   1.1184e-01
    99.60   4.5194e+05   1.1185e-01
    99.70   4.6017e+05   1.1186e-01
    99.80   4.6853e+05   1.1186e-01
    99.90   4.7703e+05   1.1186e-01
   100.00   4.8566e+05   1.1186e-01


==> data/26al_2_all_up_1_misch_et_al.txt <==
> From method of Misch et al (2020) LA-UR-20-22828.  Data released under LA-UR-20-26010.
> Reaction rates [1/s] for 26al state 2 (E = 228.305 keV).
> The column labeled "beta+" is the sum of both positron emission and electron capture.
> rho*Ye = 100000.0 [g/cm^3]
> T [keV]          -->1        beta+
     0.10   1.0186e-12   1.0956e-01
     0.20   1.0186e-12   1.0956e-01
     0.30   1.0186e-12   1.0956e-01
     0.40   1.0186e-12   1.0956e-01
     0.50   1.0186e-12   1.0956e-01
     0.60   1.0186e-12   1.0956e-01
     0.70   1.0186e-12   1.0956e-01
     0.80   1.0186e-12   1.0956e-01
     0.90   1.0186e-12   1.0956e-01
     1.00   1.0186e-12   1.0956e-01
     1.10   1.0186e-12   1.0956e-01
     1.20   1.0186e-12   1.0956e-01
     1.30   1.0186e-12   1.0956e-01
     1.40   1.0186e-12   1.0956e-01
     1.50   1.0186e-12   1.0956e-01
     1.60   1.0186e-12   1.0956e-01
     1.70   1.0186e-12   1.0956e-01
     1.80   1.0186e-12   1.0956e-01
     1.90   1.0186e-12   1.0956e-01
     2.00   1.0186e-12   1.0956e-01
     2.10   1.0186e-12   1.0956e-01
     2.20   1.0186e-12   1.0956e-01
     2.30   1.0186e-12   1.0956e-01
     2.40   1.0186e-12   1.0956e-01
     2.50   1.0186e-12   1.0956e-01
     2.60   1.0186e-12   1.0956e-01
     2.70   1.0186e-12   1.0956e-01
     2.80   1.0186e-12   1.0956e-01
     2.90   1.0186e-12   1.0956e-01
     3.00   1.0186e-12   1.0956e-01
     3.10   1.0186e-12   1.0956e-01
     3.20   1.0186e-12   1.0956e-01
     3.30   1.0186e-12   1.0956e-01
     3.40   1.0186e-12   1.0956e-01
     3.50   1.0186e-12   1.0956e-01
     3.60   1.0186e-12   1.0956e-01
     3.70   1.0186e-12   1.0956e-01
     3.80   1.0186e-12   1.0956e-01
     3.90   1.0186e-12   1.0956e-01
     4.00   1.0186e-12   1.0956e-01
     4.10   1.0186e-12   1.0956e-01
     4.20   1.0186e-12   1.0956e-01
     4.30   1.0186e-12   1.0956e-01
     4.40   1.0186e-12   1.0956e-01
     4.50   1.0186e-12   1.0956e-01
     4.60   1.0186e-12   1.0956e-01
     4.70   1.0186e-12   1.0956e-01
     4.80   1.0186e-12   1.0956e-01
     4.90   1.0186e-12   1.0956e-01
     5.00   1.0187e-12   1.0956e-01
     5.10   1.0187e-12   1.0956e-01
     5.20   1.0189e-12   1.0956e-01
     5.30   1.0192e-12   1.0956e-01
     5.40   1.0198e-12   1.0956e-01
     5.50   1.0208e-12   1.0956e-01
     5.60   1.0227e-12   1.0956e-01
     5.70   1.0259e-12   1.0956e-01
     5.80   1.0316e-12   1.0956e-01
     5.90   1.0411e-12   1.0956e-01
     6.00   1.0570e-12   1.0956e-01
     6.10   1.0829e-12   1.0956e-01
     6.20   1.1244e-12   1.0956e-01
     6.30   1.1900e-12   1.0955e-01
     6.40   1.2922e-12   1.0955e-01
     6.50   1.4491e-12   1.0955e-01
     6.60   1.6868e-12   1.0955e-01
     6.70   2.0420e-12   1.0955e-01
     6.80   2.5667e-12   1.0955e-01
     6.90   3.3324e-12   1.0955e-01
     7.00   4.4372e-12   1.0955e-01
     7.10   6.0145e-12   1.0955e-01
     7.20   8.2429e-12   1.0955e-01
     7.30   1.1360e-11   1.0955e-01
     7.40   1.5680e-11   1.0955e-01
     7.50   2.1611e-11   1.0955e-01
     7.60   2.9685e-11   1.0955e-01
     7.70   4.0582e-11   1.0955e-01
     7.80   5.5173e-11   1.0955e-01
     7.90   7.4558e-11   1.0955e-01
     8.00   1.0012e-10   1.0955e-01
     8.10   1.3359e-10   1.0955e-01
     8.20   1.7711e-10   1.0955e-01
     8.30   2.3332e-10   1.0955e-01
     8.40   3.0545e-10   1.0955e-01
     8.50   3.9746e-10   1.0955e-01
     8.60   5.1411e-10   1.0955e-01
     8.70   6.6117e-10   1.0955e-01
     8.80   8.4551e-10   1.0955e-01
     8.90   1.0754e-09   1.0955e-01
     9.00   1.3605e-09   1.0955e-01
     9.10   1.7124e-09   1.0954e-01
     9.20   2.1447e-09   1.0954e-01
     9.30   2.6732e-09   1.0954e-01
     9.40   3.3164e-09   1.0954e-01
     9.50   4.0958e-09   1.0954e-01
     9.60   5.0363e-09   1.0954e-01
     9.70   6.1663e-09   1.0954e-01
     9.80   7.5189e-09   1.0954e-01
     9.90   9.1316e-09   1.0954e-01
    10.00   1.1047e-08   1.0954e-01
    10.10   1.3314e-08   1.0954e-01
    10.20   1.5988e-08   1.0954e-01
    10.30   1.9131e-08   1.0954e-01
    10.40   2.2812e-08   1.0954e-01
    10.50   2.7111e-08   1.0954e-01
    10.60   3.2116e-08   1.0954e-01
    10.70   3.7924e-08   1.0954e-01
    10.80   4.4645e-08   1.0954e-01
    10.90   5.2400e-08   1.0954e-01
    11.00   6.1323e-08   1.0954e-01
    11.10   7.1563e-08   1.0954e-01
    11.20   8.3282e-08   1.0954e-01
    11.30   9.6661e-08   1.0953e-01
    11.40   1.1190e-07   1.0953e-01
    11.50   1.2920e-07   1.0953e-01
    11.60   1.4882e-07   1.0953e-01
    11.70   1.7100e-07   1.0953e-01
    11.80   1.9602e-07   1.0953e-01
    11.90   2.2419e-07   1.0953e-01
    12.00   2.5583e-07   1.0953e-01
    12.10   2.9131e-07   1.0953e-01
    12.20   3.3100e-07   1.0953e-01
    12.30   3.7531e-07   1.0953e-01
    12.40   4.2470e-07   1.0953e-01
    12.50   4.7963e-07   1.0953e-01
    12.60   5.4063e-07   1.0953e-01
    12.70   6.0823e-07   1.0953e-01
    12.80   6.8303e-07   1.0953e-01
    12.90   7.6565e-07   1.0953e-01
    13.00   8.5676e-07   1.0953e-01
    13.10   9.5707e-07   1.0953e-01
    13.20   1.0673e-06   1.0952e-01
    13.30   1.1883e-06   1.0952e-01
    13.40   1.3209e-06   1.0952e-01
    13.50   1.4661e-06   1.0952e-01
    13.60   1.6246e-06   1.0952e-01
    13.70   1.7976e-06   1.0952e-01
    13.80   1.9861e-06   1.0952e-01
    13.90   2.1913e-06   1.0952e-01
    14.00   2.4142e-06   1.0952e-01
    14.10   2.6562e-06   1.0952e-01
    14.20   2.9185e-06   1.0952e-01
    14.30   3.2025e-06   1.0952e-01
    14.40   3.5095e-06   1.0952e-01
    14.50   3.8412e-06   1.0952e-01
    14.60   4.1990e-06   1.0952e-01
    14.70   4.5846e-06   1.0952e-01
    14.80   4.9996e-06   1.0952e-01
    14.90   5.4459e-06   1.0951e-01
    15.00   5.9253e-06   1.0951e-01
    15.10   6.4396e-06   1.0951e-01
    15.20   6.9910e-06   1.0951e-01
    15.30   7.5814e-06   1.0951e-01
    15.40   8.2130e-06   1.0951e-01
    15.50   8.8880e-06   1.0951e-01
    15.60   9.6088e-06   1.0951e-01
    15.70   1.0378e-05   1.0951e-01
    15.80   1.1197e-05   1.0951e-01
    15.90   1.2070e-05   1.0951e-01
    16.00   1.2999e-05   1.0951e-01
    16.10   1.3986e-05   1.0951e-01
    16.20   1.5034e-05   1.0951e-01
    16.30   1.6147e-05   1.0951e-01
    16.40   1.7327e-05   1.0951e-01
    16.50   1.8577e-05   1.0951e-01
    16.60   1.9901e-05   1.0950e-01
    16.70   2.1302e-05   1.0950e-01
    16.80   2.2783e-05   1.0950e-01
    16.90   2.4347e-05   1.0950e-01
    17.00   2.5998e-05   1.0950e-01
    17.10   2.7741e-05   1.0950e-01
    17.20   2.9577e-05   1.0950e-01
    17.30   3.1512e-05   1.0950e-01
    17.40   3.3549e-05   1.0950e-01
    17.50   3.5692e-05   1.0950e-01
    17.60   3.7945e-05   1.0950e-01
    17.70   4.0313e-05   1.0950e-01
    17.80   4.2799e-05   1.0950e-01
    17.90   4.5408e-05   1.0950e-01
    18.00   4.8145e-05   1.0950e-01
    18.10   5.1014e-05   1.0950e-01
    18.20   5.4019e-05   1.0950e-01
    18.30   5.7165e-05   1.0949e-01
    18.40   6.0457e-05   1.0949e-01
    18.50   6.3901e-05   1.0949e-01
    18.60   6.7500e-05   1.0949e-01
    18.70   7.1260e-05   1.0949e-01
    18.80   7.5187e-05   1.0949e-01
    18.90   7.9284e-05   1.0949e-01
    19.00   8.3559e-05   1.0949e-01
    19.10   8.8015e-05   1.0949e-01
    19.20   9.2659e-05   1.0949e-01
    19.30   9.7496e-05   1.0949e-01
    19.40   1.0253e-04   1.0949e-01
    19.50   1.0777e-04   1.0949e-01
    19.60   1.1322e-04   1.0949e-01
    19.70   1.1889e-04   1.0949e-01
    19.80   1.2478e-04   1.0949e-01
    19.90   1.3090e-04   1.0949e-01
    20.00   1.3725e-04   1.0948e-01
    20.10   1.4384e-04   1.0948e-01
    20.20   1.5068e-04   1.0948e-01
    20.30   1.5777e-04   1.0948e-01
    20.40   1.6512e-04   1.0948e-01
    20.50   1.7274e-04   1.0948e-01
    20.60   1.8063e-04   1.0948e-01
    20.70   1.8880e-04   1.0948e-01
    20.80   1.9725e-04   1.0948e-01
    20.90   2.0600e-04   1.0948e-01
    21.00   2.1505e-04   1.0948e-01
    21.10   2.2441e-04   1.0948e-01
    21.20   2.3407e-04   1.0948e-01
    21.30   2.4406e-04   1.0948e-01
    21.40   2.5438e-04   1.0948e-01
    21.50   2.6503e-04   1.0948e-01
    21.60   2.7603e-04   1.0948e-01
    21.70   2.8738e-04   1.0948e-01
    21.80   2.9908e-04   1.0948e-01
    21.90   3.1115e-04   1.0948e-01
    22.00   3.2360e-04   1.0947e-01
    22.10   3.3643e-04   1.0947e-01
    22.20   3.4965e-04   1.0947e-01
    22.30   3.6326e-04   1.0947e-01
    22.40   3.7729e-04   1.0947e-01
    22.50   3.9173e-04   1.0947e-01
    22.60   4.0659e-04   1.0947e-01
    22.70   4.2189e-04   1.0947e-01
    22.80   4.3764e-04   1.0947e-01
    22.90   4.5383e-04   1.0947e-01
    23.00   4.7050e-04   1.0947e-01
    23.10   4.8763e-04   1.0947e-01
    23.20   5.0526e-04   1.0947e-01
    23.30   5.2338e-04   1.0947e-01
    23.40   5.4202e-04   1.0947e-01
    23.50   5.6117e-04   1.0947e-01
    23.60   5.8086e-04   1.0947e-01
    23.70   6.0111e-04   1.0947e-01
    23.80   6.2192e-04   1.0947e-01
    23.90   6.4332e-04   1.0947e-01
    24.00   6.6531e-04   1.0947e-01
    24.10   6.8792e-04   1.0947e-01
    24.20   7.1117e-04   1.0947e-01
    24.30   7.3509e-04   1.0947e-01
    24.40   7.5968e-04   1.0946e-01
    24.50   7.8499e-04   1.0946e-01
    24.60   8.1103e-04   1.0946e-01
    24.70   8.3783e-04   1.0946e-01
    24.80   8.6543e-04   1.0946e-01
    24.90   8.9387e-04   1.0946e-01
    25.00   9.2317e-04   1.0946e-01
    25.10   9.5339e-04   1.0946e-01
    25.20   9.8456e-04   1.0946e-01
    25.30   1.0167e-03   1.0946e-01
    25.40   1.0500e-03   1.0946e-01
    25.50   1.0843e-03   1.0946e-01
    25.60   1.1199e-03   1.0946e-01
    25.70   1.1567e-03   1.0946e-01
    25.80   1.1948e-03   1.0946e-01
    25.90   1.2343e-03   1.0946e-01
    26.00   1.2754e-03   1.0946e-01
    26.10   1.3181e-03   1.0946e-01
    26.20   1.3625e-03   1.0946e-01
    26.30   1.4087e-03   1.0946e-01
    26.40   1.4570e-03   1.0946e-01
    26.50   1.5073e-03   1.0946e-01
    26.60   1.5600e-03   1.0946e-01
    26.70   1.6151e-03   1.0946e-01
    26.80   1.6730e-03   1.0946e-01
    26.90   1.7336e-03   1.0946e-01
    27.00   1.7974e-03   1.0946e-01
    27.10   1.8646e-03   1.0946e-01
    27.20   1.9354e-03   1.0946e-01
    27.30   2.0101e-03   1.0946e-01
    27.40   2.0891e-03   1.0946e-01
    27.50   2.1727e-03   1.0946e-01
    27.60   2.2613e-03   1.0946e-01
    27.70   2.3554e-03   1.0946e-01
    27.80   2.4554e-03   1.0946e-01
    27.90   2.5618e-03   1.0946e-01
    28.00   2.6752e-03   1.0946e-01
    28.10   2.7961e-03   1.0946e-01
    28.20   2.9252e-03   1.0946e-01
    28.30   3.0633e-03   1.0946e-01
    28.40   3.2109e-03   1.0946e-01
    28.50   3.3691e-03   1.0946e-01
    28.60   3.5387e-03   1.0946e-01
    28.70   3.7206e-03   1.0946e-01
    28.80   3.9159e-03   1.0946e-01
    28.90   4.1258e-03   1.0946e-01
    29.00   4.3514e-03   1.0946e-01
    29.10   4.5941e-03   1.0946e-01
    29.20   4.8553e-03   1.0946e-01
    29.30   5.1366e-03   1.0946e-01
    29.40   5.4396e-03   1.0946e-01
    29.50   5.7661e-03   1.0946e-01
    29.60   6.1181e-03   1.0946e-01
    29.70   6.4976e-03   1.0946e-01
    29.80   6.9068e-03   1.0946e-01
    29.90   7.3483e-03   1.0946e-01
    30.00   7.8244e-03   1.0946e-01
    30.10   8.3382e-03   1.0946e-01
    30.20   8.8924e-03   1.0946e-01
    30.30   9.4903e-03   1.0946e-01
    30.40   1.0135e-02   1.0946e-01
    30.50   1.0831e-02   1.0946e-01
    30.60   1.1582e-02   1.0946e-01
    30.70   1.2392e-02   1.0946e-01
    30.80   1.3265e-02   1.0946e-01
    30.90   1.4207e-02   1.0946e-01
    31.00   1.5222e-02   1.0946e-01
    31.10   1.6316e-02   1.0946e-01
    31.20   1.7496e-02   1.0946e-01
    31.30   1.8766e-02   1.0946e-01
    31.40   2.0135e-02   1.0946e-01
    31.50   2.1608e-02   1.0946e-01
    31.60   2.3195e-02   1.0946e-01
    31.70   2.4903e-02   1.0946e-01
    31.80   2.6740e-02   1.0946e-01
    31.90   2.8716e-02   1.0946e-01
    32.00   3.0841e-02   1.0946e-01
    32.10   3.3126e-02   1.0946e-01
    32.20   3.5581e-02   1.0946e-01
    32.30   3.8218e-02   1.0946e-01
    32.40   4.1049e-02   1.0947e-01
    32.50   4.4090e-02   1.0947e-01
    32.60   4.7352e-02   1.0947e-01
    32.70   5.0852e-02   1.0947e-01
    32.80   5.4605e-02   1.0947e-01
    32.90   5.8628e-02   1.0947e-01
    33.00   6.2940e-02   1.0947e-01
    33.10   6.7558e-02   1.0947e-01
    33.20   7.2504e-02   1.0947e-01
    33.30   7.7798e-02   1.0947e-01
    33.40   8.3464e-02   1.0947e-01
    33.50   8.9524e-02   1.0947e-01
    33.60   9.6004e-02   1.0947e-01
    33.70   1.0293e-01   1.0947e-01
    33.80   1.1033e-01   1.0947e-01
    33.90   1.1824e-01   1.0947e-01
    34.00   1.2668e-01   1.0947e-01
    34.10   1.3568e-01   1.0947e-01
    34.20   1.4530e-01   1.0947e-01
    34.30   1.5555e-01   1.0948e-01
    34.40   1.6648e-01   1.0948e-01
    34.50   1.7813e-01   1.0948e-01
    34.60   1.9054e-01   1.0948e-01
    34.70   2.0376e-01   1.0948e-01
    34.80   2.1783e-01   1.0948e-01
    34.90   2.3281e-01   1.0948e-01
    35.00   2.4875e-01   1.0948e-01
    35.10   2.6570e-01   1.0948e-01
    35.20   2.8372e-01   1.0948e-01
    35.30   3.0287e-01   1.0948e-01
    35.40   3.2322e-01   1.0948e-01
    35.50   3.4483e-01   1.0948e-01
    35.60   3.6777e-01   1.0949e-01
    35.70   3.9212e-01   1.0949e-01
    35.80   4.1796e-01   1.0949e-01
    35.90   4.4536e-01   1.0949e-01
    36.00   4.7442e-01   1.0949e-01
    36.10   5.0522e-01   1.0949e-01
    36.20   5.3786e-01   1.0949e-01
    36.30   5.7243e-01   1.0949e-01
    36.40   6.0903e-01   1.0949e-01
    36.50   6.4778e-01   1.0949e-01
    36.60   6.8879e-01   1.0949e-01
    36.70   7.3217e-01   1.0950e-01
    36.80   7.7805e-01   1.0950e-01
    36.90   8.2656e-01   1.0950e-01
    37.00   8.7782e-01   1.0950e-01
    37.10   9.3199e-01   1.0950e-01
    37.20   9.8921e-01   1.0950e-01
    37.30   1.0496e+00   1.0950e-01
    37.40   1.1134e+00   1.0950e-01
    37.50   1.1807e+00   1.0950e-01
    37.60   1.2517e+00   1.0950e-01
    37.70   1.3266e+00   1.0951e-01
    37.80   1.4056e+00   1.0951e-01
    37.90   1.4888e+00   1.0951e-01
    38.00   1.5765e+00   1.0951e-01
    38.10   1.6689e+00   1.0951e-01
    38.20   1.7663e+00   1.0951e-01
    38.30   1.8687e+00   1.0951e-01
    38.40   1.9766e+00   1.0951e-01
    38.50   2.0901e+00   1.0951e-01
    38.60   2.2095e+00   1.0952e-01
    38.70   2.3351e+00   1.0952e-01
    38.80   2.4671e+00   1.0952e-01
    38.90   2.6059e+00   1.0952e-01
    39.00   2.7517e+00   1.0952e-01
    39.10   2.9050e+00   1.0952e-01
    39.20   3.0659e+00   1.0952e-01
    39.30   3.2349e+00   1.0952e-01
    39.40   3.4123e+00   1.0953e-01
    39.50   3.5985e+00   1.0953e-01
    39.60   3.7938e+00   1.0953e-01
    39.70   3.9987e+00   1.0953e-01
    39.80   4.2136e+00   1.0953e-01
    39.90   4.4389e+00   1.0953e-01
    40.00   4.6751e+00   1.0953e-01
    40.10   4.9226e+00   1.0954e-01
    40.20   5.1818e+00   1.0954e-01
    40.30   5.4534e+00   1.0954e-01
    40.40   5.7378e+00   1.0954e-01
    40.50   6.0355e+00   1.0954e-01
    40.60   6.3471e+00   1.0954e-01
    40.70   6.6731e+00   1.0954e-01
    40.80   7.0143e+00   1.0955e-01
    40.90   7.3710e+00   1.0955e-01
    41.00   7.7441e+00   1.0955e-01
    41.10   8.1342e+00   1.0955e-01
    41.20   8.5418e+00   1.0955e-01
    41.30   8.9678e+00   1.0955e-01
    41.40   9.4129e+00   1.0956e-01
    41.50   9.8778e+00   1.0956e-01
    41.60   1.0363e+01   1.0956e-01
    41.70   1.0870e+01   1.0956e-01
    41.80   1.1399e+01   1.0956e-01
    41.90   1.1951e+01   1.0956e-01
    42.00   1.2527e+01   1.0956e-01
    42.10   1.3128e+01   1.0957e-01
    42.20   1.3755e+01   1.0957e-01
    42.30   1.4408e+01   1.0957e-01
    42.40   1.5090e+01   1.0957e-01
    42.50   1.5800e+01   1.0957e-01
    42.60   1.6540e+01   1.0958e-01
    42.70   1.7311e+01   1.0958e-01
    42.80   1.8113e+01   1.0958e-01
    42.90   1.8950e+01   1.0958e-01
    43.00   1.9820e+01   1.0958e-01
    43.10   2.0727e+01   1.0958e-01
    43.20   2.1670e+01   1.0959e-01
    43.30   2.2652e+01   1.0959e-01
    43.40   2.3674e+01   1.0959e-01
    43.50   2.4736e+01   1.0959e-01
    43.60   2.5841e+01   1.0959e-01
    43.70   2.6990e+01   1.0959e-01
    43.80   2.8184e+01   1.0960e-01
    43.90   2.9426e+01   1.0960e-01
    44.00   3.0716e+01   1.0960e-01
    44.10   3.2057e+01   1.0960e-01
    44.20   3.3450e+01   1.0960e-01
    44.30   3.4896e+01   1.0961e-01
    44.40   3.6399e+01   1.0961e-01
    44.50   3.7958e+01   1.0961e-01
    44.60   3.9577e+01   1.0961e-01
    44.70   4.1258e+01   1.0961e-01
    44.80   4.3002e+01   1.0962e-01
    44.90   4.4811e+01   1.0962e-01
    45.00   4.6688e+01   1.0962e-01
    45.10   4.8635e+01   1.0962e-01
    45.20   5.0654e+01   1.0962e-01
    45.30   5.2747e+01   1.0963e-01
    45.40   5.4917e+01   1.0963e-01
    45.50   5.7166e+01   1.0963e-01
    45.60   5.9497e+01   1.0963e-01
    45.70   6.1912e+01   1.0963e-01
    45.80   6.4413e+01   1.0964e-01
    45.90   6.7005e+01   1.0964e-01
    46.00   6.9689e+01   1.0964e-01
    46.10   7.2467e+01   1.0964e-01
    46.20   7.5344e+01   1.0964e-01
    46.30   7.8322e+01   1.0965e-01
    46.40   8.1405e+01   1.0965e-01
    46.50   8.4594e+01   1.0965e-01
    46.60   8.7894e+01   1.0965e-01
    46.70   9.1308e+01   1.0966e-01
    46.80   9.4839e+01   1.0966e-01
    46.90   9.8490e+01   1.0966e-01
    47.00   1.0227e+02   1.0966e-01
    47.10   1.0617e+02   1.0966e-01
    47.20   1.1020e+02   1.0967e-01
    47.30   1.1437e+02   1.0967e-01
    47.40   1.1868e+02   1.0967e-01
    47.50   1.2314e+02   1.0967e-01
    47.60   1.2774e+02   1.0968e-01
    47.70   1.3249e+02   1.0968e-01
    47.80   1.3740e+02   1.0968e-01
    47.90   1.4246e+02   1.0968e-01
    48.00   1.4770e+02   1.0969e-01
    48.10   1.5310e+02   1.0969e-01
    48.20   1.5867e+02   1.0969e-01
    48.30   1.6443e+02   1.0969e-01
    48.40   1.7037e+02   1.0969e-01
    48.50   1.7649e+02   1.0970e-01
    48.60   1.8281e+02   1.0970e-01
    48.70   1.8933e+02   1.0970e-01
    48.80   1.9606e+02   1.0970e-01
    48.90   2.0299e+02   1.0971e-01
    49.00   2.1014e+02   1.0971e-01
    49.10   2.1751e+02   1.0971e-01
    49.20   2.2510e+02   1.0971e-01
    49.30   2.3293e+02   1.0972e-01
    49.40   2.4100e+02   1.0972e-01
    49.50   2.4932e+02   1.0972e-01
    49.60   2.5788e+02   1.0972e-01
    49.70   2.6671e+02   1.0973e-01
    49.80   2.7580e+02   1.0973e-01
    49.90   2.8516e+02   1.0973e-01
    50.00   2.9479e+02   1.0973e-01
    50.10   3.0472e+02   1.0974e-01
    50.20   3.1493e+02   1.0974e-01
    50.30   3.2545e+02   1.0974e-01
    50.40   3.3627e+02   1.0974e-01
    50.50   3.4741e+02   1.0975e-01
    50.60   3.5887e+02   1.0975e-01
    50.70   3.7066e+02   1.0975e-01
    50.80   3.8280e+02   1.0976e-01
    50.90   3.9527e+02   1.0976e-01
    51.00   4.0811e+02   1.0976e-01
    51.10   4.2130e+02   1.0976e-01
    51.20   4.3487e+02   1.0977e-01
    51.30   4.4882e+02   1.0977e-01
    51.40   4.6317e+02   1.0977e-01
    51.50   4.7791e+02   1.0977e-01
    51.60   4.9306e+02   1.0978e-01
    51.70   5.0863e+02   1.0978e-01
    51.80   5.2463e+02   1.0978e-01
    51.90   5.4107e+02   1.0978e-01
    52.00   5.5796e+02   1.0979e-01
    52.10   5.7530e+02   1.0979e-01
    52.20   5.9312e+02   1.0979e-01
    52.30   6.1141e+02   1.0980e-01
    52.40   6.3020e+02   1.0980e-01
    52.50   6.4949e+02   1.0980e-01
    52.60   6.6930e+02   1.0980e-01
    52.70   6.8963e+02   1.0981e-01
    52.80   7.1049e+02   1.0981e-01
    52.90   7.3191e+02   1.0981e-01
    53.00   7.5389e+02   1.0982e-01
    53.10   7.7644e+02   1.0982e-01
    53.20   7.9957e+02   1.0982e-01
    53.30   8.2331e+02   1.0982e-01
    53.40   8.4765e+02   1.0983e-01
    53.50   8.7263e+02   1.0983e-01
    53.60   8.9824e+02   1.0983e-01
    53.70   9.2450e+02   1.0984e-01
    53.80   9.5143e+02   1.0984e-01
    53.90   9.7904e+02   1.0984e-01
    54.00   1.0073e+03   1.0984e-01
    54.10   1.0364e+03   1.0985e-01
    54.20   1.0661e+03   1.0985e-01
    54.30   1.0966e+03   1.0985e-01
    54.40   1.1278e+03   1.0986e-01
    54.50   1.1598e+03   1.0986e-01
    54.60   1.1926e+03   1.0986e-01
    54.70   1.2262e+03   1.0987e-01
    54.80   1.2606e+03   1.0987e-01
    54.90   1.2958e+03   1.0987e-01
    55.00   1.3319e+03   1.0987e-01
    55.10   1.3689e+03   1.0988e-01
    55.20   1.4067e+03   1.0988e-01
    55.30   1.4455e+03   1.0988e-01
    55.40   1.4851e+03   1.0989e-01
    55.50   1.5258e+03   1.0989e-01
    55.60   1.5673e+03   1.0989e-01
    55.70   1.6099e+03   1.0990e-01
    55.80   1.6534e+03   1.0990e-01
    55.90   1.6980e+03   1.0990e-01
    56.00   1.7436e+03   1.0991e-01
    56.10   1.7903e+03   1.0991e-01
    56.20   1.8380e+03   1.0991e-01
    56.30   1.8868e+03   1.0991e-01
    56.40   1.9368e+03   1.0992e-01
    56.50   1.9879e+03   1.0992e-01
    56.60   2.0401e+03   1.0992e-01
    56.70   2.0935e+03   1.0993e-01
    56.80   2.1482e+03   1.0993e-01
    56.90   2.2040e+03   1.0993e-01
    57.00   2.2611e+03   1.0994e-01
    57.10   2.3195e+03   1.0994e-01
    57.20   2.3792e+03   1.0994e-01
    57.30   2.4402e+03   1.0995e-01
    57.40   2.5025e+03   1.0995e-01
    57.50   2.5662e+03   1.0995e-01
    57.60   2.6313e+03   1.0996e-01
    57.70   2.6979e+03   1.0996e-01
    57.80   2.7658e+03   1.0996e-01
    57.90   2.8353e+03   1.0997e-01
    58.00   2.9062e+03   1.0997e-01
    58.10   2.9786e+03   1.0997e-01
    58.20   3.0526e+03   1.0998e-01
    58.30   3.1282e+03   1.0998e-01
    58.40   3.2054e+03   1.0998e-01
    58.50   3.2842e+03   1.0999e-01
    58.60   3.3647e+03   1.0999e-01
    58.70   3.4468e+03   1.0999e-01
    58.80   3.5307e+03   1.1000e-01
    58.90   3.6163e+03   1.1000e-01
    59.00   3.7037e+03   1.1000e-01
    59.10   3.7929e+03   1.1001e-01
    59.20   3.8840e+03   1.1001e-01
    59.30   3.9769e+03   1.1001e-01
    59.40   4.0717e+03   1.1002e-01
    59.50   4.1684e+03   1.1002e-01
    59.60   4.2671e+03   1.1002e-01
    59.70   4.3678e+03   1.1003e-01
    59.80   4.4706e+03   1.1003e-01
    59.90   4.5754e+03   1.1003e-01
    60.00   4.6823e+03   1.1004e-01
    60.10   4.7913e+03   1.1004e-01
    60.20   4.9025e+03   1.1004e-01
    60.30   5.0159e+03   1.1005e-01
    60.40   5.1315e+03   1.1005e-01
    60.50   5.2494e+03   1.1005e-01
    60.60   5.3696e+03   1.1006e-01
    60.70   5.4922e+03   1.1006e-01
    60.80   5.6171e+03   1.1006e-01
    60.90   5.7445e+03   1.1007e-01
    61.00   5.8743e+03   1.1007e-01
    61.10   6.0066e+03   1.1007e-01
    61.20   6.1415e+03   1.1008e-01
    61.30   6.2789e+03   1.1008e-01
    61.40   6.4189e+03   1.1009e-01
    61.50   6.5616e+03   1.1009e-01
    61.60   6.7070e+03   1.1009e-01
    61.70   6.8552e+03   1.1010e-01
    61.80   7.0061e+03   1.1010e-01
    61.90   7.1598e+03   1.1010e-01
    62.00   7.3164e+03   1.1011e-01
    62.10   7.4760e+03   1.1011e-01
    62.20   7.6384e+03   1.1011e-01
    62.30   7.8039e+03   1.1012e-01
    62.40   7.9724e+03   1.1012e-01
    62.50   8.1440e+03   1.1012e-01
    62.60   8.3187e+03   1.1013e-01
    62.70   8.4966e+03   1.1013e-01
    62.80   8.6778e+03   1.1014e-01
    62.90   8.8622e+03   1.1014e-01
    63.00   9.0499e+03   1.1014e-01
    63.10   9.2410e+03   1.1015e-01
    63.20   9.4355e+03   1.1015e-01
    63.30   9.6335e+03   1.1015e-01
    63.40   9.8350e+03   1.1016e-01
    63.50   1.0040e+04   1.1016e-01
    63.60   1.0249e+04   1.1017e-01
    63.70   1.0461e+04   1.1017e-01
    63.80   1.0677e+04   1.1017e-01
    63.90   1.0897e+04   1.1018e-01
    64.00   1.1121e+04   1.1018e-01
    64.10   1.1348e+04   1.1018e-01
    64.20   1.1580e+04   1.1019e-01
    64.30   1.1815e+04   1.1019e-01
    64.40   1.2055e+04   1.1020e-01
    64.50   1.2299e+04   1.1020e-01
    64.60   1.2546e+04   1.1020e-01
    64.70   1.2798e+04   1.1021e-01
    64.80   1.3055e+04   1.1021e-01
    64.90   1.3315e+04   1.1021e-01
    65.00   1.3580e+04   1.1022e-01
    65.10   1.3850e+04   1.1022e-01
    65.20   1.4124e+04   1.1023e-01
    65.30   1.4403e+04   1.1023e-01
    65.40   1.4686e+04   1.1023e-01
    65.50   1.4974e+04   1.1024e-01
    65.60   1.5266e+04   1.1024e-01
    65.70   1.5564e+04   1.1025e-01
    65.80   1.5866e+04   1.1025e-01
    65.90   1.6173e+04   1.1025e-01
    66.00   1.6486e+04   1.1026e-01
    66.10   1.6803e+04   1.1026e-01
    66.20   1.7126e+04   1.1026e-01
    66.30   1.7454e+04   1.1027e-01
    66.40   1.7787e+04   1.1027e-01
    66.50   1.8125e+04   1.1028e-01
    66.60   1.8469e+04   1.1028e-01
    66.70   1.8818e+04   1.1028e-01
    66.80   1.9173e+04   1.1029e-01
    66.90   1.9533e+04   1.1029e-01
    67.00   1.9900e+04   1.1030e-01
    67.10   2.0272e+04   1.1030e-01
    67.20   2.0649e+04   1.1030e-01
    67.30   2.1033e+04   1.1031e-01
    67.40   2.1423e+04   1.1030e-01
    67.50   2.1819e+04   1.1031e-01
    67.60   2.2221e+04   1.1031e-01
    67.70   2.2629e+04   1.1031e-01
    67.80   2.3043e+04   1.1032e-01
    67.90   2.3464e+04   1.1032e-01
    68.00   2.3891e+04   1.1033e-01
    68.10   2.4325e+04   1.1033e-01
    68.20   2.4766e+04   1.1033e-01
    68.30   2.5213e+04   1.1034e-01
    68.40   2.5667e+04   1.1034e-01
    68.50   2.6127e+04   1.1035e-01
    68.60   2.6595e+04   1.1035e-01
    68.70   2.7070e+04   1.1035e-01
    68.80   2.7552e+04   1.1036e-01
    68.90   2.8041e+04   1.1036e-01
    69.00   2.8537e+04   1.1037e-01
    69.10   2.9041e+04   1.1037e-01
    69.20   2.9552e+04   1.1037e-01
    69.30   3.0071e+04   1.1038e-01
    69.40   3.0597e+04   1.1038e-01
    69.50   3.1131e+04   1.1039e-01
    69.60   3.1673e+04   1.1039e-01
    69.70   3.2223e+04   1.1040e-01
    69.80   3.2781e+04   1.1040e-01
    69.90   3.3346e+04   1.1040e-01
    70.00   3.3920e+04   1.1041e-01
    70.10   3.4503e+04   1.1041e-01
    70.20   3.5094e+04   1.1042e-01
    70.30   3.5693e+04   1.1042e-01
    70.40   3.6301e+04   1.1042e-01
    70.50   3.6917e+04   1.1043e-01
    70.60   3.7542e+04   1.1043e-01
    70.70   3.8176e+04   1.1044e-01
    70.80   3.8819e+04   1.1044e-01
    70.90   3.9471e+04   1.1045e-01
    71.00   4.0133e+04   1.1045e-01
    71.10   4.0803e+04   1.1045e-01
    71.20   4.1483e+04   1.1046e-01
    71.30   4.2173e+04   1.1046e-01
    71.40   4.2872e+04   1.1047e-01
    71.50   4.3581e+04   1.1047e-01
    71.60   4.4299e+04   1.1048e-01
    71.70   4.5028e+04   1.1048e-01
    71.80   4.5766e+04   1.1048e-01
    71.90   4.6515e+04   1.1049e-01
    72.00   4.7274e+04   1.1049e-01
    72.10   4.8043e+04   1.1050e-01
    72.20   4.8823e+04   1.1050e-01
    72.30   4.9614e+04   1.1051e-01
    72.40   5.0415e+04   1.1051e-01
    72.50   5.1227e+04   1.1051e-01
    72.60   5.2050e+04   1.1052e-01
    72.70   5.2884e+04   1.1052e-01
    72.80   5.3729e+04   1.1053e-01
    72.90   5.4585e+04   1.1053e-01
    73.00   5.5453e+04   1.1054e-01
    73.10   5.6333e+04   1.1054e-01
    73.20   5.7224e+04   1.1054e-01
    73.30   5.8127e+04   1.1055e-01
    73.40   5.9042e+04   1.1055e-01
    73.50   5.9969e+04   1.1056e-01
    73.60   6.0908e+04   1.1056e-01
    73.70   6.1860e+04   1.1057e-01
    73.80   6.2824e+04   1.1057e-01
    73.90   6.3801e+04   1.1058e-01
    74.00   6.4790e+04   1.1058e-01
    74.10   6.5792e+04   1.1058e-01
    74.20   6.6808e+04   1.1059e-01
    74.30   6.7836e+04   1.1059e-01
    74.40   6.8878e+04   1.1060e-01
    74.50   6.9933e+04   1.1060e-01
    74.60   7.1001e+04   1.1061e-01
    74.70   7.2084e+04   1.1061e-01
    74.80   7.3180e+04   1.1061e-01
    74.90   7.4290e+04   1.1061e-01
    75.00   7.5415e+04   1.1061e-01
    75.10   7.6553e+04   1.1062e-01
    75.20   7.7706e+04   1.1062e-01
    75.30   7.8874e+04   1.1063e-01
    75.40   8.0057e+04   1.1063e-01
    75.50   8.1254e+04   1.1064e-01
    75.60   8.2466e+04   1.1064e-01
    75.70   8.3694e+04   1.1065e-01
    75.80   8.4937e+04   1.1065e-01
    75.90   8.6196e+04   1.1066e-01
    76.00   8.7470e+04   1.1066e-01
    76.10   8.8760e+04   1.1066e-01
    76.20   9.0066e+04   1.1067e-01
    76.30   9.1388e+04   1.1067e-01
    76.40   9.2727e+04   1.1068e-01
    76.50   9.4082e+04   1.1068e-01
    76.60   9.5454e+04   1.1069e-01
    76.70   9.6842e+04   1.1069e-01
    76.80   9.8248e+04   1.1070e-01
    76.90   9.9671e+04   1.1070e-01
    77.00   1.0111e+05   1.1071e-01
    77.10   1.0257e+05   1.1071e-01
    77.20   1.0404e+05   1.1072e-01
    77.30   1.0554e+05   1.1072e-01
    77.40   1.0705e+05   1.1072e-01
    77.50   1.0858e+05   1.1073e-01
    77.60   1.1013e+05   1.1073e-01
    77.70   1.1170e+05   1.1074e-01
    77.80   1.1328e+05   1.1074e-01
    77.90   1.1489e+05   1.1075e-01
    78.00   1.1651e+05   1.1075e-01
    78.10   1.1815e+05   1.1076e-01
    78.20   1.1982e+05   1.1076e-01
    78.30   1.2150e+05   1.1077e-01
    78.40   1.2320e+05   1.1077e-01
    78.50   1.2493e+05   1.1078e-01
    78.60   1.2667e+05   1.1077e-01
    78.70   1.2844e+05   1.1078e-01
    78.80   1.3022e+05   1.1078e-01
    78.90   1.3203e+05   1.1079e-01
    79.00   1.3386e+05   1.1079e-01
    79.10   1.3570e+05   1.1080e-01
    79.20   1.3758e+05   1.1080e-01
    79.30   1.3947e+05   1.1080e-01
    79.40   1.4138e+05   1.1081e-01
    79.50   1.4332e+05   1.1081e-01
    79.60   1.4528e+05   1.1082e-01
    79.70   1.4726e+05   1.1082e-01
    79.80   1.4927e+05   1.1083e-01
    79.90   1.5130e+05   1.1083e-01
    80.00   1.5335e+05   1.1084e-01
    80.10   1.5543e+05   1.1084e-01
    80.20   1.5753e+05   1.1085e-01
    80.30   1.5966e+05   1.1085e-01
    80.40   1.6181e+05   1.1086e-01
    80.50   1.6398e+05   1.1086e-01
    80.60   1.6618e+05   1.1087e-01
    80.70   1.6840e+05   1.1087e-01
    80.80   1.7065e+05   1.1088e-01
    80.90   1.7293e+05   1.1088e-01
    81.00   1.7523e+05   1.1089e-01
    81.10   1.7756e+05   1.1089e-01
    81.20   1.7991e+05   1.1089e-01
    81.30   1.8230e+05   1.1089e-01
    81.40   1.8470e+05   1.1090e-01
    81.50   1.8714e+05   1.1090e-01
    81.60   1.8961e+05   1.1091e-01
    81.70   1.9210e+05   1.1091e-01
    81.80   1.9462e+05   1.1092e-01
    81.90   1.9717e+05   1.1092e-01
    82.00   1.9974e+05   1.1093e-01
    82.10   2.0235e+05   1.1093e-01
    82.20   2.0499e+05   1.1094e-01
    82.30   2.0765e+05   1.1094e-01
    82.40   2.1035e+05   1.1095e-01
    82.50   2.1307e+05   1.1095e-01
    82.60   2.1583e+05   1.1096e-01
    82.70   2.1862e+05   1.1096e-01
    82.80   2.2143e+05   1.1097e-01
    82.90   2.2429e+05   1.1097e-01
    83.00   2.2717e+05   1.1098e-01
    83.10   2.3008e+05   1.1097e-01
    83.20   2.3303e+05   1.1098e-01
    83.30   2.3601e+05   1.1098e-01
    83.40   2.3902e+05   1.1099e-01
    83.50   2.4207e+05   1.1099e-01
    83.60   2.4515e+05   1.1100e-01
    83.70   2.4826e+05   1.1100e-01
    83.80   2.5141e+05   1.1101e-01
    83.90   2.5460e+05   1.1101e-01
    84.00   2.5782e+05   1.1102e-01
    84.10   2.6107e+05   1.1102e-01
    84.20   2.6436e+05   1.1103e-01
    84.30   2.6769e+05   1.1103e-01
    84.40   2.7105e+05   1.1104e-01
    84.50   2.7445e+05   1.1104e-01
    84.60   2.7789e+05   1.1105e-01
    84.70   2.8137e+05   1.1105e-01
    84.80   2.8489e+05   1.1105e-01
    84.90   2.8844e+05   1.1105e-01
    85.00   2.9203e+05   1.1106e-01
    85.10   2.9566e+05   1.1106e-01
    85.20   2.9934e+05   1.1107e-01
    85.30   3.0305e+05   1.1107e-01
    85.40   3.0680e+05   1.1108e-01
    85.50   3.1060e+05   1.1108e-01
    85.60   3.1443e+05   1.1109e-01
    85.70   3.1831e+05   1.1109e-01
    85.80   3.2223e+05   1.1110e-01
    85.90   3.2620e+05   1.1110e-01
    86.00   3.3020e+05   1.1111e-01
    86.10   3.3426e+05   1.1111e-01
    86.20   3.3835e+05   1.1111e-01
    86.30   3.4249e+05   1.1112e-01
    86.40   3.4668e+05   1.1112e-01
    86.50   3.5091e+05   1.1113e-01
    86.60   3.5518e+05   1.1113e-01
    86.70   3.5951e+05   1.1114e-01
    86.80   3.6388e+05   1.1114e-01
    86.90   3.6830e+05   1.1115e-01
    87.00   3.7276e+05   1.1115e-01
    87.10   3.7728e+05   1.1116e-01
    87.20   3.8184e+05   1.1116e-01
    87.30   3.8645e+05   1.1117e-01
    87.40   3.9112e+05   1.1116e-01
    87.50   3.9583e+05   1.1117e-01
    87.60   4.0060e+05   1.1117e-01
    87.70   4.0542e+05   1.1118e-01
    87.80   4.1029e+05   1.1118e-01
    87.90   4.1521e+05   1.1119e-01
    88.00   4.2019e+05   1.1119e-01
    88.10   4.2522e+05   1.1120e-01
    88.20   4.3030e+05   1.1121e-01
    88.30   4.3544e+05   1.1121e-01
    88.40   4.4064e+05   1.1122e-01
    88.50   4.4589e+05   1.1121e-01
    88.60   4.5120e+05   1.1122e-01
    88.70   4.5657e+05   1.1122e-01
    88.80   4.6199e+05   1.1123e-01
    88.90   4.6748e+05   1.1123e-01
    89.00   4.7302e+05   1.1124e-01
    89.10   4.7862e+05   1.1124e-01
    89.20   4.8429e+05   1.1125e-01
    89.30   4.9001e+05   1.1125e-01
    89.40   4.9580e+05   1.1125e-01
    89.50   5.0165e+05   1.1126e-01
    89.60   5.0756e+05   1.1126e-01
    89.70   5.1354e+05   1.1127e-01
    89.80   5.1958e+05   1.1127e-01
    89.90   5.2569e+05   1.1128e-01
    90.00   5.3186e+05   1.1128e-01
    90.10   5.3811e+05   1.1129e-01
    90.20   5.4441e+05   1.1129e-01
    90.30   5.5079e+05   1.1129e-01
    90.40   5.5724e+05   1.1129e-01
    90.50   5.6375e+05   1.1130e-01
    90.60   5.7034e+05   1.1131e-01
    90.70   5.7699e+05   1.1131e-01
    90.80   5.8372e+05   1.1132e-01
    90.90   5.9053e+05   1.1132e-01
    91.00   5.9740e+05   1.1133e-01
    91.10   6.0435e+05   1.1132e-01
    91.20   6.1138e+05   1.1133e-01
    91.30   6.1848e+05   1.1133e-01
    91.40   6.2566e+05   1.1134e-01
    91.50   6.3291e+05   1.1134e-01
    91.60   6.4025e+05   1.1135e-01
    91.70   6.4766e+05   1.1136e-01
    91.80   6.5516e+05   1.1135e-01
    91.90   6.6273e+05   1.1136e-01
    92.00   6.7039e+05   1.1136e-01
    92.10   6.7813e+05   1.1137e-01
    92.20   6.8596e+05   1.1137e-01
    92.30   6.9387e+05   1.1138e-01
    92.40   7.0186e+05   1.1139e-01
    92.50   7.0994e+05   1.1138e-01
    92.60   7.1811e+05   1.1139e-01
    92.70   7.2637e+05   1.1139e-01
    92.80   7.3472e+05   1.1140e-01
    92.90   7.4316e+05   1.1140e-01
    93.00   7.5169e+05   1.1141e-01
    93.10   7.6031e+05   1.1140e-01
    93.20   7.6902e+05   1.1141e-01
    93.30   7.7783e+05   1.1142e-01
    93.40   7.8674e+05   1.1142e-01
    93.50   7.9574e+05   1.1143e-01
    93.60   8.0484e+05   1.1143e-01
    93.70   8.1404e+05   1.1143e-01
    93.80   8.2334e+05   1.1143e-01
    93.90   8.3274e+05   1.1144e-01
    94.00   8.4225e+05   1.1145e-01
    94.10   8.5185e+05   1.1145e-01
    94.20   8.6156e+05   1.1146e-01
    94.30   8.7138e+05   1.1145e-01
    94.40   8.8130e+05   1.1146e-01
    94.50   8.9133e+05   1.1146e-01
    94.60   9.0147e+05   1.1147e-01
    94.70   9.1172e+05   1.1148e-01
    94.80   9.2208e+05   1.1147e-01
    94.90   9.3256e+05   1.1148e-01
    95.00   9.4315e+05   1.1148e-01
    95.10   9.5385e+05   1.1149e-01
    95.20   9.6467e+05   1.1149e-01
    95.30   9.7561e+05   1.1149e-01
    95.40   9.8667e+05   1.1150e-01
    95.50   9.9784e+05   1.1150e-01
    95.60   1.0091e+06   1.1151e-01
    95.70   1.0206e+06   1.1151e-01
    95.80   1.0321e+06   1.1151e-01
    95.90   1.0438e+06   1.1151e-01
    96.00   1.0556e+06   1.1152e-01
    96.10   1.0675e+06   1.1153e-01
    96.20   1.0796e+06   1.1153e-01
    96.30   1.0918e+06   1.1153e-01
    96.40   1.1041e+06   1.1153e-01
    96.50   1.1165e+06   1.1154e-01
    96.60   1.1291e+06   1.1155e-01
    96.70   1.1419e+06   1.1154e-01
    96.80   1.1547e+06   1.1155e-01
    96.90   1.1678e+06   1.1155e-01
    97.00   1.1809e+06   1.1156e-01
    97.10   1.1942e+06   1.1155e-01
    97.20   1.2077e+06   1.1156e-01
    97.30   1.2212e+06   1.1157e-01
    97.40   1.2350e+06   1.1157e-01
    97.50   1.2489e+06   1.1157e-01
    97.60   1.2629e+06   1.1157e-01
    97.70   1.2771e+06   1.1158e-01
    97.80   1.2915e+06   1.1159e-01
    97.90   1.3060e+06   1.1158e-01
    98.00   1.3206e+06   1.1159e-01
    98.10   1.3355e+06   1.1159e-01
    98.20   1.3504e+06   1.1159e-01
    98.30   1.3656e+06   1.1160e-01
    98.40   1.3809e+06   1.1160e-01
    98.50   1.3964e+06   1.1161e-01
    98.60   1.4121e+06   1.1160e-01
    98.70   1.4279e+06   1.1161e-01
    98.80   1.4439e+06   1.1161e-01
    98.90   1.4601e+06   1.1161e-01
    99.00   1.4764e+06   1.1162e-01
    99.10   1.4929e+06   1.1162e-01
    99.20   1.5097e+06   1.1163e-01
    99.30   1.5265e+06   1.1162e-01
    99.40   1.5436e+06   1.1163e-01
    99.50   1.5609e+06   1.1164e-01
    99.60   1.5784e+06   1.1163e-01
    99.70   1.5960e+06   1.1164e-01
    99.80   1.6138e+06   1.1164e-01
    99.90   1.6319e+06   1.1164e-01
   100.00   1.6501e+06   1.1165e-01


==> data/26al_2_all_up_2_misch_et_al.txt <==
> From method of Misch et al (2020) LA-UR-20-22828.  Data released under LA-UR-20-26010.
> Reaction rates [1/s] for 26al state 2 (E = 228.305 keV).
> The column labeled "beta+" is the sum of both positron emission and electron capture.
> rho*Ye = 100000.0 [g/cm^3]
> T [keV]          -->1        beta+
     0.10   1.0186e-11   1.0956e-01
     0.20   1.0186e-11   1.0956e-01
     0.30   1.0186e-11   1.0956e-01
     0.40   1.0186e-11   1.0956e-01
     0.50   1.0186e-11   1.0956e-01
     0.60   1.0186e-11   1.0956e-01
     0.70   1.0186e-11   1.0956e-01
     0.80   1.0186e-11   1.0956e-01
     0.90   1.0186e-11   1.0956e-01
     1.00   1.0186e-11   1.0956e-01
     1.10   1.0186e-11   1.0956e-01
     1.20   1.0186e-11   1.0956e-01
     1.30   1.0186e-11   1.0956e-01
     1.40   1.0186e-11   1.0956e-01
     1.50   1.0186e-11   1.0956e-01
     1.60   1.0186e-11   1.0956e-01
     1.70   1.0186e-11   1.0956e-01
     1.80   1.0186e-11   1.0956e-01
     1.90   1.0186e-11   1.0956e-01
     2.00   1.0186e-11   1.0956e-01
     2.10   1.0186e-11   1.0956e-01
     2.20   1.0186e-11   1.0956e-01
     2.30   1.0186e-11   1.0956e-01
     2.40   1.0186e-11   1.0956e-01
     2.50   1.0186e-11   1.0956e-01
     2.60   1.0186e-11   1.0956e-01
     2.70   1.0186e-11   1.0956e-01
     2.80   1.0186e-11   1.0956e-01
     2.90   1.0186e-11   1.0956e-01
     3.00   1.0186e-11   1.0956e-01
     3.10   1.0186e-11   1.0956e-01
     3.20   1.0186e-11   1.0956e-01
     3.30   1.0186e-11   1.0956e-01
     3.40   1.0186e-11   1.0956e-01
     3.50   1.0186e-11   1.0956e-01
     3.60   1.0186e-11   1.0956e-01
     3.70   1.0186e-11   1.0956e-01
     3.80   1.0186e-11   1.0956e-01
     3.90   1.0186e-11   1.0956e-01
     4.00   1.0186e-11   1.0956e-01
     4.10   1.0186e-11   1.0956e-01
     4.20   1.0186e-11   1.0956e-01
     4.30   1.0186e-11   1.0956e-01
     4.40   1.0186e-11   1.0956e-01
     4.50   1.0186e-11   1.0956e-01
     4.60   1.0186e-11   1.0956e-01
     4.70   1.0186e-11   1.0956e-01
     4.80   1.0186e-11   1.0956e-01
     4.90   1.0186e-11   1.0956e-01
     5.00   1.0187e-11   1.0956e-01
     5.10   1.0187e-11   1.0956e-01
     5.20   1.0189e-11   1.0956e-01
     5.30   1.0192e-11   1.0956e-01
     5.40   1.0198e-11   1.0956e-01
     5.50   1.0208e-11   1.0956e-01
     5.60   1.0227e-11   1.0956e-01
     5.70   1.0259e-11   1.0956e-01
     5.80   1.0316e-11   1.0956e-01
     5.90   1.0411e-11   1.0956e-01
     6.00   1.0570e-11   1.0956e-01
     6.10   1.0829e-11   1.0956e-01
     6.20   1.1244e-11   1.0956e-01
     6.30   1.1900e-11   1.0955e-01
     6.40   1.2922e-11   1.0955e-01
     6.50   1.4491e-11   1.0955e-01
     6.60   1.6868e-11   1.0955e-01
     6.70   2.0420e-11   1.0955e-01
     6.80   2.5667e-11   1.0955e-01
     6.90   3.3324e-11   1.0955e-01
     7.00   4.4372e-11   1.0955e-01
     7.10   6.0145e-11   1.0955e-01
     7.20   8.2429e-11   1.0955e-01
     7.30   1.1360e-10   1.0955e-01
     7.40   1.5680e-10   1.0955e-01
     7.50   2.1611e-10   1.0955e-01
     7.60   2.9685e-10   1.0955e-01
     7.70   4.0582e-10   1.0955e-01
     7.80   5.5173e-10   1.0955e-01
     7.90   7.4558e-10   1.0955e-01
     8.00   1.0012e-09   1.0955e-01
     8.10   1.3359e-09   1.0955e-01
     8.20   1.7711e-09   1.0955e-01
     8.30   2.3332e-09   1.0955e-01
     8.40   3.0545e-09   1.0955e-01
     8.50   3.9746e-09   1.0955e-01
     8.60   5.1411e-09   1.0955e-01
     8.70   6.6117e-09   1.0955e-01
     8.80   8.4551e-09   1.0955e-01
     8.90   1.0754e-08   1.0955e-01
     9.00   1.3605e-08   1.0955e-01
     9.10   1.7124e-08   1.0954e-01
     9.20   2.1447e-08   1.0954e-01
     9.30   2.6732e-08   1.0954e-01
     9.40   3.3164e-08   1.0954e-01
     9.50   4.0958e-08   1.0954e-01
     9.60   5.0363e-08   1.0954e-01
     9.70   6.1663e-08   1.0954e-01
     9.80   7.5189e-08   1.0954e-01
     9.90   9.1316e-08   1.0954e-01
    10.00   1.1047e-07   1.0954e-01
    10.10   1.3314e-07   1.0954e-01
    10.20   1.5988e-07   1.0954e-01
    10.30   1.9131e-07   1.0954e-01
    10.40   2.2812e-07   1.0954e-01
    10.50   2.7111e-07   1.0954e-01
    10.60   3.2116e-07   1.0954e-01
    10.70   3.7924e-07   1.0954e-01
    10.80   4.4645e-07   1.0954e-01
    10.90   5.2400e-07   1.0954e-01
    11.00   6.1323e-07   1.0954e-01
    11.10   7.1563e-07   1.0954e-01
    11.20   8.3282e-07   1.0954e-01
    11.30   9.6661e-07   1.0953e-01
    11.40   1.1190e-06   1.0953e-01
    11.50   1.2920e-06   1.0953e-01
    11.60   1.4882e-06   1.0953e-01
    11.70   1.7100e-06   1.0953e-01
    11.80   1.9602e-06   1.0953e-01
    11.90   2.2419e-06   1.0953e-01
    12.00   2.5583e-06   1.0953e-01
    12.10   2.9131e-06   1.0953e-01
    12.20   3.3100e-06   1.0953e-01
    12.30   3.7531e-06   1.0953e-01
    12.40   4.2470e-06   1.0953e-01
    12.50   4.7963e-06   1.0953e-01
    12.60   5.4063e-06   1.0953e-01
    12.70   6.0823e-06   1.0953e-01
    12.80   6.8303e-06   1.0953e-01
    12.90   7.6565e-06   1.0953e-01
    13.00   8.5676e-06   1.0953e-01
    13.10   9.5707e-06   1.0953e-01
    13.20   1.0673e-05   1.0952e-01
    13.30   1.1883e-05   1.0952e-01
    13.40   1.3209e-05   1.0952e-01
    13.50   1.4661e-05   1.0952e-01
    13.60   1.6246e-05   1.0952e-01
    13.70   1.7976e-05   1.0952e-01
    13.80   1.9861e-05   1.0952e-01
    13.90   2.1913e-05   1.0952e-01
    14.00   2.4142e-05   1.0952e-01
    14.10   2.6562e-05   1.0952e-01
    14.20   2.9185e-05   1.0952e-01
    14.30   3.2025e-05   1.0952e-01
    14.40   3.5095e-05   1.0952e-01
    14.50   3.8412e-05   1.0952e-01
    14.60   4.1990e-05   1.0952e-01
    14.70   4.5846e-05   1.0952e-01
    14.80   4.9996e-05   1.0952e-01
    14.90   5.4459e-05   1.0951e-01
    15.00   5.9253e-05   1.0951e-01
    15.10   6.4396e-05   1.0951e-01
    15.20   6.9910e-05   1.0951e-01
    15.30   7.5814e-05   1.0951e-01
    15.40   8.2130e-05   1.0951e-01
    15.50   8.8880e-05   1.0951e-01
    15.60   9.6088e-05   1.0951e-01
    15.70   1.0378e-04   1.0951e-01
    15.80   1.1197e-04   1.0951e-01
    15.90   1.2070e-04   1.0951e-01
    16.00   1.2999e-04   1.0951e-01
    16.10   1.3986e-04   1.0951e-01
    16.20   1.5034e-04   1.0951e-01
    16.30   1.6147e-04   1.0951e-01
    16.40   1.7327e-04   1.0951e-01
    16.50   1.8577e-04   1.0951e-01
    16.60   1.9901e-04   1.0950e-01
    16.70   2.1302e-04   1.0950e-01
    16.80   2.2783e-04   1.0950e-01
    16.90   2.4347e-04   1.0950e-01
    17.00   2.5998e-04   1.0950e-01
    17.10   2.7741e-04   1.0950e-01
    17.20   2.9577e-04   1.0950e-01
    17.30   3.1512e-04   1.0950e-01
    17.40   3.3549e-04   1.0950e-01
    17.50   3.5692e-04   1.0950e-01
    17.60   3.7945e-04   1.0950e-01
    17.70   4.0313e-04   1.0950e-01
    17.80   4.2799e-04   1.0950e-01
    17.90   4.5408e-04   1.0950e-01
    18.00   4.8145e-04   1.0950e-01
    18.10   5.1014e-04   1.0950e-01
    18.20   5.4019e-04   1.0950e-01
    18.30   5.7165e-04   1.0949e-01
    18.40   6.0457e-04   1.0949e-01
    18.50   6.3901e-04   1.0949e-01
    18.60   6.7500e-04   1.0949e-01
    18.70   7.1260e-04   1.0949e-01
    18.80   7.5187e-04   1.0949e-01
    18.90   7.9284e-04   1.0949e-01
    19.00   8.3559e-04   1.0949e-01
    19.10   8.8015e-04   1.0949e-01
    19.20   9.2659e-04   1.0949e-01
    19.30   9.7496e-04   1.0949e-01
    19.40   1.0253e-03   1.0949e-01
    19.50   1.0777e-03   1.0949e-01
    19.60   1.1322e-03   1.0949e-01
    19.70   1.1889e-03   1.0949e-01
    19.80   1.2478e-03   1.0949e-01
    19.90   1.3090e-03   1.0949e-01
    20.00   1.3725e-03   1.0948e-01
    20.10   1.4384e-03   1.0948e-01
    20.20   1.5068e-03   1.0948e-01
    20.30   1.5777e-03   1.0948e-01
    20.40   1.6512e-03   1.0948e-01
    20.50   1.7274e-03   1.0948e-01
    20.60   1.8063e-03   1.0948e-01
    20.70   1.8880e-03   1.0948e-01
    20.80   1.9725e-03   1.0948e-01
    20.90   2.0600e-03   1.0948e-01
    21.00   2.1505e-03   1.0948e-01
    21.10   2.2441e-03   1.0948e-01
    21.20   2.3407e-03   1.0948e-01
    21.30   2.4406e-03   1.0948e-01
    21.40   2.5438e-03   1.0948e-01
    21.50   2.6503e-03   1.0948e-01
    21.60   2.7603e-03   1.0948e-01
    21.70   2.8738e-03   1.0948e-01
    21.80   2.9908e-03   1.0948e-01
    21.90   3.1115e-03   1.0948e-01
    22.00   3.2360e-03   1.0947e-01
    22.10   3.3643e-03   1.0947e-01
    22.20   3.4965e-03   1.0947e-01
    22.30   3.6326e-03   1.0947e-01
    22.40   3.7729e-03   1.0947e-01
    22.50   3.9173e-03   1.0947e-01
    22.60   4.0659e-03   1.0947e-01
    22.70   4.2189e-03   1.0947e-01
    22.80   4.3763e-03   1.0947e-01
    22.90   4.5383e-03   1.0947e-01
    23.00   4.7050e-03   1.0947e-01
    23.10   4.8763e-03   1.0947e-01
    23.20   5.0526e-03   1.0947e-01
    23.30   5.2338e-03   1.0947e-01
    23.40   5.4201e-03   1.0947e-01
    23.50   5.6117e-03   1.0947e-01
    23.60   5.8086e-03   1.0947e-01
    23.70   6.0111e-03   1.0947e-01
    23.80   6.2192e-03   1.0947e-01
    23.90   6.4331e-03   1.0947e-01
    24.00   6.6531e-03   1.0947e-01
    24.10   6.8792e-03   1.0947e-01
    24.20   7.1117e-03   1.0947e-01
    24.30   7.3508e-03   1.0947e-01
    24.40   7.5968e-03   1.0946e-01
    24.50   7.8498e-03   1.0946e-01
    24.60   8.1102e-03   1.0946e-01
    24.70   8.3783e-03   1.0946e-01
    24.80   8.6543e-03   1.0946e-01
    24.90   8.9386e-03   1.0946e-01
    25.00   9.2317e-03   1.0946e-01
    25.10   9.5338e-03   1.0946e-01
    25.20   9.8455e-03   1.0946e-01
    25.30   1.0167e-02   1.0946e-01
    25.40   1.0500e-02   1.0946e-01
    25.50   1.0843e-02   1.0946e-01
    25.60   1.1199e-02   1.0946e-01
    25.70   1.1567e-02   1.0946e-01
    25.80   1.1948e-02   1.0946e-01
    25.90   1.2343e-02   1.0946e-01
    26.00   1.2754e-02   1.0946e-01
    26.10   1.3181e-02   1.0946e-01
    26.20   1.3625e-02   1.0946e-01
    26.30   1.4087e-02   1.0946e-01
    26.40   1.4569e-02   1.0946e-01
    26.50   1.5073e-02   1.0946e-01
    26.60   1.5600e-02   1.0946e-01
    26.70   1.6151e-02   1.0946e-01
    26.80   1.6729e-02   1.0946e-01
    26.90   1.7336e-02   1.0946e-01
    27.00   1.7973e-02   1.0946e-01
    27.10   1.8645e-02   1.0946e-01
    27.20   1.9353e-02   1.0946e-01
    27.30   2.0100e-02   1.0946e-01
    27.40   2.0890e-02   1.0946e-01
    27.50   2.1726e-02   1.0946e-01
    27.60   2.2612e-02   1.0946e-01
    27.70   2.3553e-02   1.0946e-01
    27.80   2.4552e-02   1.0946e-01
    27.90   2.5616e-02   1.0946e-01
    28.00   2.6750e-02   1.0946e-01
    28.10   2.7959e-02   1.0946e-01
    28.20   2.9249e-02   1.0946e-01
    28.30   3.0629e-02   1.0946e-01
    28.40   3.2106e-02   1.0946e-01
    28.50   3.3687e-02   1.0946e-01
    28.60   3.5383e-02   1.0946e-01
    28.70   3.7201e-02   1.0946e-01
    28.80   3.9154e-02   1.0946e-01
    28.90   4.1252e-02   1.0946e-01
    29.00   4.3508e-02   1.0946e-01
    29.10   4.5934e-02   1.0946e-01
    29.20   4.8546e-02   1.0946e-01
    29.30   5.1358e-02   1.0946e-01
    29.40   5.4387e-02   1.0946e-01
    29.50   5.7651e-02   1.0946e-01
    29.60   6.1170e-02   1.0946e-01
    29.70   6.4963e-02   1.0946e-01
    29.80   6.9055e-02   1.0946e-01
    29.90   7.3467e-02   1.0946e-01
    30.00   7.8228e-02   1.0946e-01
    30.10   8.3363e-02   1.0946e-01
    30.20   8.8904e-02   1.0946e-01
    30.30   9.4882e-02   1.0946e-01
    30.40   1.0133e-01   1.0946e-01
    30.50   1.0829e-01   1.0946e-01
    30.60   1.1579e-01   1.0946e-01
    30.70   1.2389e-01   1.0946e-01
    30.80   1.3262e-01   1.0946e-01
    30.90   1.4203e-01   1.0946e-01
    31.00   1.5218e-01   1.0946e-01
    31.10   1.6312e-01   1.0946e-01
    31.20   1.7491e-01   1.0946e-01
    31.30   1.8761e-01   1.0946e-01
    31.40   2.0129e-01   1.0946e-01
    31.50   2.1602e-01   1.0946e-01
    31.60   2.3188e-01   1.0946e-01
    31.70   2.4895e-01   1.0946e-01
    31.80   2.6732e-01   1.0946e-01
    31.90   2.8708e-01   1.0946e-01
    32.00   3.0832e-01   1.0946e-01
    32.10   3.3116e-01   1.0946e-01
    32.20   3.5570e-01   1.0946e-01
    32.30   3.8206e-01   1.0946e-01
    32.40   4.1037e-01   1.0947e-01
    32.50   4.4076e-01   1.0947e-01
    32.60   4.7337e-01   1.0947e-01
    32.70   5.0835e-01   1.0947e-01
    32.80   5.4587e-01   1.0947e-01
    32.90   5.8609e-01   1.0947e-01
    33.00   6.2919e-01   1.0947e-01
    33.10   6.7536e-01   1.0947e-01
    33.20   7.2480e-01   1.0947e-01
    33.30   7.7773e-01   1.0947e-01
    33.40   8.3436e-01   1.0947e-01
    33.50   8.9494e-01   1.0947e-01
    33.60   9.5971e-01   1.0947e-01
    33.70   1.0290e+00   1.0947e-01
    33.80   1.1029e+00   1.0947e-01
    33.90   1.1820e+00   1.0947e-01
    34.00   1.2663e+00   1.0947e-01
    34.10   1.3564e+00   1.0947e-01
    34.20   1.4525e+00   1.0947e-01
    34.30   1.5550e+00   1.0948e-01
    34.40   1.6642e+00   1.0948e-01
    34.50   1.7807e+00   1.0948e-01
    34.60   1.9047e+00   1.0948e-01
    34.70   2.0369e+00   1.0948e-01
    34.80   2.1776e+00   1.0948e-01
    34.90   2.3273e+00   1.0948e-01
    35.00   2.4866e+00   1.0948e-01
    35.10   2.6560e+00   1.0948e-01
    35.20   2.8362e+00   1.0948e-01
    35.30   3.0276e+00   1.0948e-01
    35.40   3.2310e+00   1.0948e-01
    35.50   3.4471e+00   1.0948e-01
    35.60   3.6764e+00   1.0949e-01
    35.70   3.9198e+00   1.0949e-01
    35.80   4.1781e+00   1.0949e-01
    35.90   4.4521e+00   1.0949e-01
    36.00   4.7426e+00   1.0949e-01
    36.10   5.0504e+00   1.0949e-01
    36.20   5.3767e+00   1.0949e-01
    36.30   5.7222e+00   1.0949e-01
    36.40   6.0882e+00   1.0949e-01
    36.50   6.4755e+00   1.0949e-01
    36.60   6.8855e+00   1.0949e-01
    36.70   7.3191e+00   1.0950e-01
    36.80   7.7778e+00   1.0950e-01
    36.90   8.2626e+00   1.0950e-01
    37.00   8.7751e+00   1.0950e-01
    37.10   9.3166e+00   1.0950e-01
    37.20   9.8886e+00   1.0950e-01
    37.30   1.0493e+01   1.0950e-01
    37.40   1.1130e+01   1.0950e-01
    37.50   1.1803e+01   1.0950e-01
    37.60   1.2513e+01   1.0950e-01
    37.70   1.3261e+01   1.0951e-01
    37.80   1.4051e+01   1.0951e-01
    37.90   1.4883e+01   1.0951e-01
    38.00   1.5760e+01   1.0951e-01
    38.10   1.6684e+01   1.0951e-01
    38.20   1.7656e+01   1.0951e-01
    38.30   1.8681e+01   1.0951e-01
    38.40   1.9759e+01   1.0951e-01
    38.50   2.0893e+01   1.0951e-01
    38.60   2.2087e+01   1.0952e-01
    38.70   2.3342e+01   1.0952e-01
    38.80   2.4662e+01   1.0952e-01
    38.90   2.6050e+01   1.0952e-01
    39.00   2.7507e+01   1.0952e-01
    39.10   2.9039e+01   1.0952e-01
    39.20   3.0648e+01   1.0952e-01
    39.30   3.2337e+01   1.0952e-01
    39.40   3.4111e+01   1.0953e-01
    39.50   3.5972e+01   1.0953e-01
    39.60   3.7925e+01   1.0953e-01
    39.70   3.9973e+01   1.0953e-01
    39.80   4.2121e+01   1.0953e-01
    39.90   4.4373e+01   1.0953e-01
    40.00   4.6734e+01   1.0953e-01
    40.10   4.9208e+01   1.0954e-01
    40.20   5.1800e+01   1.0954e-01
    40.30   5.4514e+01   1.0954e-01
    40.40   5.7357e+01   1.0954e-01
    40.50   6.0333e+01   1.0954e-01
    40.60   6.3448e+01   1.0954e-01
    40.70   6.6707e+01   1.0954e-01
    40.80   7.0117e+01   1.0955e-01
    40.90   7.3684e+01   1.0955e-01
    41.00   7.7413e+01   1.0955e-01
    41.10   8.1312e+01   1.0955e-01
    41.20   8.5388e+01   1.0955e-01
    41.30   8.9646e+01   1.0955e-01
    41.40   9.4095e+01   1.0956e-01
    41.50   9.8742e+01   1.0956e-01
    41.60   1.0359e+02   1.0956e-01
    41.70   1.0866e+02   1.0956e-01
    41.80   1.1395e+02   1.0956e-01
    41.90   1.1947e+02   1.0956e-01
    42.00   1.2523e+02   1.0956e-01
    42.10   1.3123e+02   1.0957e-01
    42.20   1.3750e+02   1.0957e-01
    42.30   1.4403e+02   1.0957e-01
    42.40   1.5084e+02   1.0957e-01
    42.50   1.5794e+02   1.0957e-01
    42.60   1.6534e+02   1.0958e-01
    42.70   1.7304e+02   1.0958e-01
    42.80   1.8107e+02   1.0958e-01
    42.90   1.8943e+02   1.0958e-01
    43.00   1.9813e+02   1.0958e-01
    43.10   2.0719e+02   1.0958e-01
    43.20   2.1662e+02   1.0959e-01
    43.30   2.2644e+02   1.0959e-01
    43.40   2.3665e+02   1.0959e-01
    43.50   2.4727e+02   1.0959e-01
    43.60   2.5832e+02   1.0959e-01
    43.70   2.6980e+02   1.0959e-01
    43.80   2.8174e+02   1.0960e-01
    43.90   2.9415e+02   1.0960e-01
    44.00   3.0705e+02   1.0960e-01
    44.10   3.2045e+02   1.0960e-01
    44.20   3.3438e+02   1.0960e-01
    44.30   3.4884e+02   1.0961e-01
    44.40   3.6385e+02   1.0961e-01
    44.50   3.7944e+02   1.0961e-01
    44.60   3.9563e+02   1.0961e-01
    44.70   4.1243e+02   1.0961e-01
    44.80   4.2986e+02   1.0962e-01
    44.90   4.4795e+02   1.0962e-01
    45.00   4.6671e+02   1.0962e-01
    45.10   4.8617e+02   1.0962e-01
    45.20   5.0635e+02   1.0962e-01
    45.30   5.2727e+02   1.0963e-01
    45.40   5.4896e+02   1.0963e-01
    45.50   5.7145e+02   1.0963e-01
    45.60   5.9475e+02   1.0963e-01
    45.70   6.1889e+02   1.0963e-01
    45.80   6.4389e+02   1.0964e-01
    45.90   6.6980e+02   1.0964e-01
    46.00   6.9663e+02   1.0964e-01
    46.10   7.2440e+02   1.0964e-01
    46.20   7.5316e+02   1.0964e-01
    46.30   7.8293e+02   1.0965e-01
    46.40   8.1374e+02   1.0965e-01
    46.50   8.4562e+02   1.0965e-01
    46.60   8.7861e+02   1.0965e-01
    46.70   9.1273e+02   1.0966e-01
    46.80   9.4803e+02   1.0966e-01
    46.90   9.8453e+02   1.0966e-01
    47.00   1.0223e+03   1.0966e-01
    47.10   1.0613e+03   1.0966e-01
    47.20   1.1016e+03   1.0967e-01
    47.30   1.1433e+03   1.0967e-01
    47.40   1.1864e+03   1.0967e-01
    47.50   1.2309e+03   1.0967e-01
    47.60   1.2769e+03   1.0968e-01
    47.70   1.3244e+03   1.0968e-01
    47.80   1.3734e+03   1.0968e-01
    47.90   1.4241e+03   1.0968e-01
    48.00   1.4764e+03   1.0969e-01
    48.10   1.5304e+03   1.0969e-01
    48.20   1.5861e+03   1.0969e-01
    48.30   1.6436e+03   1.0969e-01
    48.40   1.7030e+03   1.0969e-01
    48.50   1.7642e+03   1.0970e-01
    48.60   1.8274e+03   1.0970e-01
    48.70   1.8926e+03   1.0970e-01
    48.80   1.9598e+03   1.0970e-01
    48.90   2.0291e+03   1.0971e-01
    49.00   2.1005e+03   1.0971e-01
    49.10   2.1742e+03   1.0971e-01
    49.20   2.2501e+03   1.0971e-01
    49.30   2.3284e+03   1.0972e-01
    49.40   2.4091e+03   1.0972e-01
    49.50   2.4922e+03   1.0972e-01
    49.60   2.5778e+03   1.0972e-01
    49.70   2.6660e+03   1.0973e-01
    49.80   2.7568e+03   1.0973e-01
    49.90   2.8504e+03   1.0973e-01
    50.00   2.9467e+03   1.0973e-01
    50.10   3.0459e+03   1.0974e-01
    50.20   3.1480e+03   1.0974e-01
    50.30   3.2531e+03   1.0974e-01
    50.40   3.3613e+03   1.0974e-01
    50.50   3.4726e+03   1.0975e-01
    50.60   3.5872e+03   1.0975e-01
    50.70   3.7051e+03   1.0975e-01
    50.80   3.8263e+03   1.0976e-01
    50.90   3.9510e+03   1.0976e-01
    51.00   4.0793e+03   1.0976e-01
    51.10   4.2112e+03   1.0976e-01
    51.20   4.3468e+03   1.0977e-01
    51.30   4.4863e+03   1.0977e-01
    51.40   4.6296e+03   1.0977e-01
    51.50   4.7770e+03   1.0977e-01
    51.60   4.9284e+03   1.0978e-01
    51.70   5.0840e+03   1.0978e-01
    51.80   5.2439e+03   1.0978e-01
    51.90   5.4082e+03   1.0978e-01
    52.00   5.5770e+03   1.0979e-01
    52.10   5.7504e+03   1.0979e-01
    52.20   5.9284e+03   1.0979e-01
    52.30   6.1113e+03   1.0980e-01
    52.40   6.2991e+03   1.0980e-01
    52.50   6.4919e+03   1.0980e-01
    52.60   6.6898e+03   1.0980e-01
    52.70   6.8930e+03   1.0981e-01
    52.80   7.1015e+03   1.0981e-01
    52.90   7.3155e+03   1.0981e-01
    53.00   7.5352e+03   1.0982e-01
    53.10   7.7605e+03   1.0982e-01
    53.20   7.9917e+03   1.0982e-01
    53.30   8.2289e+03   1.0982e-01
    53.40   8.4722e+03   1.0983e-01
    53.50   8.7218e+03   1.0983e-01
    53.60   8.9777e+03   1.0983e-01
    53.70   9.2402e+03   1.0984e-01
    53.80   9.5093e+03   1.0984e-01
    53.90   9.7852e+03   1.0984e-01
    54.00   1.0068e+04   1.0984e-01
    54.10   1.0358e+04   1.0985e-01
    54.20   1.0655e+04   1.0985e-01
    54.30   1.0960e+04   1.0985e-01
    54.40   1.1272e+04   1.0986e-01
    54.50   1.1591e+04   1.0986e-01
    54.60   1.1919e+04   1.0986e-01
    54.70   1.2255e+04   1.0987e-01
    54.80   1.2598e+04   1.0987e-01
    54.90   1.2951e+04   1.0987e-01
    55.00   1.3311e+04   1.0987e-01
    55.10   1.3681e+04   1.0988e-01
    55.20   1.4059e+04   1.0988e-01
    55.30   1.4446e+04   1.0988e-01
    55.40   1.4842e+04   1.0989e-01
    55.50   1.5248e+04   1.0989e-01
    55.60   1.5664e+04   1.0989e-01
    55.70   1.6089e+04   1.0990e-01
    55.80   1.6524e+04   1.0990e-01
    55.90   1.6969e+04   1.0990e-01
    56.00   1.7425e+04   1.0990e-01
    56.10   1.7891e+04   1.0991e-01
    56.20   1.8368e+04   1.0991e-01
    56.30   1.8855e+04   1.0991e-01
    56.40   1.9354e+04   1.0992e-01
    56.50   1.9865e+04   1.0992e-01
    56.60   2.0387e+04   1.0992e-01
    56.70   2.0920e+04   1.0993e-01
    56.80   2.1466e+04   1.0993e-01
    56.90   2.2024e+04   1.0992e-01
    57.00   2.2595e+04   1.0993e-01
    57.10   2.3178e+04   1.0993e-01
    57.20   2.3774e+04   1.0993e-01
    57.30   2.4383e+04   1.0994e-01
    57.40   2.5006e+04   1.0994e-01
    57.50   2.5642e+04   1.0994e-01
    57.60   2.6292e+04   1.0995e-01
    57.70   2.6956e+04   1.0995e-01
    57.80   2.7635e+04   1.0995e-01
    57.90   2.8329e+04   1.0996e-01
    58.00   2.9037e+04   1.0996e-01
    58.10   2.9760e+04   1.0996e-01
    58.20   3.0499e+04   1.0997e-01
    58.30   3.1254e+04   1.0997e-01
    58.40   3.2025e+04   1.0997e-01
    58.50   3.2812e+04   1.0998e-01
    58.60   3.3615e+04   1.0998e-01
    58.70   3.4435e+04   1.0998e-01
    58.80   3.5273e+04   1.0999e-01
    58.90   3.6128e+04   1.0999e-01
    59.00   3.7000e+04   1.0999e-01
    59.10   3.7891e+04   1.1000e-01
    59.20   3.8800e+04   1.1000e-01
    59.30   3.9727e+04   1.1000e-01
    59.40   4.0674e+04   1.1001e-01
    59.50   4.1639e+04   1.1001e-01
    59.60   4.2625e+04   1.1001e-01
    59.70   4.3630e+04   1.1002e-01
    59.80   4.4655e+04   1.1002e-01
    59.90   4.5701e+04   1.1002e-01
    60.00   4.6768e+04   1.1003e-01
    60.10   4.7856e+04   1.1003e-01
    60.20   4.8966e+04   1.1003e-01
    60.30   5.0097e+04   1.1004e-01
    60.40   5.1251e+04   1.1004e-01
    60.50   5.2428e+04   1.1004e-01
    60.60   5.3627e+04   1.1005e-01
    60.70   5.4850e+04   1.1005e-01
    60.80   5.6096e+04   1.1005e-01
    60.90   5.7367e+04   1.1006e-01
    61.00   5.8662e+04   1.1006e-01
    61.10   5.9982e+04   1.1006e-01
    61.20   6.1327e+04   1.1007e-01
    61.30   6.2698e+04   1.1007e-01
    61.40   6.4095e+04   1.1008e-01
    61.50   6.5518e+04   1.1008e-01
    61.60   6.6968e+04   1.1008e-01
    61.70   6.8445e+04   1.1009e-01
    61.80   6.9950e+04   1.1009e-01
    61.90   7.1483e+04   1.1009e-01
    62.00   7.3045e+04   1.1010e-01
    62.10   7.4635e+04   1.1010e-01
    62.20   7.6255e+04   1.1009e-01
    62.30   7.7904e+04   1.1010e-01
    62.40   7.9584e+04   1.1010e-01
    62.50   8.1294e+04   1.1010e-01
    62.60   8.3036e+04   1.1011e-01
    62.70   8.4809e+04   1.1011e-01
    62.80   8.6614e+04   1.1012e-01
    62.90   8.8452e+04   1.1012e-01
    63.00   9.0322e+04   1.1012e-01
    63.10   9.2226e+04   1.1013e-01
    63.20   9.4164e+04   1.1013e-01
    63.30   9.6137e+04   1.1013e-01
    63.40   9.8144e+04   1.1014e-01
    63.50   1.0019e+05   1.1014e-01
    63.60   1.0226e+05   1.1014e-01
    63.70   1.0438e+05   1.1015e-01
    63.80   1.0653e+05   1.1015e-01
    63.90   1.0872e+05   1.1016e-01
    64.00   1.1095e+05   1.1016e-01
    64.10   1.1321e+05   1.1016e-01
    64.20   1.1552e+05   1.1017e-01
    64.30   1.1786e+05   1.1017e-01
    64.40   1.2025e+05   1.1017e-01
    64.50   1.2267e+05   1.1018e-01
    64.60   1.2514e+05   1.1018e-01
    64.70   1.2764e+05   1.1019e-01
    64.80   1.3019e+05   1.1018e-01
    64.90   1.3279e+05   1.1018e-01
    65.00   1.3542e+05   1.1019e-01
    65.10   1.3810e+05   1.1019e-01
    65.20   1.4083e+05   1.1020e-01
    65.30   1.4360e+05   1.1020e-01
    65.40   1.4641e+05   1.1020e-01
    65.50   1.4928e+05   1.1021e-01
    65.60   1.5219e+05   1.1021e-01
    65.70   1.5514e+05   1.1021e-01
    65.80   1.5815e+05   1.1022e-01
    65.90   1.6120e+05   1.1022e-01
    66.00   1.6430e+05   1.1023e-01
    66.10   1.6746e+05   1.1023e-01
    66.20   1.7066e+05   1.1023e-01
    66.30   1.7392e+05   1.1024e-01
    66.40   1.7722e+05   1.1024e-01
    66.50   1.8058e+05   1.1025e-01
    66.60   1.8400e+05   1.1024e-01
    66.70   1.8746e+05   1.1024e-01
    66.80   1.9098e+05   1.1025e-01
    66.90   1.9456e+05   1.1025e-01
    67.00   1.9819e+05   1.1026e-01
    67.10   2.0188e+05   1.1026e-01
    67.20   2.0563e+05   1.1026e-01
    67.30   2.0944e+05   1.1027e-01
    67.40   2.1330e+05   1.1027e-01
    67.50   2.1722e+05   1.1028e-01
    67.60   2.2121e+05   1.1028e-01
    67.70   2.2525e+05   1.1028e-01
    67.80   2.2936e+05   1.1029e-01
    67.90   2.3353e+05   1.1029e-01
    68.00   2.3776e+05   1.1029e-01
    68.10   2.4206e+05   1.1029e-01
    68.20   2.4642e+05   1.1029e-01
    68.30   2.5084e+05   1.1030e-01
    68.40   2.5534e+05   1.1030e-01
    68.50   2.5990e+05   1.1031e-01
    68.60   2.6452e+05   1.1031e-01
    68.70   2.6922e+05   1.1031e-01
    68.80   2.7398e+05   1.1032e-01
    68.90   2.7882e+05   1.1032e-01
    69.00   2.8373e+05   1.1033e-01
    69.10   2.8870e+05   1.1033e-01
    69.20   2.9375e+05   1.1032e-01
    69.30   2.9888e+05   1.1033e-01
    69.40   3.0408e+05   1.1033e-01
    69.50   3.0935e+05   1.1034e-01
    69.60   3.1470e+05   1.1034e-01
    69.70   3.2013e+05   1.1034e-01
    69.80   3.2563e+05   1.1035e-01
    69.90   3.3121e+05   1.1035e-01
    70.00   3.3687e+05   1.1036e-01
    70.10   3.4261e+05   1.1035e-01
    70.20   3.4844e+05   1.1036e-01
    70.30   3.5434e+05   1.1036e-01
    70.40   3.6033e+05   1.1036e-01
    70.50   3.6640e+05   1.1037e-01
    70.60   3.7256e+05   1.1037e-01
    70.70   3.7880e+05   1.1038e-01
    70.80   3.8513e+05   1.1038e-01
    70.90   3.9154e+05   1.1038e-01
    71.00   3.9805e+05   1.1038e-01
    71.10   4.0464e+05   1.1038e-01
    71.20   4.1132e+05   1.1039e-01
    71.30   4.1810e+05   1.1039e-01
    71.40   4.2497e+05   1.1040e-01
    71.50   4.3193e+05   1.1040e-01
    71.60   4.3898e+05   1.1040e-01
    71.70   4.4613e+05   1.1041e-01
    71.80   4.5337e+05   1.1040e-01
    71.90   4.6072e+05   1.1041e-01
    72.00   4.6816e+05   1.1041e-01
    72.10   4.7570e+05   1.1042e-01
    72.20   4.8334e+05   1.1042e-01
    72.30   4.9108e+05   1.1042e-01
    72.40   4.9892e+05   1.1043e-01
    72.50   5.0687e+05   1.1042e-01
    72.60   5.1492e+05   1.1043e-01
    72.70   5.2307e+05   1.1043e-01
    72.80   5.3133e+05   1.1044e-01
    72.90   5.3970e+05   1.1044e-01
    73.00   5.4818e+05   1.1044e-01
    73.10   5.5677e+05   1.1044e-01
    73.20   5.6547e+05   1.1044e-01
    73.30   5.7428e+05   1.1045e-01
    73.40   5.8320e+05   1.1045e-01
    73.50   5.9223e+05   1.1046e-01
    73.60   6.0138e+05   1.1046e-01
    73.70   6.1065e+05   1.1045e-01
    73.80   6.2004e+05   1.1046e-01
    73.90   6.2954e+05   1.1046e-01
    74.00   6.3916e+05   1.1047e-01
    74.10   6.4890e+05   1.1047e-01
    74.20   6.5877e+05   1.1048e-01
    74.30   6.6875e+05   1.1047e-01
    74.40   6.7886e+05   1.1048e-01
    74.50   6.8910e+05   1.1048e-01
    74.60   6.9946e+05   1.1048e-01
    74.70   7.0995e+05   1.1049e-01
    74.80   7.2057e+05   1.1048e-01
    74.90   7.3132e+05   1.1049e-01
    75.00   7.4220e+05   1.1049e-01
    75.10   7.5322e+05   1.1050e-01
    75.20   7.6436e+05   1.1050e-01
    75.30   7.7564e+05   1.1050e-01
    75.40   7.8706e+05   1.1050e-01
    75.50   7.9862e+05   1.1050e-01
    75.60   8.1031e+05   1.1051e-01
    75.70   8.2214e+05   1.1051e-01
    75.80   8.3412e+05   1.1051e-01
    75.90   8.4623e+05   1.1051e-01
    76.00   8.5849e+05   1.1052e-01
    76.10   8.7090e+05   1.1052e-01
    76.20   8.8345e+05   1.1052e-01
    76.30   8.9615e+05   1.1052e-01
    76.40   9.0899e+05   1.1053e-01
    76.50   9.2199e+05   1.1053e-01
    76.60   9.3514e+05   1.1052e-01
    76.70   9.4844e+05   1.1053e-01
    76.80   9.6190e+05   1.1053e-01
    76.90   9.7551e+05   1.1054e-01
    77.00   9.8928e+05   1.1053e-01
    77.10   1.0032e+06   1.1054e-01
    77.20   1.0173e+06   1.1054e-01
    77.30   1.0315e+06   1.1055e-01
    77.40   1.0459e+06   1.1054e-01
    77.50   1.0605e+06   1.1055e-01
    77.60   1.0753e+06   1.1055e-01
    77.70   1.0902e+06   1.1055e-01
    77.80   1.1052e+06   1.1055e-01
    77.90   1.1205e+06   1.1055e-01
    78.00   1.1359e+06   1.1056e-01
    78.10   1.1515e+06   1.1055e-01
    78.20   1.1672e+06   1.1056e-01
    78.30   1.1832e+06   1.1056e-01
    78.40   1.1993e+06   1.1057e-01
    78.50   1.2155e+06   1.1056e-01
    78.60   1.2320e+06   1.1057e-01
    78.70   1.2487e+06   1.1057e-01
    78.80   1.2655e+06   1.1057e-01
    78.90   1.2825e+06   1.1057e-01
    79.00   1.2997e+06   1.1058e-01
    79.10   1.3171e+06   1.1057e-01
    79.20   1.3347e+06   1.1057e-01
    79.30   1.3524e+06   1.1058e-01
    79.40   1.3704e+06   1.1057e-01
    79.50   1.3885e+06   1.1058e-01
    79.60   1.4069e+06   1.1058e-01
    79.70   1.4254e+06   1.1058e-01
    79.80   1.4441e+06   1.1058e-01
    79.90   1.4631e+06   1.1059e-01
    80.00   1.4822e+06   1.1058e-01
    80.10   1.5015e+06   1.1059e-01
    80.20   1.5211e+06   1.1059e-01
    80.30   1.5408e+06   1.1059e-01
    80.40   1.5608e+06   1.1059e-01
    80.50   1.5809e+06   1.1059e-01
    80.60   1.6013e+06   1.1059e-01
    80.70   1.6219e+06   1.1060e-01
    80.80   1.6427e+06   1.1059e-01
    80.90   1.6637e+06   1.1060e-01
    81.00   1.6849e+06   1.1060e-01
    81.10   1.7064e+06   1.1059e-01
    81.20   1.7280e+06   1.1060e-01
    81.30   1.7499e+06   1.1059e-01
    81.40   1.7720e+06   1.1060e-01
    81.50   1.7944e+06   1.1060e-01
    81.60   1.8169e+06   1.1060e-01
    81.70   1.8397e+06   1.1060e-01
    81.80   1.8627e+06   1.1060e-01
    81.90   1.8860e+06   1.1060e-01
    82.00   1.9095e+06   1.1060e-01
    82.10   1.9332e+06   1.1060e-01
    82.20   1.9572e+06   1.1061e-01
    82.30   1.9814e+06   1.1060e-01
    82.40   2.0058e+06   1.1061e-01
    82.50   2.0305e+06   1.1060e-01
    82.60   2.0554e+06   1.1061e-01
    82.70   2.0806e+06   1.1060e-01
    82.80   2.1060e+06   1.1061e-01
    82.90   2.1317e+06   1.1060e-01
    83.00   2.1576e+06   1.1061e-01
    83.10   2.1838e+06   1.1060e-01
    83.20   2.2102e+06   1.1061e-01
    83.30   2.2369e+06   1.1060e-01
    83.40   2.2638e+06   1.1061e-01
    83.50   2.2910e+06   1.1060e-01
    83.60   2.3185e+06   1.1061e-01
    83.70   2.3462e+06   1.1060e-01
    83.80   2.3742e+06   1.1061e-01
    83.90   2.4025e+06   1.1060e-01
    84.00   2.4310e+06   1.1061e-01
    84.10   2.4598e+06   1.1060e-01
    84.20   2.4889e+06   1.1061e-01
    84.30   2.5183e+06   1.1060e-01
    84.40   2.5479e+06   1.1061e-01
    84.50   2.5778e+06   1.1060e-01
    84.60   2.6080e+06   1.1061e-01
    84.70   2.6385e+06   1.1060e-01
    84.80   2.6692e+06   1.1060e-01
    84.90   2.7003e+06   1.1060e-01
    85.00   2.7316e+06   1.1060e-01
    85.10   2.7632e+06   1.1060e-01
    85.20   2.7952e+06   1.1060e-01
    85.30   2.8274e+06   1.1059e-01
    85.40   2.8599e+06   1.1060e-01
    85.50   2.8927e+06   1.1059e-01
    85.60   2.9258e+06   1.1060e-01
    85.70   2.9592e+06   1.1059e-01
    85.80   2.9930e+06   1.1059e-01
    85.90   3.0270e+06   1.1059e-01
    86.00   3.0613e+06   1.1059e-01
    86.10   3.0960e+06   1.1059e-01
    86.20   3.1309e+06   1.1059e-01
    86.30   3.1662e+06   1.1058e-01
    86.40   3.2018e+06   1.1059e-01
    86.50   3.2377e+06   1.1058e-01
    86.60   3.2740e+06   1.1058e-01
    86.70   3.3105e+06   1.1058e-01
    86.80   3.3474e+06   1.1058e-01
    86.90   3.3846e+06   1.1057e-01
    87.00   3.4222e+06   1.1058e-01
    87.10   3.4601e+06   1.1057e-01
    87.20   3.4983e+06   1.1057e-01
    87.30   3.5368e+06   1.1056e-01
    87.40   3.5757e+06   1.1057e-01
    87.50   3.6149e+06   1.1056e-01
    87.60   3.6545e+06   1.1056e-01
    87.70   3.6944e+06   1.1056e-01
    87.80   3.7347e+06   1.1056e-01
    87.90   3.7753e+06   1.1055e-01
    88.00   3.8163e+06   1.1055e-01
    88.10   3.8576e+06   1.1055e-01
    88.20   3.8993e+06   1.1055e-01
    88.30   3.9413e+06   1.1054e-01
    88.40   3.9837e+06   1.1054e-01
    88.50   4.0265e+06   1.1054e-01
    88.60   4.0696e+06   1.1054e-01
    88.70   4.1131e+06   1.1053e-01
    88.80   4.1570e+06   1.1053e-01
    88.90   4.2012e+06   1.1052e-01
    89.00   4.2458e+06   1.1053e-01
    89.10   4.2908e+06   1.1052e-01
    89.20   4.3362e+06   1.1052e-01
    89.30   4.3820e+06   1.1051e-01
    89.40   4.4281e+06   1.1051e-01
    89.50   4.4746e+06   1.1050e-01
    89.60   4.5216e+06   1.1050e-01
    89.70   4.5689e+06   1.1051e-01
    89.80   4.6166e+06   1.1050e-01
    89.90   4.6647e+06   1.1050e-01
    90.00   4.7132e+06   1.1049e-01
    90.10   4.7621e+06   1.1049e-01
    90.20   4.8114e+06   1.1048e-01
    90.30   4.8611e+06   1.1048e-01
    90.40   4.9112e+06   1.1047e-01
    90.50   4.9617e+06   1.1047e-01
    90.60   5.0127e+06   1.1047e-01
    90.70   5.0640e+06   1.1047e-01
    90.80   5.1158e+06   1.1046e-01
    90.90   5.1680e+06   1.1046e-01
    91.00   5.2206e+06   1.1045e-01
    91.10   5.2737e+06   1.1045e-01
    91.20   5.3272e+06   1.1044e-01
    91.30   5.3811e+06   1.1044e-01
    91.40   5.4354e+06   1.1043e-01
    91.50   5.4902e+06   1.1043e-01
    91.60   5.5454e+06   1.1042e-01
    91.70   5.6011e+06   1.1042e-01
    91.80   5.6572e+06   1.1041e-01
    91.90   5.7137e+06   1.1041e-01
    92.00   5.7708e+06   1.1041e-01
    92.10   5.8282e+06   1.1040e-01
    92.20   5.8861e+06   1.1040e-01
    92.30   5.9445e+06   1.1039e-01
    92.40   6.0033e+06   1.1039e-01
    92.50   6.0626e+06   1.1038e-01
    92.60   6.1224e+06   1.1037e-01
    92.70   6.1826e+06   1.1036e-01
    92.80   6.2433e+06   1.1036e-01
    92.90   6.3045e+06   1.1035e-01
    93.00   6.3661e+06   1.1035e-01
    93.10   6.4283e+06   1.1034e-01
    93.20   6.4909e+06   1.1034e-01
    93.30   6.5540e+06   1.1033e-01
    93.40   6.6176e+06   1.1033e-01
    93.50   6.6817e+06   1.1031e-01
    93.60   6.7462e+06   1.1031e-01
    93.70   6.8113e+06   1.1031e-01
    93.80   6.8769e+06   1.1030e-01
    93.90   6.9430e+06   1.1030e-01
    94.00   7.0095e+06   1.1028e-01
    94.10   7.0766e+06   1.1028e-01
    94.20   7.1442e+06   1.1027e-01
    94.30   7.2123e+06   1.1027e-01
    94.40   7.2810e+06   1.1026e-01
    94.50   7.3501e+06   1.1025e-01
    94.60   7.4198e+06   1.1024e-01
    94.70   7.4900e+06   1.1024e-01
    94.80   7.5607e+06   1.1023e-01
    94.90   7.6320e+06   1.1022e-01
    95.00   7.7038e+06   1.1021e-01
    95.10   7.7761e+06   1.1021e-01
    95.20   7.8490e+06   1.1019e-01
    95.30   7.9224e+06   1.1019e-01
    95.40   7.9964e+06   1.1019e-01
    95.50   8.0709e+06   1.1017e-01
    95.60   8.1460e+06   1.1017e-01
    95.70   8.2216e+06   1.1016e-01
    95.80   8.2978e+06   1.1015e-01
    95.90   8.3745e+06   1.1014e-01
    96.00   8.4518e+06   1.1014e-01
    96.10   8.5297e+06   1.1012e-01
    96.20   8.6082e+06   1.1012e-01
    96.30   8.6872e+06   1.1010e-01
    96.40   8.7668e+06   1.1010e-01
    96.50   8.8470e+06   1.1009e-01
    96.60   8.9278e+06   1.1008e-01
    96.70   9.0092e+06   1.1008e-01
    96.80   9.0912e+06   1.1006e-01
    96.90   9.1737e+06   1.1006e-01
    97.00   9.2569e+06   1.1004e-01
    97.10   9.3406e+06   1.1004e-01
    97.20   9.4250e+06   1.1002e-01
    97.30   9.5100e+06   1.1002e-01
    97.40   9.5955e+06   1.1000e-01
    97.50   9.6817e+06   1.1000e-01
    97.60   9.7686e+06   1.0998e-01
    97.70   9.8560e+06   1.0998e-01
    97.80   9.9441e+06   1.0996e-01
    97.90   1.0033e+07   1.0995e-01
    98.00   1.0122e+07   1.0995e-01
    98.10   1.0212e+07   1.0993e-01
    98.20   1.0303e+07   1.0993e-01
    98.30   1.0394e+07   1.0991e-01
    98.40   1.0486e+07   1.0990e-01
    98.50   1.0578e+07   1.0989e-01
    98.60   1.0672e+07   1.0988e-01
    98.70   1.0765e+07   1.0986e-01
    98.80   1.0860e+07   1.0986e-01
    98.90   1.0955e+07   1.0984e-01
    99.00   1.1051e+07   1.0983e-01
    99.10   1.1147e+07   1.0982e-01
    99.20   1.1245e+07   1.0981e-01
    99.30   1.1343e+07   1.0980e-01
    99.40   1.1441e+07   1.0979e-01
    99.50   1.1540e+07   1.0978e-01
    99.60   1.1640e+07   1.0976e-01
    99.70   1.1741e+07   1.0975e-01
    99.80   1.1842e+07   1.0973e-01
    99.90   1.1944e+07   1.0973e-01
   100.00   1.2047e+07   1.0971e-01


==> data/34cl_1_all_down_1_misch_et_al.txt <==
> From method of Misch et al (2020) LA-UR-20-22828.  Data released under LA-UR-20-26010.
> Reaction rates [1/s] for 34cl state 1 (E = 0.0 keV).
> The column labeled "beta+" is the sum of both positron emission and electron capture.
> rho*Ye = 100000.0 [g/cm^3]
> T [keV]          -->2        beta+
     1.00   3.0814e-67   4.5197e-01
     2.00   1.8639e-35   4.5197e-01
     3.00   7.3165e-25   4.5197e-01
     4.00   1.4496e-19   4.5196e-01
     5.00   2.1848e-16   4.5196e-01
     6.00   2.8721e-14   4.5195e-01
     7.00   9.3672e-13   4.5195e-01
     8.00   1.2784e-11   4.5194e-01
     9.00   9.7610e-11   4.5193e-01
    10.00   4.9645e-10   4.5192e-01
    11.00   1.8866e-09   4.5190e-01
    12.00   5.9871e-09   4.5189e-01
    13.00   2.0240e-08   4.5188e-01
    14.00   1.0427e-07   4.5186e-01
    15.00   7.1037e-07   4.5185e-01
    16.00   4.5308e-06   4.5183e-01
    17.00   2.4297e-05   4.5182e-01
    18.00   1.0959e-04   4.5180e-01
    19.00   4.2483e-04   4.5179e-01
    20.00   1.4481e-03   4.5177e-01
    21.00   4.4288e-03   4.5176e-01
    22.00   1.2364e-02   4.5174e-01
    23.00   3.1968e-02   4.5173e-01
    24.00   7.7484e-02   4.5172e-01
    25.00   1.7781e-01   4.5171e-01
    26.00   3.8932e-01   4.5170e-01
    27.00   8.1828e-01   4.5170e-01
    28.00   1.6584e+00   4.5169e-01
    29.00   3.2514e+00   4.5169e-01
    30.00   6.1817e+00   4.5169e-01
    31.00   1.1417e+01   4.5169e-01
    32.00   2.0514e+01   4.5169e-01
    33.00   3.5901e+01   4.5170e-01
    34.00   6.1265e+01   4.5171e-01
    35.00   1.0206e+02   4.5172e-01
    36.00   1.6615e+02   4.5173e-01
    37.00   2.6460e+02   4.5175e-01
    38.00   4.1270e+02   4.5176e-01
    39.00   6.3106e+02   4.5178e-01
    40.00   9.4701e+02   4.5180e-01
    41.00   1.3961e+03   4.5182e-01
    42.00   2.0239e+03   4.5185e-01
    43.00   2.8879e+03   4.5187e-01
    44.00   4.0594e+03   4.5190e-01
    45.00   5.6258e+03   4.5192e-01
    46.00   7.6933e+03   4.5195e-01
    47.00   1.0389e+04   4.5198e-01
    48.00   1.3862e+04   4.5201e-01
    49.00   1.8289e+04   4.5203e-01
    50.00   2.3875e+04   4.5206e-01
    51.00   3.0854e+04   4.5208e-01
    52.00   3.9495e+04   4.5210e-01
    53.00   5.0101e+04   4.5211e-01
    54.00   6.3013e+04   4.5213e-01
    55.00   7.8610e+04   4.5215e-01
    56.00   9.7316e+04   4.5215e-01
    57.00   1.1959e+05   4.5215e-01
    58.00   1.4595e+05   4.5216e-01
    59.00   1.7694e+05   4.5215e-01
    60.00   2.1317e+05   4.5213e-01
    61.00   2.5527e+05   4.5211e-01
    62.00   3.0395e+05   4.5209e-01
    63.00   3.5995e+05   4.5206e-01
    64.00   4.2405e+05   4.5200e-01
    65.00   4.9709e+05   4.5196e-01
    66.00   5.7995e+05   4.5190e-01
    67.00   6.7356e+05   4.5183e-01
    68.00   7.7890e+05   4.5175e-01
    69.00   8.9697e+05   4.5166e-01
    70.00   1.0289e+06   4.5156e-01
    71.00   1.1756e+06   4.5145e-01
    72.00   1.3385e+06   4.5133e-01
    73.00   1.5185e+06   4.5119e-01
    74.00   1.7170e+06   4.5104e-01
    75.00   1.9352e+06   4.5088e-01
    76.00   2.1744e+06   4.5070e-01
    77.00   2.4358e+06   4.5052e-01
    78.00   2.7210e+06   4.5031e-01
    79.00   3.0311e+06   4.5010e-01
    80.00   3.3676e+06   4.4986e-01
    81.00   3.7320e+06   4.4961e-01
    82.00   4.1256e+06   4.4935e-01
    83.00   4.5500e+06   4.4908e-01
    84.00   5.0067e+06   4.4878e-01
    85.00   5.4970e+06   4.4848e-01
    86.00   6.0226e+06   4.4815e-01
    87.00   6.5849e+06   4.4781e-01
    88.00   7.1856e+06   4.4745e-01
    89.00   7.8261e+06   4.4708e-01
    90.00   8.5079e+06   4.4668e-01
    91.00   9.2328e+06   4.4628e-01
    92.00   1.0002e+07   4.4586e-01
    93.00   1.0818e+07   4.4541e-01
    94.00   1.1681e+07   4.4495e-01
    95.00   1.2593e+07   4.4448e-01
    96.00   1.3557e+07   4.4399e-01
    97.00   1.4572e+07   4.4347e-01
    98.00   1.5642e+07   4.4295e-01
    99.00   1.6768e+07   4.4240e-01
   100.00   1.7950e+07   4.4184e-01
   101.00   1.9192e+07   4.4127e-01
   102.00   2.0494e+07   4.4068e-01
   103.00   2.1858e+07   4.4006e-01
   104.00   2.3285e+07   4.3943e-01
   105.00   2.4778e+07   4.3880e-01
   106.00   2.6338e+07   4.3813e-01
   107.00   2.7966e+07   4.3745e-01
   108.00   2.9664e+07   4.3677e-01
   109.00   3.1434e+07   4.3605e-01
   110.00   3.3277e+07   4.3533e-01
   111.00   3.5195e+07   4.3459e-01
   112.00   3.7190e+07   4.3384e-01
   113.00   3.9264e+07   4.3307e-01
   114.00   4.1417e+07   4.3228e-01
   115.00   4.3653e+07   4.3149e-01
   116.00   4.5972e+07   4.3068e-01
   117.00   4.8376e+07   4.2985e-01
   118.00   5.0868e+07   4.2901e-01
   119.00   5.3449e+07   4.2815e-01
   120.00   5.6120e+07   4.2728e-01
   121.00   5.8885e+07   4.2641e-01
   122.00   6.1745e+07   4.2551e-01
   123.00   6.4702e+07   4.2461e-01
   124.00   6.7758e+07   4.2369e-01
   125.00   7.0916e+07   4.2276e-01
   126.00   7.4177e+07   4.2183e-01
   127.00   7.7544e+07   4.2088e-01
   128.00   8.1020e+07   4.1992e-01
   129.00   8.4607e+07   4.1895e-01
   130.00   8.8307e+07   4.1796e-01
   131.00   9.2124e+07   4.1697e-01
   132.00   9.6061e+07   4.1597e-01
   133.00   1.0012e+08   4.1496e-01
   134.00   1.0430e+08   4.1394e-01
   135.00   1.0862e+08   4.1291e-01
   136.00   1.1306e+08   4.1188e-01
   137.00   1.1765e+08   4.1083e-01
   138.00   1.2237e+08   4.0979e-01
   139.00   1.2723e+08   4.0872e-01
   140.00   1.3225e+08   4.0766e-01
   141.00   1.3742e+08   4.0659e-01
   142.00   1.4274e+08   4.0551e-01
   143.00   1.4823e+08   4.0443e-01
   144.00   1.5388e+08   4.0333e-01
   145.00   1.5971e+08   4.0224e-01
   146.00   1.6572e+08   4.0113e-01
   147.00   1.7191e+08   4.0003e-01
   148.00   1.7830e+08   3.9892e-01
   149.00   1.8488e+08   3.9781e-01
   150.00   1.9167e+08   3.9668e-01
   151.00   1.9867e+08   3.9557e-01
   152.00   2.0589e+08   3.9444e-01
   153.00   2.1334e+08   3.9331e-01
   154.00   2.2104e+08   3.9218e-01
   155.00   2.2897e+08   3.9105e-01
   156.00   2.3717e+08   3.8991e-01
   157.00   2.4563e+08   3.8877e-01
   158.00   2.5437e+08   3.8764e-01
   159.00   2.6340e+08   3.8650e-01
   160.00   2.7273e+08   3.8535e-01
   161.00   2.8238e+08   3.8421e-01
   162.00   2.9235e+08   3.8307e-01
   163.00   3.0266e+08   3.8192e-01
   164.00   3.1333e+08   3.8078e-01
   165.00   3.2437e+08   3.7963e-01
   166.00   3.3579e+08   3.7849e-01
   167.00   3.4761e+08   3.7734e-01
   168.00   3.5986e+08   3.7620e-01
   169.00   3.7254e+08   3.7506e-01
   170.00   3.8567e+08   3.7392e-01
   171.00   3.9928e+08   3.7278e-01
   172.00   4.1339e+08   3.7164e-01
   173.00   4.2801e+08   3.7050e-01
   174.00   4.4318e+08   3.6937e-01
   175.00   4.5890e+08   3.6824e-01
   176.00   4.7521e+08   3.6711e-01
   177.00   4.9213e+08   3.6598e-01
   178.00   5.0969e+08   3.6485e-01
   179.00   5.2792e+08   3.6374e-01
   180.00   5.4684e+08   3.6262e-01
   181.00   5.6648e+08   3.6150e-01
   182.00   5.8688e+08   3.6039e-01
   183.00   6.0805e+08   3.5927e-01
   184.00   6.3005e+08   3.5818e-01
   185.00   6.5290e+08   3.5707e-01
   186.00   6.7664e+08   3.5597e-01
   187.00   7.0130e+08   3.5487e-01
   188.00   7.2692e+08   3.5379e-01
   189.00   7.5354e+08   3.5270e-01
   190.00   7.8120e+08   3.5163e-01
   191.00   8.0995e+08   3.5055e-01
   192.00   8.3982e+08   3.4948e-01
   193.00   8.7087e+08   3.4841e-01
   194.00   9.0313e+08   3.4736e-01
   195.00   9.3666e+08   3.4630e-01
   196.00   9.7151e+08   3.4525e-01
   197.00   1.0077e+09   3.4421e-01
   198.00   1.0454e+09   3.4316e-01
   199.00   1.0845e+09   3.4213e-01
   200.00   1.1251e+09   3.4111e-01
   201.00   1.1673e+09   3.4008e-01
   202.00   1.2112e+09   3.3907e-01
   203.00   1.2567e+09   3.3806e-01
   204.00   1.3041e+09   3.3706e-01
   205.00   1.3532e+09   3.3606e-01
   206.00   1.4043e+09   3.3507e-01
   207.00   1.4573e+09   3.3409e-01
   208.00   1.5124e+09   3.3311e-01
   209.00   1.5696e+09   3.3214e-01
   210.00   1.6289e+09   3.3117e-01
   211.00   1.6906e+09   3.3021e-01
   212.00   1.7545e+09   3.2927e-01
   213.00   1.8209e+09   3.2832e-01
   214.00   1.8897e+09   3.2738e-01
   215.00   1.9611e+09   3.2645e-01
   216.00   2.0352e+09   3.2553e-01
   217.00   2.1121e+09   3.2461e-01
   218.00   2.1917e+09   3.2371e-01
   219.00   2.2743e+09   3.2280e-01
   220.00   2.3599e+09   3.2191e-01
   221.00   2.4486e+09   3.2103e-01
   222.00   2.5406e+09   3.2014e-01
   223.00   2.6358e+09   3.1928e-01
   224.00   2.7344e+09   3.1841e-01
   225.00   2.8366e+09   3.1756e-01
   226.00   2.9424e+09   3.1671e-01
   227.00   3.0519e+09   3.1587e-01
   228.00   3.1652e+09   3.1504e-01
   229.00   3.2825e+09   3.1421e-01
   230.00   3.4038e+09   3.1340e-01
   231.00   3.5293e+09   3.1258e-01
   232.00   3.6590e+09   3.1179e-01
   233.00   3.7932e+09   3.1099e-01
   234.00   3.9319e+09   3.1020e-01
   235.00   4.0753e+09   3.0943e-01
   236.00   4.2234e+09   3.0866e-01
   237.00   4.3764e+09   3.0790e-01
   238.00   4.5345e+09   3.0715e-01
   239.00   4.6977e+09   3.0641e-01
   240.00   4.8662e+09   3.0566e-01
   241.00   5.0401e+09   3.0493e-01
   242.00   5.2196e+09   3.0421e-01
   243.00   5.4048e+09   3.0350e-01
   244.00   5.5959e+09   3.0279e-01
   245.00   5.7929e+09   3.0211e-01
   246.00   5.9961e+09   3.0142e-01
   247.00   6.2055e+09   3.0073e-01
   248.00   6.4214e+09   3.0007e-01
   249.00   6.6438e+09   2.9940e-01
   250.00   6.8730e+09   2.9875e-01
   251.00   7.1091e+09   2.9810e-01
   252.00   7.3522e+09   2.9746e-01
   253.00   7.6025e+09   2.9682e-01
   254.00   7.8602e+09   2.9620e-01
   255.00   8.1254e+09   2.9559e-01
   256.00   8.3983e+09   2.9498e-01
   257.00   8.6791e+09   2.9439e-01
   258.00   8.9679e+09   2.9379e-01
   259.00   9.2648e+09   2.9321e-01
   260.00   9.5701e+09   2.9264e-01
   261.00   9.8840e+09   2.9207e-01
   262.00   1.0207e+10   2.9151e-01
   263.00   1.0538e+10   2.9096e-01
   264.00   1.0879e+10   2.9042e-01
   265.00   1.1228e+10   2.8988e-01
   266.00   1.1588e+10   2.8936e-01
   267.00   1.1956e+10   2.8883e-01
   268.00   1.2335e+10   2.8832e-01
   269.00   1.2724e+10   2.8782e-01
   270.00   1.3122e+10   2.8732e-01
   271.00   1.3531e+10   2.8684e-01
   272.00   1.3951e+10   2.8635e-01
   273.00   1.4382e+10   2.8588e-01
   274.00   1.4823e+10   2.8541e-01
   275.00   1.5276e+10   2.8495e-01
   276.00   1.5739e+10   2.8450e-01
   277.00   1.6215e+10   2.8405e-01
   278.00   1.6702e+10   2.8361e-01
   279.00   1.7201e+10   2.8319e-01
   280.00   1.7713e+10   2.8276e-01
   281.00   1.8236e+10   2.8235e-01
   282.00   1.8773e+10   2.8193e-01
   283.00   1.9322e+10   2.8153e-01
   284.00   1.9884e+10   2.8113e-01
   285.00   2.0459e+10   2.8075e-01
   286.00   2.1048e+10   2.8036e-01
   287.00   2.1650e+10   2.7999e-01
   288.00   2.2267e+10   2.7962e-01
   289.00   2.2897e+10   2.7925e-01
   290.00   2.3542e+10   2.7890e-01
   291.00   2.4201e+10   2.7856e-01
   292.00   2.4875e+10   2.7821e-01
   293.00   2.5564e+10   2.7787e-01
   294.00   2.6269e+10   2.7754e-01
   295.00   2.6989e+10   2.7721e-01
   296.00   2.7724e+10   2.7690e-01
   297.00   2.8476e+10   2.7658e-01
   298.00   2.9244e+10   2.7627e-01
   299.00   3.0028e+10   2.7597e-01
   300.00   3.0829e+10   2.7568e-01
   301.00   3.1647e+10   2.7538e-01
   302.00   3.2482e+10   2.7509e-01
   303.00   3.3334e+10   2.7481e-01
   304.00   3.4204e+10   2.7454e-01
   305.00   3.5092e+10   2.7427e-01
   306.00   3.5999e+10   2.7400e-01
   307.00   3.6924e+10   2.7375e-01
   308.00   3.7867e+10   2.7349e-01
   309.00   3.8830e+10   2.7324e-01
   310.00   3.9812e+10   2.7299e-01
   311.00   4.0813e+10   2.7275e-01
   312.00   4.1834e+10   2.7251e-01
   313.00   4.2876e+10   2.7228e-01
   314.00   4.3937e+10   2.7206e-01
   315.00   4.5020e+10   2.7183e-01
   316.00   4.6123e+10   2.7161e-01
   317.00   4.7247e+10   2.7140e-01
   318.00   4.8393e+10   2.7119e-01
   319.00   4.9561e+10   2.7098e-01
   320.00   5.0751e+10   2.7078e-01
   321.00   5.1963e+10   2.7058e-01
   322.00   5.3198e+10   2.7038e-01
   323.00   5.4456e+10   2.7019e-01
   324.00   5.5737e+10   2.7000e-01
   325.00   5.7042e+10   2.6982e-01
   326.00   5.8370e+10   2.6963e-01
   327.00   5.9723e+10   2.6946e-01
   328.00   6.1100e+10   2.6927e-01
   329.00   6.2502e+10   2.6910e-01
   330.00   6.3930e+10   2.6894e-01
   331.00   6.5383e+10   2.6877e-01
   332.00   6.6861e+10   2.6861e-01
   333.00   6.8366e+10   2.6844e-01
   334.00   6.9897e+10   2.6828e-01
   335.00   7.1455e+10   2.6814e-01
   336.00   7.3040e+10   2.6798e-01
   337.00   7.4652e+10   2.6782e-01
   338.00   7.6293e+10   2.6768e-01
   339.00   7.7961e+10   2.6754e-01
   340.00   7.9658e+10   2.6739e-01
   341.00   8.1384e+10   2.6725e-01
   342.00   8.3139e+10   2.6711e-01
   343.00   8.4923e+10   2.6697e-01
   344.00   8.6737e+10   2.6683e-01
   345.00   8.8582e+10   2.6671e-01
   346.00   9.0457e+10   2.6658e-01
   347.00   9.2363e+10   2.6644e-01
   348.00   9.4301e+10   2.6632e-01
   349.00   9.6270e+10   2.6619e-01
   350.00   9.8271e+10   2.6607e-01
   351.00   1.0031e+11   2.6594e-01
   352.00   1.0237e+11   2.6582e-01
   353.00   1.0447e+11   2.6571e-01
   354.00   1.0660e+11   2.6559e-01
   355.00   1.0877e+11   2.6548e-01
   356.00   1.1097e+11   2.6536e-01
   357.00   1.1321e+11   2.6525e-01
   358.00   1.1548e+11   2.6514e-01
   359.00   1.1779e+11   2.6503e-01
   360.00   1.2013e+11   2.6492e-01
   361.00   1.2251e+11   2.6481e-01
   362.00   1.2493e+11   2.6470e-01
   363.00   1.2738e+11   2.6460e-01
   364.00   1.2987e+11   2.6449e-01
   365.00   1.3240e+11   2.6439e-01
   366.00   1.3497e+11   2.6429e-01
   367.00   1.3757e+11   2.6419e-01
   368.00   1.4022e+11   2.6409e-01
   369.00   1.4290e+11   2.6399e-01
   370.00   1.4563e+11   2.6389e-01
   371.00   1.4839e+11   2.6380e-01
   372.00   1.5120e+11   2.6370e-01
   373.00   1.5405e+11   2.6361e-01
   374.00   1.5694e+11   2.6351e-01
   375.00   1.5987e+11   2.6343e-01
   376.00   1.6284e+11   2.6333e-01
   377.00   1.6586e+11   2.6323e-01
   378.00   1.6892e+11   2.6315e-01
   379.00   1.7202e+11   2.6306e-01
   380.00   1.7517e+11   2.6297e-01
   381.00   1.7836e+11   2.6288e-01
   382.00   1.8160e+11   2.6279e-01
   383.00   1.8489e+11   2.6271e-01
   384.00   1.8822e+11   2.6262e-01
   385.00   1.9159e+11   2.6254e-01
   386.00   1.9501e+11   2.6245e-01
   387.00   1.9849e+11   2.6237e-01
   388.00   2.0200e+11   2.6230e-01
   389.00   2.0557e+11   2.6221e-01
   390.00   2.0919e+11   2.6213e-01
   391.00   2.1285e+11   2.6206e-01
   392.00   2.1657e+11   2.6197e-01
   393.00   2.2033e+11   2.6189e-01
   394.00   2.2415e+11   2.6182e-01
   395.00   2.2801e+11   2.6175e-01
   396.00   2.3193e+11   2.6166e-01
   397.00   2.3590e+11   2.6159e-01
   398.00   2.3992e+11   2.6152e-01
   399.00   2.4399e+11   2.6145e-01
   400.00   2.4812e+11   2.6138e-01
   401.00   2.5230e+11   2.6131e-01
   402.00   2.5654e+11   2.6123e-01
   403.00   2.6083e+11   2.6117e-01
   404.00   2.6518e+11   2.6110e-01
   405.00   2.6958e+11   2.6103e-01
   406.00   2.7404e+11   2.6096e-01
   407.00   2.7855e+11   2.6089e-01
   408.00   2.8312e+11   2.6083e-01
   409.00   2.8775e+11   2.6077e-01
   410.00   2.9244e+11   2.6071e-01
   411.00   2.9718e+11   2.6064e-01
   412.00   3.0199e+11   2.6059e-01
   413.00   3.0685e+11   2.6052e-01
   414.00   3.1177e+11   2.6046e-01
   415.00   3.1676e+11   2.6041e-01
   416.00   3.2180e+11   2.6034e-01
   417.00   3.2691e+11   2.6029e-01
   418.00   3.3208e+11   2.6024e-01
   419.00   3.3731e+11   2.6018e-01
   420.00   3.4260e+11   2.6013e-01
   421.00   3.4795e+11   2.6008e-01
   422.00   3.5337e+11   2.6003e-01
   423.00   3.5886e+11   2.5999e-01
   424.00   3.6440e+11   2.5994e-01
   425.00   3.7002e+11   2.5989e-01
   426.00   3.7570e+11   2.5984e-01
   427.00   3.8144e+11   2.5980e-01
   428.00   3.8725e+11   2.5975e-01
   429.00   3.9313e+11   2.5971e-01
   430.00   3.9908e+11   2.5967e-01
   431.00   4.0509e+11   2.5963e-01
   432.00   4.1117e+11   2.5960e-01
   433.00   4.1732e+11   2.5956e-01
   434.00   4.2354e+11   2.5952e-01
   435.00   4.2983e+11   2.5949e-01
   436.00   4.3619e+11   2.5945e-01
   437.00   4.4262e+11   2.5942e-01
   438.00   4.4913e+11   2.5939e-01
   439.00   4.5570e+11   2.5936e-01
   440.00   4.6235e+11   2.5934e-01
   441.00   4.6906e+11   2.5932e-01
   442.00   4.7586e+11   2.5929e-01
   443.00   4.8272e+11   2.5926e-01
   444.00   4.8966e+11   2.5925e-01
   445.00   4.9668e+11   2.5922e-01
   446.00   5.0377e+11   2.5921e-01
   447.00   5.1093e+11   2.5920e-01
   448.00   5.1817e+11   2.5917e-01
   449.00   5.2549e+11   2.5916e-01
   450.00   5.3288e+11   2.5915e-01
   451.00   5.4035e+11   2.5914e-01
   452.00   5.4790e+11   2.5913e-01
   453.00   5.5553e+11   2.5913e-01
   454.00   5.6324e+11   2.5912e-01
   455.00   5.7102e+11   2.5912e-01
   456.00   5.7889e+11   2.5911e-01
   457.00   5.8684e+11   2.5911e-01
   458.00   5.9486e+11   2.5911e-01
   459.00   6.0297e+11   2.5911e-01
   460.00   6.1116e+11   2.5911e-01
   461.00   6.1943e+11   2.5912e-01
   462.00   6.2778e+11   2.5914e-01
   463.00   6.3622e+11   2.5914e-01
   464.00   6.4474e+11   2.5915e-01
   465.00   6.5335e+11   2.5917e-01
   466.00   6.6203e+11   2.5918e-01
   467.00   6.7081e+11   2.5920e-01
   468.00   6.7967e+11   2.5922e-01
   469.00   6.8861e+11   2.5924e-01
   470.00   6.9764e+11   2.5926e-01
   471.00   7.0676e+11   2.5928e-01
   472.00   7.1596e+11   2.5930e-01
   473.00   7.2526e+11   2.5934e-01
   474.00   7.3464e+11   2.5936e-01
   475.00   7.4411e+11   2.5940e-01
   476.00   7.5366e+11   2.5943e-01
   477.00   7.6331e+11   2.5946e-01
   478.00   7.7305e+11   2.5950e-01
   479.00   7.8287e+11   2.5954e-01
   480.00   7.9279e+11   2.5958e-01
   481.00   8.0280e+11   2.5962e-01
   482.00   8.1290e+11   2.5966e-01
   483.00   8.2309e+11   2.5972e-01
   484.00   8.3338e+11   2.5977e-01
   485.00   8.4376e+11   2.5981e-01
   486.00   8.5423e+11   2.5987e-01
   487.00   8.6479e+11   2.5992e-01
   488.00   8.7545e+11   2.5999e-01
   489.00   8.8621e+11   2.6004e-01
   490.00   8.9706e+11   2.6010e-01
   491.00   9.0800e+11   2.6017e-01
   492.00   9.1904e+11   2.6022e-01
   493.00   9.3018e+11   2.6029e-01
   494.00   9.4142e+11   2.6036e-01
   495.00   9.5275e+11   2.6044e-01
   496.00   9.6418e+11   2.6051e-01
   497.00   9.7571e+11   2.6059e-01
   498.00   9.8733e+11   2.6066e-01
   499.00   9.9906e+11   2.6075e-01
   500.00   1.0109e+12   2.6082e-01
   501.00   1.0228e+12   2.6091e-01
   502.00   1.0348e+12   2.6099e-01
   503.00   1.0470e+12   2.6108e-01
   504.00   1.0592e+12   2.6117e-01
   505.00   1.0715e+12   2.6126e-01
   506.00   1.0839e+12   2.6136e-01
   507.00   1.0965e+12   2.6145e-01
   508.00   1.1091e+12   2.6155e-01
   509.00   1.1219e+12   2.6166e-01
   510.00   1.1347e+12   2.6176e-01
   511.00   1.1476e+12   2.6187e-01
   512.00   1.1607e+12   2.6197e-01
   513.00   1.1739e+12   2.6208e-01
   514.00   1.1871e+12   2.6220e-01
   515.00   1.2005e+12   2.6231e-01
   516.00   1.2140e+12   2.6242e-01
   517.00   1.2275e+12   2.6254e-01
   518.00   1.2412e+12   2.6267e-01
   519.00   1.2550e+12   2.6279e-01
   520.00   1.2689e+12   2.6291e-01
   521.00   1.2829e+12   2.6304e-01
   522.00   1.2970e+12   2.6317e-01
   523.00   1.3113e+12   2.6331e-01
   524.00   1.3256e+12   2.6343e-01
   525.00   1.3401e+12   2.6357e-01
   526.00   1.3546e+12   2.6371e-01
   527.00   1.3693e+12   2.6385e-01
   528.00   1.3841e+12   2.6399e-01
   529.00   1.3989e+12   2.6414e-01
   530.00   1.4139e+12   2.6429e-01
   531.00   1.4291e+12   2.6444e-01
   532.00   1.4443e+12   2.6459e-01
   533.00   1.4596e+12   2.6475e-01
   534.00   1.4751e+12   2.6491e-01
   535.00   1.4906e+12   2.6506e-01
   536.00   1.5063e+12   2.6522e-01
   537.00   1.5221e+12   2.6538e-01
   538.00   1.5380e+12   2.6555e-01
   539.00   1.5540e+12   2.6572e-01
   540.00   1.5702e+12   2.6589e-01
   541.00   1.5864e+12   2.6606e-01
   542.00   1.6028e+12   2.6624e-01
   543.00   1.6193e+12   2.6641e-01
   544.00   1.6359e+12   2.6660e-01
   545.00   1.6526e+12   2.6678e-01
   546.00   1.6694e+12   2.6696e-01
   547.00   1.6864e+12   2.6715e-01
   548.00   1.7035e+12   2.6734e-01
   549.00   1.7206e+12   2.6753e-01
   550.00   1.7380e+12   2.6773e-01
   551.00   1.7554e+12   2.6792e-01
   552.00   1.7729e+12   2.6812e-01
   553.00   1.7906e+12   2.6831e-01
   554.00   1.8084e+12   2.6852e-01
   555.00   1.8263e+12   2.6873e-01
   556.00   1.8443e+12   2.6893e-01
   557.00   1.8625e+12   2.6914e-01
   558.00   1.8808e+12   2.6935e-01
   559.00   1.8992e+12   2.6957e-01
   560.00   1.9177e+12   2.6979e-01
   561.00   1.9363e+12   2.7001e-01
   562.00   1.9551e+12   2.7022e-01
   563.00   1.9740e+12   2.7045e-01
   564.00   1.9930e+12   2.7068e-01
   565.00   2.0121e+12   2.7090e-01
   566.00   2.0314e+12   2.7113e-01
   567.00   2.0507e+12   2.7136e-01
   568.00   2.0703e+12   2.7161e-01
   569.00   2.0899e+12   2.7184e-01
   570.00   2.1097e+12   2.7208e-01
   571.00   2.1295e+12   2.7232e-01
   572.00   2.1495e+12   2.7257e-01
   573.00   2.1697e+12   2.7281e-01
   574.00   2.1900e+12   2.7306e-01
   575.00   2.2103e+12   2.7331e-01
   576.00   2.2309e+12   2.7357e-01
   577.00   2.2515e+12   2.7382e-01
   578.00   2.2723e+12   2.7409e-01
   579.00   2.2932e+12   2.7434e-01
   580.00   2.3142e+12   2.7461e-01
   581.00   2.3354e+12   2.7487e-01
   582.00   2.3567e+12   2.7514e-01
   583.00   2.3781e+12   2.7541e-01
   584.00   2.3996e+12   2.7569e-01
   585.00   2.4213e+12   2.7596e-01
   586.00   2.4431e+12   2.7624e-01
   587.00   2.4651e+12   2.7652e-01
   588.00   2.4871e+12   2.7680e-01
   589.00   2.5094e+12   2.7709e-01
   590.00   2.5317e+12   2.7738e-01
   591.00   2.5542e+12   2.7766e-01
   592.00   2.5768e+12   2.7795e-01
   593.00   2.5995e+12   2.7825e-01
   594.00   2.6224e+12   2.7854e-01
   595.00   2.6453e+12   2.7884e-01
   596.00   2.6685e+12   2.7915e-01
   597.00   2.6917e+12   2.7944e-01
   598.00   2.7151e+12   2.7976e-01
   599.00   2.7387e+12   2.8006e-01
   600.00   2.7623e+12   2.8037e-01
   601.00   2.7861e+12   2.8068e-01
   602.00   2.8101e+12   2.8100e-01
   603.00   2.8341e+12   2.8132e-01
   604.00   2.8584e+12   2.8163e-01
   605.00   2.8827e+12   2.8195e-01
   606.00   2.9072e+12   2.8228e-01
   607.00   2.9318e+12   2.8261e-01
   608.00   2.9565e+12   2.8294e-01
   609.00   2.9814e+12   2.8327e-01
   610.00   3.0065e+12   2.8360e-01
   611.00   3.0316e+12   2.8394e-01
   612.00   3.0569e+12   2.8428e-01
   613.00   3.0823e+12   2.8462e-01
   614.00   3.1079e+12   2.8496e-01
   615.00   3.1336e+12   2.8530e-01
   616.00   3.1595e+12   2.8566e-01
   617.00   3.1855e+12   2.8600e-01
   618.00   3.2116e+12   2.8636e-01
   619.00   3.2379e+12   2.8671e-01
   620.00   3.2643e+12   2.8707e-01
   621.00   3.2908e+12   2.8743e-01
   622.00   3.3175e+12   2.8779e-01
   623.00   3.3443e+12   2.8816e-01
   624.00   3.3713e+12   2.8852e-01
   625.00   3.3984e+12   2.8889e-01
   626.00   3.4256e+12   2.8926e-01
   627.00   3.4530e+12   2.8964e-01
   628.00   3.4806e+12   2.9001e-01
   629.00   3.5082e+12   2.9039e-01
   630.00   3.5360e+12   2.9076e-01
   631.00   3.5640e+12   2.9115e-01
   632.00   3.5921e+12   2.9153e-01
   633.00   3.6203e+12   2.9192e-01
   634.00   3.6487e+12   2.9231e-01
   635.00   3.6772e+12   2.9270e-01
   636.00   3.7059e+12   2.9310e-01
   637.00   3.7347e+12   2.9349e-01
   638.00   3.7637e+12   2.9389e-01
   639.00   3.7927e+12   2.9429e-01
   640.00   3.8220e+12   2.9470e-01
   641.00   3.8514e+12   2.9510e-01
   642.00   3.8809e+12   2.9551e-01
   643.00   3.9106e+12   2.9592e-01
   644.00   3.9404e+12   2.9634e-01
   645.00   3.9703e+12   2.9675e-01
   646.00   4.0004e+12   2.9717e-01
   647.00   4.0307e+12   2.9759e-01
   648.00   4.0611e+12   2.9801e-01
   649.00   4.0916e+12   2.9843e-01
   650.00   4.1223e+12   2.9886e-01
   651.00   4.1531e+12   2.9929e-01
   652.00   4.1841e+12   2.9973e-01
   653.00   4.2152e+12   3.0015e-01
   654.00   4.2465e+12   3.0059e-01
   655.00   4.2779e+12   3.0103e-01
   656.00   4.3095e+12   3.0148e-01
   657.00   4.3412e+12   3.0192e-01
   658.00   4.3730e+12   3.0237e-01
   659.00   4.4050e+12   3.0281e-01
   660.00   4.4372e+12   3.0326e-01
   661.00   4.4695e+12   3.0371e-01
   662.00   4.5019e+12   3.0416e-01
   663.00   4.5345e+12   3.0463e-01
   664.00   4.5673e+12   3.0508e-01
   665.00   4.6001e+12   3.0555e-01
   666.00   4.6332e+12   3.0602e-01
   667.00   4.6664e+12   3.0648e-01
   668.00   4.6997e+12   3.0695e-01
   669.00   4.7332e+12   3.0742e-01
   670.00   4.7668e+12   3.0789e-01
   671.00   4.8006e+12   3.0837e-01
   672.00   4.8345e+12   3.0885e-01
   673.00   4.8686e+12   3.0933e-01
   674.00   4.9028e+12   3.0981e-01
   675.00   4.9372e+12   3.1029e-01
   676.00   4.9717e+12   3.1078e-01
   677.00   5.0064e+12   3.1127e-01
   678.00   5.0412e+12   3.1177e-01
   679.00   5.0762e+12   3.1226e-01
   680.00   5.1113e+12   3.1276e-01
   681.00   5.1466e+12   3.1326e-01
   682.00   5.1820e+12   3.1375e-01
   683.00   5.2176e+12   3.1426e-01
   684.00   5.2533e+12   3.1476e-01
   685.00   5.2892e+12   3.1527e-01
   686.00   5.3252e+12   3.1578e-01
   687.00   5.3614e+12   3.1630e-01
   688.00   5.3977e+12   3.1681e-01
   689.00   5.4342e+12   3.1733e-01
   690.00   5.4708e+12   3.1785e-01
   691.00   5.5076e+12   3.1837e-01
   692.00   5.5446e+12   3.1890e-01
   693.00   5.5816e+12   3.1942e-01
   694.00   5.6189e+12   3.1996e-01
   695.00   5.6563e+12   3.2048e-01
   696.00   5.6938e+12   3.2102e-01
   697.00   5.7315e+12   3.2156e-01
   698.00   5.7694e+12   3.2209e-01
   699.00   5.8074e+12   3.2263e-01
   700.00   5.8455e+12   3.2318e-01
   701.00   5.8838e+12   3.2372e-01
   702.00   5.9223e+12   3.2427e-01
   703.00   5.9609e+12   3.2482e-01
   704.00   5.9997e+12   3.2538e-01
   705.00   6.0386e+12   3.2593e-01
   706.00   6.0776e+12   3.2649e-01
   707.00   6.1169e+12   3.2705e-01
   708.00   6.1563e+12   3.2761e-01
   709.00   6.1958e+12   3.2817e-01
   710.00   6.2355e+12   3.2875e-01
   711.00   6.2753e+12   3.2931e-01
   712.00   6.3153e+12   3.2988e-01
   713.00   6.3554e+12   3.3046e-01
   714.00   6.3957e+12   3.3103e-01
   715.00   6.4362e+12   3.3161e-01
   716.00   6.4768e+12   3.3219e-01
   717.00   6.5176e+12   3.3278e-01
   718.00   6.5585e+12   3.3336e-01
   719.00   6.5996e+12   3.3395e-01
   720.00   6.6408e+12   3.3454e-01
   721.00   6.6822e+12   3.3513e-01
   722.00   6.7237e+12   3.3572e-01
   723.00   6.7654e+12   3.3632e-01
   724.00   6.8072e+12   3.3693e-01
   725.00   6.8492e+12   3.3753e-01
   726.00   6.8914e+12   3.3813e-01
   727.00   6.9337e+12   3.3874e-01
   728.00   6.9761e+12   3.3934e-01
   729.00   7.0188e+12   3.3996e-01
   730.00   7.0615e+12   3.4057e-01
   731.00   7.1045e+12   3.4119e-01
   732.00   7.1475e+12   3.4181e-01
   733.00   7.1908e+12   3.4242e-01
   734.00   7.2342e+12   3.4305e-01
   735.00   7.2777e+12   3.4367e-01
   736.00   7.3214e+12   3.4430e-01
   737.00   7.3653e+12   3.4493e-01
   738.00   7.4093e+12   3.4557e-01
   739.00   7.4535e+12   3.4620e-01
   740.00   7.4978e+12   3.4684e-01
   741.00   7.5423e+12   3.4748e-01
   742.00   7.5869e+12   3.4812e-01
   743.00   7.6317e+12   3.4876e-01
   744.00   7.6767e+12   3.4942e-01
   745.00   7.7218e+12   3.5006e-01
   746.00   7.7670e+12   3.5071e-01
   747.00   7.8125e+12   3.5137e-01
   748.00   7.8580e+12   3.5202e-01
   749.00   7.9038e+12   3.5268e-01
   750.00   7.9496e+12   3.5334e-01
   751.00   7.9957e+12   3.5401e-01
   752.00   8.0419e+12   3.5467e-01
   753.00   8.0882e+12   3.5534e-01
   754.00   8.1348e+12   3.5601e-01
   755.00   8.1814e+12   3.5668e-01
   756.00   8.2282e+12   3.5736e-01
   757.00   8.2752e+12   3.5804e-01
   758.00   8.3224e+12   3.5872e-01
   759.00   8.3697e+12   3.5940e-01
   760.00   8.4171e+12   3.6008e-01
   761.00   8.4647e+12   3.6077e-01
   762.00   8.5125e+12   3.6146e-01
   763.00   8.5604e+12   3.6216e-01
   764.00   8.6085e+12   3.6285e-01
   765.00   8.6567e+12   3.6355e-01
   766.00   8.7051e+12   3.6425e-01
   767.00   8.7536e+12   3.6495e-01
   768.00   8.8023e+12   3.6565e-01
   769.00   8.8512e+12   3.6636e-01
   770.00   8.9002e+12   3.6707e-01
   771.00   8.9494e+12   3.6777e-01
   772.00   8.9987e+12   3.6849e-01
   773.00   9.0482e+12   3.6921e-01
   774.00   9.0978e+12   3.6993e-01
   775.00   9.1476e+12   3.7065e-01
   776.00   9.1976e+12   3.7137e-01
   777.00   9.2477e+12   3.7209e-01
   778.00   9.2980e+12   3.7283e-01
   779.00   9.3484e+12   3.7356e-01
   780.00   9.3990e+12   3.7429e-01
   781.00   9.4497e+12   3.7503e-01
   782.00   9.5006e+12   3.7577e-01
   783.00   9.5517e+12   3.7651e-01
   784.00   9.6029e+12   3.7725e-01
   785.00   9.6543e+12   3.7799e-01
   786.00   9.7058e+12   3.7874e-01
   787.00   9.7575e+12   3.7949e-01
   788.00   9.8093e+12   3.8024e-01
   789.00   9.8613e+12   3.8100e-01
   790.00   9.9134e+12   3.8176e-01
   791.00   9.9658e+12   3.8252e-01
   792.00   1.0018e+13   3.8328e-01
   793.00   1.0071e+13   3.8405e-01
   794.00   1.0124e+13   3.8482e-01
   795.00   1.0177e+13   3.8559e-01
   796.00   1.0230e+13   3.8636e-01
   797.00   1.0283e+13   3.8713e-01
   798.00   1.0336e+13   3.8791e-01
   799.00   1.0390e+13   3.8869e-01
   800.00   1.0444e+13   3.8947e-01
   801.00   1.0497e+13   3.9026e-01
   802.00   1.0551e+13   3.9104e-01
   803.00   1.0606e+13   3.9184e-01
   804.00   1.0660e+13   3.9263e-01
   805.00   1.0715e+13   3.9342e-01
   806.00   1.0769e+13   3.9422e-01
   807.00   1.0824e+13   3.9502e-01
   808.00   1.0879e+13   3.9582e-01
   809.00   1.0934e+13   3.9663e-01
   810.00   1.0989e+13   3.9744e-01
   811.00   1.1045e+13   3.9824e-01
   812.00   1.1100e+13   3.9906e-01
   813.00   1.1156e+13   3.9987e-01
   814.00   1.1212e+13   4.0068e-01
   815.00   1.1268e+13   4.0150e-01
   816.00   1.1324e+13   4.0233e-01
   817.00   1.1381e+13   4.0315e-01
   818.00   1.1437e+13   4.0398e-01
   819.00   1.1494e+13   4.0481e-01
   820.00   1.1551e+13   4.0565e-01
   821.00   1.1608e+13   4.0648e-01
   822.00   1.1665e+13   4.0731e-01
   823.00   1.1722e+13   4.0815e-01
   824.00   1.1780e+13   4.0900e-01
   825.00   1.1837e+13   4.0985e-01
   826.00   1.1895e+13   4.1069e-01
   827.00   1.1953e+13   4.1154e-01
   828.00   1.2011e+13   4.1240e-01
   829.00   1.2070e+13   4.1325e-01
   830.00   1.2128e+13   4.1411e-01
   831.00   1.2187e+13   4.1496e-01
   832.00   1.2245e+13   4.1583e-01
   833.00   1.2304e+13   4.1670e-01
   834.00   1.2363e+13   4.1756e-01
   835.00   1.2422e+13   4.1843e-01
   836.00   1.2482e+13   4.1931e-01
   837.00   1.2541e+13   4.2018e-01
   838.00   1.2601e+13   4.2106e-01
   839.00   1.2661e+13   4.2194e-01
   840.00   1.2721e+13   4.2282e-01
   841.00   1.2781e+13   4.2372e-01
   842.00   1.2841e+13   4.2460e-01
   843.00   1.2902e+13   4.2549e-01
   844.00   1.2962e+13   4.2639e-01
   845.00   1.3023e+13   4.2728e-01
   846.00   1.3084e+13   4.2818e-01
   847.00   1.3145e+13   4.2909e-01
   848.00   1.3206e+13   4.2998e-01
   849.00   1.3267e+13   4.3090e-01
   850.00   1.3329e+13   4.3180e-01
   851.00   1.3391e+13   4.3271e-01
   852.00   1.3452e+13   4.3363e-01
   853.00   1.3514e+13   4.3454e-01
   854.00   1.3577e+13   4.3547e-01
   855.00   1.3639e+13   4.3639e-01
   856.00   1.3701e+13   4.3731e-01
   857.00   1.3764e+13   4.3824e-01
   858.00   1.3827e+13   4.3917e-01
   859.00   1.3890e+13   4.4011e-01
   860.00   1.3953e+13   4.4104e-01
   861.00   1.4016e+13   4.4198e-01
   862.00   1.4079e+13   4.4292e-01
   863.00   1.4143e+13   4.4386e-01
   864.00   1.4207e+13   4.4481e-01
   865.00   1.4270e+13   4.4576e-01
   866.00   1.4334e+13   4.4671e-01
   867.00   1.4399e+13   4.4767e-01
   868.00   1.4463e+13   4.4862e-01
   869.00   1.4527e+13   4.4958e-01
   870.00   1.4592e+13   4.5055e-01
   871.00   1.4657e+13   4.5151e-01
   872.00   1.4722e+13   4.5248e-01
   873.00   1.4787e+13   4.5345e-01
   874.00   1.4852e+13   4.5442e-01
   875.00   1.4917e+13   4.5540e-01
   876.00   1.4983e+13   4.5637e-01
   877.00   1.5049e+13   4.5735e-01
   878.00   1.5114e+13   4.5834e-01
   879.00   1.5180e+13   4.5932e-01
   880.00   1.5247e+13   4.6032e-01
   881.00   1.5313e+13   4.6131e-01
   882.00   1.5379e+13   4.6230e-01
   883.00   1.5446e+13   4.6330e-01
   884.00   1.5513e+13   4.6430e-01
   885.00   1.5580e+13   4.6531e-01
   886.00   1.5647e+13   4.6631e-01
   887.00   1.5714e+13   4.6731e-01
   888.00   1.5781e+13   4.6832e-01
   889.00   1.5849e+13   4.6934e-01
   890.00   1.5916e+13   4.7036e-01
   891.00   1.5984e+13   4.7137e-01
   892.00   1.6052e+13   4.7240e-01
   893.00   1.6120e+13   4.7342e-01
   894.00   1.6189e+13   4.7445e-01
   895.00   1.6257e+13   4.7548e-01
   896.00   1.6326e+13   4.7651e-01
   897.00   1.6394e+13   4.7755e-01
   898.00   1.6463e+13   4.7859e-01
   899.00   1.6532e+13   4.7963e-01
   900.00   1.6602e+13   4.8068e-01
   901.00   1.6671e+13   4.8172e-01
   902.00   1.6740e+13   4.8277e-01
   903.00   1.6810e+13   4.8382e-01
   904.00   1.6880e+13   4.8488e-01
   905.00   1.6950e+13   4.8593e-01
   906.00   1.7020e+13   4.8700e-01
   907.00   1.7090e+13   4.8806e-01
   908.00   1.7161e+13   4.8913e-01
   909.00   1.7231e+13   4.9020e-01
   910.00   1.7302e+13   4.9127e-01
   911.00   1.7373e+13   4.9235e-01
   912.00   1.7444e+13   4.9342e-01
   913.00   1.7515e+13   4.9451e-01
   914.00   1.7586e+13   4.9559e-01
   915.00   1.7658e+13   4.9667e-01
   916.00   1.7729e+13   4.9777e-01
   917.00   1.7801e+13   4.9885e-01
   918.00   1.7873e+13   4.9995e-01
   919.00   1.7945e+13   5.0105e-01
   920.00   1.8017e+13   5.0215e-01
   921.00   1.8090e+13   5.0325e-01
   922.00   1.8162e+13   5.0436e-01
   923.00   1.8235e+13   5.0547e-01
   924.00   1.8308e+13   5.0658e-01
   925.00   1.8381e+13   5.0770e-01
   926.00   1.8454e+13   5.0882e-01
   927.00   1.8527e+13   5.0994e-01
   928.00   1.8600e+13   5.1106e-01
   929.00   1.8674e+13   5.1218e-01
   930.00   1.8748e+13   5.1332e-01
   931.00   1.8822e+13   5.1445e-01
   932.00   1.8896e+13   5.1559e-01
   933.00   1.8970e+13   5.1672e-01
   934.00   1.9044e+13   5.1786e-01
   935.00   1.9119e+13   5.1901e-01
   936.00   1.9193e+13   5.2016e-01
   937.00   1.9268e+13   5.2131e-01
   938.00   1.9343e+13   5.2246e-01
   939.00   1.9418e+13   5.2362e-01
   940.00   1.9493e+13   5.2477e-01
   941.00   1.9568e+13   5.2593e-01
   942.00   1.9644e+13   5.2710e-01
   943.00   1.9719e+13   5.2827e-01
   944.00   1.9795e+13   5.2944e-01
   945.00   1.9871e+13   5.3061e-01
   946.00   1.9947e+13   5.3179e-01
   947.00   2.0023e+13   5.3297e-01
   948.00   2.0100e+13   5.3415e-01
   949.00   2.0176e+13   5.3534e-01
   950.00   2.0253e+13   5.3653e-01
   951.00   2.0330e+13   5.3772e-01
   952.00   2.0407e+13   5.3891e-01
   953.00   2.0484e+13   5.4011e-01
   954.00   2.0561e+13   5.4131e-01
   955.00   2.0639e+13   5.4252e-01
   956.00   2.0716e+13   5.4372e-01
   957.00   2.0794e+13   5.4493e-01
   958.00   2.0872e+13   5.4614e-01
   959.00   2.0950e+13   5.4736e-01
   960.00   2.1028e+13   5.4858e-01
   961.00   2.1106e+13   5.4980e-01
   962.00   2.1185e+13   5.5102e-01
   963.00   2.1263e+13   5.5225e-01
   964.00   2.1342e+13   5.5348e-01
   965.00   2.1421e+13   5.5471e-01
   966.00   2.1500e+13   5.5596e-01
   967.00   2.1579e+13   5.5720e-01
   968.00   2.1658e+13   5.5844e-01
   969.00   2.1738e+13   5.5969e-01
   970.00   2.1817e+13   5.6094e-01
   971.00   2.1897e+13   5.6219e-01
   972.00   2.1977e+13   5.6344e-01
   973.00   2.2057e+13   5.6470e-01
   974.00   2.2137e+13   5.6597e-01
   975.00   2.2217e+13   5.6723e-01
   976.00   2.2298e+13   5.6850e-01
   977.00   2.2378e+13   5.6977e-01
   978.00   2.2459e+13   5.7104e-01
   979.00   2.2540e+13   5.7232e-01
   980.00   2.2621e+13   5.7361e-01
   981.00   2.2702e+13   5.7489e-01
   982.00   2.2783e+13   5.7617e-01
   983.00   2.2865e+13   5.7746e-01
   984.00   2.2947e+13   5.7875e-01
   985.00   2.3028e+13   5.8006e-01
   986.00   2.3110e+13   5.8135e-01
   987.00   2.3192e+13   5.8265e-01
   988.00   2.3274e+13   5.8396e-01
   989.00   2.3357e+13   5.8526e-01
   990.00   2.3439e+13   5.8658e-01
   991.00   2.3522e+13   5.8790e-01
   992.00   2.3604e+13   5.8921e-01
   993.00   2.3687e+13   5.9053e-01
   994.00   2.3770e+13   5.9186e-01
   995.00   2.3854e+13   5.9319e-01
   996.00   2.3937e+13   5.9452e-01
   997.00   2.4020e+13   5.9586e-01
   998.00   2.4104e+13   5.9720e-01
   999.00   2.4188e+13   5.9853e-01
  1000.00   2.4272e+13   5.9988e-01


==> data/34cl_1_all_down_2_misch_et_al.txt <==
> From method of Misch et al (2020) LA-UR-20-22828.  Data released under LA-UR-20-26010.
> Reaction rates [1/s] for 34cl state 1 (E = 0.0 keV).
> The column labeled "beta+" is the sum of both positron emission and electron capture.
> rho*Ye = 100000.0 [g/cm^3]
> T [keV]          -->2        beta+
     1.00   3.0814e-67   4.5197e-01
     2.00   1.8639e-35   4.5197e-01
     3.00   7.3165e-25   4.5197e-01
     4.00   1.4496e-19   4.5196e-01
     5.00   2.1848e-16   4.5196e-01
     6.00   2.8721e-14   4.5195e-01
     7.00   9.3672e-13   4.5195e-01
     8.00   1.2784e-11   4.5194e-01
     9.00   9.7610e-11   4.5193e-01
    10.00   4.9632e-10   4.5192e-01
    11.00   1.8785e-09   4.5190e-01
    12.00   5.7201e-09   4.5189e-01
    13.00   1.5112e-08   4.5188e-01
    14.00   3.9702e-08   4.5186e-01
    15.00   1.3038e-07   4.5185e-01
    16.00   5.7112e-07   4.5183e-01
    17.00   2.7300e-06   4.5182e-01
    18.00   1.2271e-05   4.5180e-01
    19.00   5.0035e-05   4.5179e-01
    20.00   1.8636e-04   4.5177e-01
    21.00   6.4322e-04   4.5176e-01
    22.00   2.0797e-03   4.5174e-01
    23.00   6.3359e-03   4.5173e-01
    24.00   1.8227e-02   4.5172e-01
    25.00   4.9549e-02   4.5171e-01
    26.00   1.2737e-01   4.5170e-01
    27.00   3.1007e-01   4.5170e-01
    28.00   7.1631e-01   4.5169e-01
    29.00   1.5746e+00   4.5169e-01
    30.00   3.3032e+00   4.5169e-01
    31.00   6.6340e+00   4.5169e-01
    32.00   1.2795e+01   4.5169e-01
    33.00   2.3767e+01   4.5170e-01
    34.00   4.2642e+01   4.5171e-01
    35.00   7.4087e+01   4.5172e-01
    36.00   1.2495e+02   4.5173e-01
    37.00   2.0502e+02   4.5175e-01
    38.00   3.2793e+02   4.5176e-01
    39.00   5.1228e+02   4.5178e-01
    40.00   7.8288e+02   4.5180e-01
    41.00   1.1723e+03   4.5182e-01
    42.00   1.7223e+03   4.5185e-01
    43.00   2.4860e+03   4.5187e-01
    44.00   3.5295e+03   4.5190e-01
    45.00   4.9341e+03   4.5192e-01
    46.00   6.7988e+03   4.5195e-01
    47.00   9.2420e+03   4.5198e-01
    48.00   1.2404e+04   4.5201e-01
    49.00   1.6451e+04   4.5203e-01
    50.00   2.1575e+04   4.5206e-01
    51.00   2.7995e+04   4.5208e-01
    52.00   3.5966e+04   4.5210e-01
    53.00   4.5774e+04   4.5211e-01
    54.00   5.7740e+04   4.5213e-01
    55.00   7.2223e+04   4.5215e-01
    56.00   8.9623e+04   4.5215e-01
    57.00   1.1038e+05   4.5215e-01
    58.00   1.3497e+05   4.5216e-01
    59.00   1.6393e+05   4.5215e-01
    60.00   1.9781e+05   4.5213e-01
    61.00   2.3724e+05   4.5211e-01
    62.00   2.8287e+05   4.5209e-01
    63.00   3.3541e+05   4.5206e-01
    64.00   3.9560e+05   4.5200e-01
    65.00   4.6424e+05   4.5196e-01
    66.00   5.4217e+05   4.5190e-01
    67.00   6.3027e+05   4.5183e-01
    68.00   7.2946e+05   4.5175e-01
    69.00   8.4072e+05   4.5166e-01
    70.00   9.6505e+05   4.5156e-01
    71.00   1.1035e+06   4.5145e-01
    72.00   1.2572e+06   4.5133e-01
    73.00   1.4272e+06   4.5119e-01
    74.00   1.6146e+06   4.5104e-01
    75.00   1.8208e+06   4.5088e-01
    76.00   2.0469e+06   4.5070e-01
    77.00   2.2941e+06   4.5052e-01
    78.00   2.5638e+06   4.5031e-01
    79.00   2.8573e+06   4.5010e-01
    80.00   3.1758e+06   4.4986e-01
    81.00   3.5208e+06   4.4961e-01
    82.00   3.8936e+06   4.4935e-01
    83.00   4.2956e+06   4.4908e-01
    84.00   4.7283e+06   4.4878e-01
    85.00   5.1930e+06   4.4848e-01
    86.00   5.6913e+06   4.4815e-01
    87.00   6.2245e+06   4.4781e-01
    88.00   6.7941e+06   4.4745e-01
    89.00   7.4017e+06   4.4708e-01
    90.00   8.0487e+06   4.4668e-01
    91.00   8.7366e+06   4.4628e-01
    92.00   9.4670e+06   4.4586e-01
    93.00   1.0241e+07   4.4541e-01
    94.00   1.1061e+07   4.4495e-01
    95.00   1.1928e+07   4.4448e-01
    96.00   1.2843e+07   4.4399e-01
    97.00   1.3808e+07   4.4347e-01
    98.00   1.4824e+07   4.4295e-01
    99.00   1.5894e+07   4.4240e-01
   100.00   1.7018e+07   4.4184e-01
   101.00   1.8199e+07   4.4127e-01
   102.00   1.9437e+07   4.4068e-01
   103.00   2.0734e+07   4.4006e-01
   104.00   2.2092e+07   4.3943e-01
   105.00   2.3512e+07   4.3880e-01
   106.00   2.4996e+07   4.3813e-01
   107.00   2.6546e+07   4.3745e-01
   108.00   2.8162e+07   4.3677e-01
   109.00   2.9847e+07   4.3605e-01
   110.00   3.1602e+07   4.3533e-01
   111.00   3.3429e+07   4.3459e-01
   112.00   3.5329e+07   4.3384e-01
   113.00   3.7304e+07   4.3307e-01
   114.00   3.9356e+07   4.3228e-01
   115.00   4.1486e+07   4.3149e-01
   116.00   4.3696e+07   4.3068e-01
   117.00   4.5987e+07   4.2985e-01
   118.00   4.8363e+07   4.2901e-01
   119.00   5.0823e+07   4.2815e-01
   120.00   5.3370e+07   4.2728e-01
   121.00   5.6006e+07   4.2641e-01
   122.00   5.8733e+07   4.2551e-01
   123.00   6.1553e+07   4.2461e-01
   124.00   6.4468e+07   4.2369e-01
   125.00   6.7479e+07   4.2276e-01
   126.00   7.0589e+07   4.2183e-01
   127.00   7.3801e+07   4.2088e-01
   128.00   7.7115e+07   4.1992e-01
   129.00   8.0536e+07   4.1895e-01
   130.00   8.4065e+07   4.1796e-01
   131.00   8.7704e+07   4.1697e-01
   132.00   9.1457e+07   4.1598e-01
   133.00   9.5326e+07   4.1496e-01
   134.00   9.9314e+07   4.1394e-01
   135.00   1.0342e+08   4.1291e-01
   136.00   1.0766e+08   4.1188e-01
   137.00   1.1202e+08   4.1083e-01
   138.00   1.1652e+08   4.0979e-01
   139.00   1.2115e+08   4.0873e-01
   140.00   1.2591e+08   4.0766e-01
   141.00   1.3082e+08   4.0659e-01
   142.00   1.3588e+08   4.0551e-01
   143.00   1.4109e+08   4.0443e-01
   144.00   1.4645e+08   4.0333e-01
   145.00   1.5198e+08   4.0224e-01
   146.00   1.5766e+08   4.0114e-01
   147.00   1.6352e+08   4.0004e-01
   148.00   1.6955e+08   3.9892e-01
   149.00   1.7576e+08   3.9781e-01
   150.00   1.8216e+08   3.9669e-01
   151.00   1.8875e+08   3.9557e-01
   152.00   1.9554e+08   3.9445e-01
   153.00   2.0253e+08   3.9331e-01
   154.00   2.0974e+08   3.9219e-01
   155.00   2.1716e+08   3.9106e-01
   156.00   2.2481e+08   3.8991e-01
   157.00   2.3269e+08   3.8878e-01
   158.00   2.4081e+08   3.8764e-01
   159.00   2.4919e+08   3.8650e-01
   160.00   2.5782e+08   3.8535e-01
   161.00   2.6673e+08   3.8421e-01
   162.00   2.7591e+08   3.8307e-01
   163.00   2.8537e+08   3.8193e-01
   164.00   2.9514e+08   3.8078e-01
   165.00   3.0521e+08   3.7964e-01
   166.00   3.1561e+08   3.7849e-01
   167.00   3.2634e+08   3.7734e-01
   168.00   3.3741e+08   3.7620e-01
   169.00   3.4883e+08   3.7506e-01
   170.00   3.6063e+08   3.7392e-01
   171.00   3.7280e+08   3.7278e-01
   172.00   3.8538e+08   3.7164e-01
   173.00   3.9836e+08   3.7050e-01
   174.00   4.1177e+08   3.6937e-01
   175.00   4.2563e+08   3.6823e-01
   176.00   4.3993e+08   3.6710e-01
   177.00   4.5472e+08   3.6597e-01
   178.00   4.6999e+08   3.6485e-01
   179.00   4.8577e+08   3.6373e-01
   180.00   5.0208e+08   3.6261e-01
   181.00   5.1894e+08   3.6149e-01
   182.00   5.3636e+08   3.6037e-01
   183.00   5.5436e+08   3.5926e-01
   184.00   5.7297e+08   3.5816e-01
   185.00   5.9221e+08   3.5706e-01
   186.00   6.1210e+08   3.5595e-01
   187.00   6.3266e+08   3.5485e-01
   188.00   6.5391e+08   3.5377e-01
   189.00   6.7588e+08   3.5268e-01
   190.00   6.9859e+08   3.5160e-01
   191.00   7.2208e+08   3.5052e-01
   192.00   7.4636e+08   3.4945e-01
   193.00   7.7146e+08   3.4838e-01
   194.00   7.9740e+08   3.4732e-01
   195.00   8.2423e+08   3.4625e-01
   196.00   8.5196e+08   3.4520e-01
   197.00   8.8062e+08   3.4415e-01
   198.00   9.1025e+08   3.4311e-01
   199.00   9.4088e+08   3.4207e-01
   200.00   9.7253e+08   3.4103e-01
   201.00   1.0052e+09   3.4001e-01
   202.00   1.0391e+09   3.3899e-01
   203.00   1.0740e+09   3.3798e-01
   204.00   1.1101e+09   3.3696e-01
   205.00   1.1474e+09   3.3596e-01
   206.00   1.1859e+09   3.3496e-01
   207.00   1.2257e+09   3.3397e-01
   208.00   1.2668e+09   3.3298e-01
   209.00   1.3093e+09   3.3200e-01
   210.00   1.3531e+09   3.3103e-01
   211.00   1.3984e+09   3.3006e-01
   212.00   1.4452e+09   3.2911e-01
   213.00   1.4934e+09   3.2816e-01
   214.00   1.5433e+09   3.2721e-01
   215.00   1.5947e+09   3.2627e-01
   216.00   1.6477e+09   3.2534e-01
   217.00   1.7025e+09   3.2441e-01
   218.00   1.7590e+09   3.2349e-01
   219.00   1.8172e+09   3.2258e-01
   220.00   1.8773e+09   3.2167e-01
   221.00   1.9393e+09   3.2077e-01
   222.00   2.0032e+09   3.1989e-01
   223.00   2.0691e+09   3.1899e-01
   224.00   2.1370e+09   3.1812e-01
   225.00   2.2070e+09   3.1725e-01
   226.00   2.2791e+09   3.1639e-01
   227.00   2.3534e+09   3.1553e-01
   228.00   2.4299e+09   3.1468e-01
   229.00   2.5088e+09   3.1384e-01
   230.00   2.5900e+09   3.1300e-01
   231.00   2.6736e+09   3.1218e-01
   232.00   2.7597e+09   3.1137e-01
   233.00   2.8483e+09   3.1055e-01
   234.00   2.9395e+09   3.0975e-01
   235.00   3.0333e+09   3.0895e-01
   236.00   3.1298e+09   3.0816e-01
   237.00   3.2291e+09   3.0738e-01
   238.00   3.3313e+09   3.0661e-01
   239.00   3.4363e+09   3.0583e-01
   240.00   3.5443e+09   3.0508e-01
   241.00   3.6553e+09   3.0433e-01
   242.00   3.7694e+09   3.0358e-01
   243.00   3.8867e+09   3.0284e-01
   244.00   4.0071e+09   3.0212e-01
   245.00   4.1309e+09   3.0140e-01
   246.00   4.2580e+09   3.0068e-01
   247.00   4.3886e+09   2.9998e-01
   248.00   4.5226e+09   2.9928e-01
   249.00   4.6602e+09   2.9859e-01
   250.00   4.8014e+09   2.9791e-01
   251.00   4.9464e+09   2.9723e-01
   252.00   5.0951e+09   2.9656e-01
   253.00   5.2477e+09   2.9590e-01
   254.00   5.4043e+09   2.9525e-01
   255.00   5.5648e+09   2.9461e-01
   256.00   5.7294e+09   2.9397e-01
   257.00   5.8982e+09   2.9334e-01
   258.00   6.0712e+09   2.9272e-01
   259.00   6.2485e+09   2.9210e-01
   260.00   6.4302e+09   2.9150e-01
   261.00   6.6163e+09   2.9090e-01
   262.00   6.8071e+09   2.9031e-01
   263.00   7.0024e+09   2.8973e-01
   264.00   7.2024e+09   2.8915e-01
   265.00   7.4073e+09   2.8859e-01
   266.00   7.6170e+09   2.8802e-01
   267.00   7.8316e+09   2.8747e-01
   268.00   8.0513e+09   2.8692e-01
   269.00   8.2761e+09   2.8639e-01
   270.00   8.5061e+09   2.8585e-01
   271.00   8.7414e+09   2.8533e-01
   272.00   8.9821e+09   2.8481e-01
   273.00   9.2282e+09   2.8430e-01
   274.00   9.4799e+09   2.8380e-01
   275.00   9.7372e+09   2.8331e-01
   276.00   1.0000e+10   2.8282e-01
   277.00   1.0269e+10   2.8234e-01
   278.00   1.0544e+10   2.8187e-01
   279.00   1.0824e+10   2.8140e-01
   280.00   1.1111e+10   2.8094e-01
   281.00   1.1404e+10   2.8049e-01
   282.00   1.1703e+10   2.8005e-01
   283.00   1.2009e+10   2.7962e-01
   284.00   1.2321e+10   2.7918e-01
   285.00   1.2639e+10   2.7876e-01
   286.00   1.2964e+10   2.7835e-01
   287.00   1.3296e+10   2.7794e-01
   288.00   1.3634e+10   2.7753e-01
   289.00   1.3980e+10   2.7714e-01
   290.00   1.4332e+10   2.7675e-01
   291.00   1.4692e+10   2.7637e-01
   292.00   1.5058e+10   2.7600e-01
   293.00   1.5432e+10   2.7563e-01
   294.00   1.5813e+10   2.7527e-01
   295.00   1.6202e+10   2.7491e-01
   296.00   1.6598e+10   2.7457e-01
   297.00   1.7002e+10   2.7423e-01
   298.00   1.7414e+10   2.7390e-01
   299.00   1.7833e+10   2.7357e-01
   300.00   1.8261e+10   2.7325e-01
   301.00   1.8696e+10   2.7293e-01
   302.00   1.9140e+10   2.7263e-01
   303.00   1.9592e+10   2.7232e-01
   304.00   2.0052e+10   2.7203e-01
   305.00   2.0520e+10   2.7173e-01
   306.00   2.0997e+10   2.7145e-01
   307.00   2.1483e+10   2.7117e-01
   308.00   2.1977e+10   2.7090e-01
   309.00   2.2481e+10   2.7064e-01
   310.00   2.2993e+10   2.7038e-01
   311.00   2.3514e+10   2.7012e-01
   312.00   2.4045e+10   2.6988e-01
   313.00   2.4584e+10   2.6964e-01
   314.00   2.5133e+10   2.6939e-01
   315.00   2.5691e+10   2.6916e-01
   316.00   2.6259e+10   2.6894e-01
   317.00   2.6837e+10   2.6873e-01
   318.00   2.7424e+10   2.6851e-01
   319.00   2.8021e+10   2.6831e-01
   320.00   2.8629e+10   2.6810e-01
   321.00   2.9246e+10   2.6791e-01
   322.00   2.9873e+10   2.6772e-01
   323.00   3.0511e+10   2.6753e-01
   324.00   3.1159e+10   2.6735e-01
   325.00   3.1817e+10   2.6717e-01
   326.00   3.2487e+10   2.6700e-01
   327.00   3.3167e+10   2.6684e-01
   328.00   3.3857e+10   2.6668e-01
   329.00   3.4559e+10   2.6652e-01
   330.00   3.5272e+10   2.6637e-01
   331.00   3.5995e+10   2.6623e-01
   332.00   3.6731e+10   2.6609e-01
   333.00   3.7477e+10   2.6595e-01
   334.00   3.8235e+10   2.6582e-01
   335.00   3.9005e+10   2.6570e-01
   336.00   3.9786e+10   2.6558e-01
   337.00   4.0579e+10   2.6546e-01
   338.00   4.1384e+10   2.6535e-01
   339.00   4.2201e+10   2.6524e-01
   340.00   4.3030e+10   2.6515e-01
   341.00   4.3872e+10   2.6504e-01
   342.00   4.4726e+10   2.6495e-01
   343.00   4.5593e+10   2.6486e-01
   344.00   4.6472e+10   2.6477e-01
   345.00   4.7364e+10   2.6469e-01
   346.00   4.8268e+10   2.6462e-01
   347.00   4.9186e+10   2.6454e-01
   348.00   5.0117e+10   2.6447e-01
   349.00   5.1061e+10   2.6442e-01
   350.00   5.2019e+10   2.6435e-01
   351.00   5.2989e+10   2.6430e-01
   352.00   5.3974e+10   2.6424e-01
   353.00   5.4972e+10   2.6419e-01
   354.00   5.5984e+10   2.6415e-01
   355.00   5.7010e+10   2.6411e-01
   356.00   5.8051e+10   2.6408e-01
   357.00   5.9105e+10   2.6404e-01
   358.00   6.0174e+10   2.6401e-01
   359.00   6.1257e+10   2.6398e-01
   360.00   6.2354e+10   2.6396e-01
   361.00   6.3467e+10   2.6395e-01
   362.00   6.4594e+10   2.6393e-01
   363.00   6.5736e+10   2.6392e-01
   364.00   6.6894e+10   2.6390e-01
   365.00   6.8066e+10   2.6391e-01
   366.00   6.9254e+10   2.6390e-01
   367.00   7.0458e+10   2.6390e-01
   368.00   7.1677e+10   2.6391e-01
   369.00   7.2912e+10   2.6391e-01
   370.00   7.4163e+10   2.6393e-01
   371.00   7.5429e+10   2.6394e-01
   372.00   7.6712e+10   2.6395e-01
   373.00   7.8011e+10   2.6397e-01
   374.00   7.9327e+10   2.6400e-01
   375.00   8.0659e+10   2.6403e-01
   376.00   8.2008e+10   2.6405e-01
   377.00   8.3374e+10   2.6408e-01
   378.00   8.4756e+10   2.6411e-01
   379.00   8.6156e+10   2.6416e-01
   380.00   8.7573e+10   2.6420e-01
   381.00   8.9008e+10   2.6424e-01
   382.00   9.0460e+10   2.6429e-01
   383.00   9.1929e+10   2.6434e-01
   384.00   9.3416e+10   2.6438e-01
   385.00   9.4922e+10   2.6443e-01
   386.00   9.6445e+10   2.6449e-01
   387.00   9.7987e+10   2.6456e-01
   388.00   9.9547e+10   2.6461e-01
   389.00   1.0113e+11   2.6467e-01
   390.00   1.0272e+11   2.6475e-01
   391.00   1.0434e+11   2.6482e-01
   392.00   1.0597e+11   2.6488e-01
   393.00   1.0763e+11   2.6495e-01
   394.00   1.0930e+11   2.6504e-01
   395.00   1.1099e+11   2.6512e-01
   396.00   1.1271e+11   2.6519e-01
   397.00   1.1444e+11   2.6527e-01
   398.00   1.1619e+11   2.6536e-01
   399.00   1.1796e+11   2.6545e-01
   400.00   1.1975e+11   2.6554e-01
   401.00   1.2156e+11   2.6563e-01
   402.00   1.2340e+11   2.6572e-01
   403.00   1.2525e+11   2.6582e-01
   404.00   1.2712e+11   2.6592e-01
   405.00   1.2902e+11   2.6602e-01
   406.00   1.3093e+11   2.6613e-01
   407.00   1.3287e+11   2.6623e-01
   408.00   1.3483e+11   2.6633e-01
   409.00   1.3681e+11   2.6644e-01
   410.00   1.3881e+11   2.6656e-01
   411.00   1.4083e+11   2.6667e-01
   412.00   1.4288e+11   2.6678e-01
   413.00   1.4494e+11   2.6690e-01
   414.00   1.4703e+11   2.6702e-01
   415.00   1.4915e+11   2.6714e-01
   416.00   1.5128e+11   2.6726e-01
   417.00   1.5344e+11   2.6738e-01
   418.00   1.5562e+11   2.6751e-01
   419.00   1.5782e+11   2.6764e-01
   420.00   1.6005e+11   2.6777e-01
   421.00   1.6229e+11   2.6791e-01
   422.00   1.6457e+11   2.6804e-01
   423.00   1.6686e+11   2.6818e-01
   424.00   1.6918e+11   2.6831e-01
   425.00   1.7153e+11   2.6845e-01
   426.00   1.7390e+11   2.6859e-01
   427.00   1.7629e+11   2.6873e-01
   428.00   1.7871e+11   2.6888e-01
   429.00   1.8115e+11   2.6902e-01
   430.00   1.8361e+11   2.6917e-01
   431.00   1.8611e+11   2.6932e-01
   432.00   1.8862e+11   2.6947e-01
   433.00   1.9116e+11   2.6963e-01
   434.00   1.9373e+11   2.6978e-01
   435.00   1.9632e+11   2.6994e-01
   436.00   1.9894e+11   2.7010e-01
   437.00   2.0159e+11   2.7026e-01
   438.00   2.0426e+11   2.7042e-01
   439.00   2.0695e+11   2.7058e-01
   440.00   2.0968e+11   2.7075e-01
   441.00   2.1242e+11   2.7092e-01
   442.00   2.1520e+11   2.7108e-01
   443.00   2.1800e+11   2.7125e-01
   444.00   2.2083e+11   2.7142e-01
   445.00   2.2369e+11   2.7160e-01
   446.00   2.2657e+11   2.7177e-01
   447.00   2.2949e+11   2.7195e-01
   448.00   2.3242e+11   2.7213e-01
   449.00   2.3539e+11   2.7231e-01
   450.00   2.3839e+11   2.7249e-01
   451.00   2.4141e+11   2.7267e-01
   452.00   2.4446e+11   2.7285e-01
   453.00   2.4754e+11   2.7304e-01
   454.00   2.5065e+11   2.7323e-01
   455.00   2.5379e+11   2.7342e-01
   456.00   2.5695e+11   2.7361e-01
   457.00   2.6015e+11   2.7380e-01
   458.00   2.6337e+11   2.7399e-01
   459.00   2.6663e+11   2.7419e-01
   460.00   2.6991e+11   2.7439e-01
   461.00   2.7322e+11   2.7459e-01
   462.00   2.7657e+11   2.7479e-01
   463.00   2.7994e+11   2.7499e-01
   464.00   2.8334e+11   2.7520e-01
   465.00   2.8677e+11   2.7540e-01
   466.00   2.9024e+11   2.7561e-01
   467.00   2.9373e+11   2.7582e-01
   468.00   2.9726e+11   2.7603e-01
   469.00   3.0081e+11   2.7624e-01
   470.00   3.0440e+11   2.7646e-01
   471.00   3.0802e+11   2.7667e-01
   472.00   3.1167e+11   2.7689e-01
   473.00   3.1535e+11   2.7711e-01
   474.00   3.1907e+11   2.7732e-01
   475.00   3.2281e+11   2.7754e-01
   476.00   3.2659e+11   2.7777e-01
   477.00   3.3040e+11   2.7799e-01
   478.00   3.3424e+11   2.7822e-01
   479.00   3.3812e+11   2.7845e-01
   480.00   3.4203e+11   2.7868e-01
   481.00   3.4597e+11   2.7891e-01
   482.00   3.4994e+11   2.7914e-01
   483.00   3.5395e+11   2.7937e-01
   484.00   3.5799e+11   2.7961e-01
   485.00   3.6206e+11   2.7985e-01
   486.00   3.6617e+11   2.8009e-01
   487.00   3.7031e+11   2.8032e-01
   488.00   3.7448e+11   2.8057e-01
   489.00   3.7869e+11   2.8081e-01
   490.00   3.8293e+11   2.8106e-01
   491.00   3.8721e+11   2.8131e-01
   492.00   3.9152e+11   2.8156e-01
   493.00   3.9587e+11   2.8181e-01
   494.00   4.0025e+11   2.8206e-01
   495.00   4.0467e+11   2.8231e-01
   496.00   4.0912e+11   2.8257e-01
   497.00   4.1361e+11   2.8283e-01
   498.00   4.1813e+11   2.8309e-01
   499.00   4.2269e+11   2.8335e-01
   500.00   4.2728e+11   2.8361e-01
   501.00   4.3191e+11   2.8387e-01
   502.00   4.3658e+11   2.8414e-01
   503.00   4.4128e+11   2.8441e-01
   504.00   4.4602e+11   2.8468e-01
   505.00   4.5080e+11   2.8494e-01
   506.00   4.5561e+11   2.8522e-01
   507.00   4.6046e+11   2.8549e-01
   508.00   4.6534e+11   2.8577e-01
   509.00   4.7026e+11   2.8604e-01
   510.00   4.7522e+11   2.8633e-01
   511.00   4.8022e+11   2.8661e-01
   512.00   4.8526e+11   2.8689e-01
   513.00   4.9033e+11   2.8717e-01
   514.00   4.9544e+11   2.8746e-01
   515.00   5.0059e+11   2.8775e-01
   516.00   5.0577e+11   2.8804e-01
   517.00   5.1100e+11   2.8833e-01
   518.00   5.1626e+11   2.8862e-01
   519.00   5.2156e+11   2.8892e-01
   520.00   5.2690e+11   2.8921e-01
   521.00   5.3228e+11   2.8952e-01
   522.00   5.3770e+11   2.8982e-01
   523.00   5.4315e+11   2.9011e-01
   524.00   5.4865e+11   2.9042e-01
   525.00   5.5419e+11   2.9072e-01
   526.00   5.5976e+11   2.9104e-01
   527.00   5.6538e+11   2.9134e-01
   528.00   5.7103e+11   2.9165e-01
   529.00   5.7672e+11   2.9197e-01
   530.00   5.8246e+11   2.9229e-01
   531.00   5.8823e+11   2.9260e-01
   532.00   5.9405e+11   2.9291e-01
   533.00   5.9990e+11   2.9323e-01
   534.00   6.0580e+11   2.9356e-01
   535.00   6.1173e+11   2.9389e-01
   536.00   6.1771e+11   2.9421e-01
   537.00   6.2373e+11   2.9454e-01
   538.00   6.2979e+11   2.9486e-01
   539.00   6.3589e+11   2.9520e-01
   540.00   6.4203e+11   2.9553e-01
   541.00   6.4822e+11   2.9586e-01
   542.00   6.5444e+11   2.9620e-01
   543.00   6.6071e+11   2.9654e-01
   544.00   6.6702e+11   2.9688e-01
   545.00   6.7337e+11   2.9722e-01
   546.00   6.7976e+11   2.9757e-01
   547.00   6.8619e+11   2.9792e-01
   548.00   6.9267e+11   2.9826e-01
   549.00   6.9919e+11   2.9861e-01
   550.00   7.0575e+11   2.9896e-01
   551.00   7.1236e+11   2.9932e-01
   552.00   7.1901e+11   2.9967e-01
   553.00   7.2570e+11   3.0003e-01
   554.00   7.3243e+11   3.0039e-01
   555.00   7.3921e+11   3.0075e-01
   556.00   7.4603e+11   3.0111e-01
   557.00   7.5289e+11   3.0147e-01
   558.00   7.5980e+11   3.0184e-01
   559.00   7.6675e+11   3.0222e-01
   560.00   7.7375e+11   3.0258e-01
   561.00   7.8079e+11   3.0296e-01
   562.00   7.8787e+11   3.0333e-01
   563.00   7.9500e+11   3.0371e-01
   564.00   8.0217e+11   3.0409e-01
   565.00   8.0938e+11   3.0447e-01
   566.00   8.1664e+11   3.0485e-01
   567.00   8.2395e+11   3.0524e-01
   568.00   8.3130e+11   3.0562e-01
   569.00   8.3869e+11   3.0601e-01
   570.00   8.4613e+11   3.0640e-01
   571.00   8.5362e+11   3.0679e-01
   572.00   8.6115e+11   3.0718e-01
   573.00   8.6872e+11   3.0758e-01
   574.00   8.7634e+11   3.0799e-01
   575.00   8.8401e+11   3.0838e-01
   576.00   8.9172e+11   3.0879e-01
   577.00   8.9948e+11   3.0919e-01
   578.00   9.0728e+11   3.0960e-01
   579.00   9.1513e+11   3.1000e-01
   580.00   9.2303e+11   3.1041e-01
   581.00   9.3097e+11   3.1082e-01
   582.00   9.3896e+11   3.1125e-01
   583.00   9.4699e+11   3.1166e-01
   584.00   9.5507e+11   3.1208e-01
   585.00   9.6320e+11   3.1250e-01
   586.00   9.7137e+11   3.1293e-01
   587.00   9.7959e+11   3.1335e-01
   588.00   9.8786e+11   3.1378e-01
   589.00   9.9617e+11   3.1420e-01
   590.00   1.0045e+12   3.1464e-01
   591.00   1.0129e+12   3.1506e-01
   592.00   1.0214e+12   3.1550e-01
   593.00   1.0299e+12   3.1594e-01
   594.00   1.0385e+12   3.1638e-01
   595.00   1.0471e+12   3.1682e-01
   596.00   1.0557e+12   3.1726e-01
   597.00   1.0644e+12   3.1771e-01
   598.00   1.0731e+12   3.1815e-01
   599.00   1.0819e+12   3.1860e-01
   600.00   1.0908e+12   3.1906e-01
   601.00   1.0996e+12   3.1951e-01
   602.00   1.1086e+12   3.1996e-01
   603.00   1.1176e+12   3.2043e-01
   604.00   1.1266e+12   3.2088e-01
   605.00   1.1357e+12   3.2135e-01
   606.00   1.1448e+12   3.2181e-01
   607.00   1.1540e+12   3.2227e-01
   608.00   1.1632e+12   3.2274e-01
   609.00   1.1725e+12   3.2322e-01
   610.00   1.1818e+12   3.2369e-01
   611.00   1.1912e+12   3.2417e-01
   612.00   1.2006e+12   3.2464e-01
   613.00   1.2100e+12   3.2512e-01
   614.00   1.2196e+12   3.2560e-01
   615.00   1.2291e+12   3.2608e-01
   616.00   1.2388e+12   3.2657e-01
   617.00   1.2484e+12   3.2706e-01
   618.00   1.2581e+12   3.2754e-01
   619.00   1.2679e+12   3.2804e-01
   620.00   1.2777e+12   3.2853e-01
   621.00   1.2876e+12   3.2903e-01
   622.00   1.2975e+12   3.2953e-01
   623.00   1.3075e+12   3.3002e-01
   624.00   1.3175e+12   3.3053e-01
   625.00   1.3275e+12   3.3104e-01
   626.00   1.3377e+12   3.3154e-01
   627.00   1.3478e+12   3.3205e-01
   628.00   1.3580e+12   3.3256e-01
   629.00   1.3683e+12   3.3308e-01
   630.00   1.3786e+12   3.3359e-01
   631.00   1.3890e+12   3.3411e-01
   632.00   1.3994e+12   3.3463e-01
   633.00   1.4099e+12   3.3515e-01
   634.00   1.4204e+12   3.3567e-01
   635.00   1.4310e+12   3.3621e-01
   636.00   1.4416e+12   3.3673e-01
   637.00   1.4523e+12   3.3727e-01
   638.00   1.4630e+12   3.3780e-01
   639.00   1.4738e+12   3.3833e-01
   640.00   1.4846e+12   3.3887e-01
   641.00   1.4955e+12   3.3941e-01
   642.00   1.5064e+12   3.3996e-01
   643.00   1.5174e+12   3.4050e-01
   644.00   1.5284e+12   3.4105e-01
   645.00   1.5395e+12   3.4160e-01
   646.00   1.5506e+12   3.4215e-01
   647.00   1.5618e+12   3.4270e-01
   648.00   1.5730e+12   3.4325e-01
   649.00   1.5843e+12   3.4381e-01
   650.00   1.5957e+12   3.4437e-01
   651.00   1.6071e+12   3.4493e-01
   652.00   1.6185e+12   3.4550e-01
   653.00   1.6300e+12   3.4606e-01
   654.00   1.6416e+12   3.4664e-01
   655.00   1.6532e+12   3.4720e-01
   656.00   1.6648e+12   3.4778e-01
   657.00   1.6765e+12   3.4836e-01
   658.00   1.6883e+12   3.4894e-01
   659.00   1.7001e+12   3.4951e-01
   660.00   1.7120e+12   3.5009e-01
   661.00   1.7239e+12   3.5068e-01
   662.00   1.7358e+12   3.5127e-01
   663.00   1.7479e+12   3.5185e-01
   664.00   1.7599e+12   3.5244e-01
   665.00   1.7721e+12   3.5305e-01
   666.00   1.7842e+12   3.5364e-01
   667.00   1.7965e+12   3.5424e-01
   668.00   1.8087e+12   3.5483e-01
   669.00   1.8211e+12   3.5544e-01
   670.00   1.8335e+12   3.5604e-01
   671.00   1.8459e+12   3.5666e-01
   672.00   1.8584e+12   3.5726e-01
   673.00   1.8710e+12   3.5788e-01
   674.00   1.8836e+12   3.5850e-01
   675.00   1.8962e+12   3.5910e-01
   676.00   1.9089e+12   3.5973e-01
   677.00   1.9217e+12   3.6035e-01
   678.00   1.9345e+12   3.6097e-01
   679.00   1.9474e+12   3.6160e-01
   680.00   1.9603e+12   3.6223e-01
   681.00   1.9733e+12   3.6286e-01
   682.00   1.9863e+12   3.6349e-01
   683.00   1.9994e+12   3.6413e-01
   684.00   2.0125e+12   3.6476e-01
   685.00   2.0257e+12   3.6540e-01
   686.00   2.0389e+12   3.6605e-01
   687.00   2.0522e+12   3.6669e-01
   688.00   2.0656e+12   3.6734e-01
   689.00   2.0790e+12   3.6799e-01
   690.00   2.0925e+12   3.6864e-01
   691.00   2.1060e+12   3.6930e-01
   692.00   2.1195e+12   3.6995e-01
   693.00   2.1332e+12   3.7061e-01
   694.00   2.1468e+12   3.7127e-01
   695.00   2.1606e+12   3.7193e-01
   696.00   2.1743e+12   3.7260e-01
   697.00   2.1882e+12   3.7327e-01
   698.00   2.2021e+12   3.7394e-01
   699.00   2.2160e+12   3.7462e-01
   700.00   2.2300e+12   3.7529e-01
   701.00   2.2441e+12   3.7597e-01
   702.00   2.2582e+12   3.7665e-01
   703.00   2.2723e+12   3.7733e-01
   704.00   2.2865e+12   3.7801e-01
   705.00   2.3008e+12   3.7870e-01
   706.00   2.3151e+12   3.7939e-01
   707.00   2.3295e+12   3.8009e-01
   708.00   2.3439e+12   3.8078e-01
   709.00   2.3584e+12   3.8147e-01
   710.00   2.3730e+12   3.8217e-01
   711.00   2.3876e+12   3.8287e-01
   712.00   2.4022e+12   3.8358e-01
   713.00   2.4169e+12   3.8428e-01
   714.00   2.4317e+12   3.8499e-01
   715.00   2.4465e+12   3.8571e-01
   716.00   2.4614e+12   3.8642e-01
   717.00   2.4763e+12   3.8713e-01
   718.00   2.4913e+12   3.8786e-01
   719.00   2.5063e+12   3.8858e-01
   720.00   2.5214e+12   3.8930e-01
   721.00   2.5365e+12   3.9002e-01
   722.00   2.5517e+12   3.9075e-01
   723.00   2.5670e+12   3.9148e-01
   724.00   2.5823e+12   3.9221e-01
   725.00   2.5976e+12   3.9295e-01
   726.00   2.6130e+12   3.9369e-01
   727.00   2.6285e+12   3.9443e-01
   728.00   2.6440e+12   3.9517e-01
   729.00   2.6596e+12   3.9592e-01
   730.00   2.6753e+12   3.9666e-01
   731.00   2.6909e+12   3.9742e-01
   732.00   2.7067e+12   3.9817e-01
   733.00   2.7225e+12   3.9892e-01
   734.00   2.7383e+12   3.9968e-01
   735.00   2.7543e+12   4.0044e-01
   736.00   2.7702e+12   4.0121e-01
   737.00   2.7862e+12   4.0197e-01
   738.00   2.8023e+12   4.0274e-01
   739.00   2.8184e+12   4.0351e-01
   740.00   2.8346e+12   4.0428e-01
   741.00   2.8509e+12   4.0505e-01
   742.00   2.8672e+12   4.0583e-01
   743.00   2.8835e+12   4.0662e-01
   744.00   2.8999e+12   4.0739e-01
   745.00   2.9164e+12   4.0818e-01
   746.00   2.9329e+12   4.0897e-01
   747.00   2.9495e+12   4.0976e-01
   748.00   2.9661e+12   4.1055e-01
   749.00   2.9828e+12   4.1134e-01
   750.00   2.9995e+12   4.1214e-01
   751.00   3.0163e+12   4.1294e-01
   752.00   3.0332e+12   4.1374e-01
   753.00   3.0501e+12   4.1454e-01
   754.00   3.0670e+12   4.1536e-01
   755.00   3.0840e+12   4.1617e-01
   756.00   3.1011e+12   4.1698e-01
   757.00   3.1182e+12   4.1779e-01
   758.00   3.1354e+12   4.1861e-01
   759.00   3.1526e+12   4.1943e-01
   760.00   3.1699e+12   4.2025e-01
   761.00   3.1873e+12   4.2108e-01
   762.00   3.2047e+12   4.2190e-01
   763.00   3.2221e+12   4.2274e-01
   764.00   3.2396e+12   4.2357e-01
   765.00   3.2572e+12   4.2441e-01
   766.00   3.2748e+12   4.2524e-01
   767.00   3.2925e+12   4.2608e-01
   768.00   3.3102e+12   4.2693e-01
   769.00   3.3280e+12   4.2777e-01
   770.00   3.3459e+12   4.2862e-01
   771.00   3.3638e+12   4.2947e-01
   772.00   3.3817e+12   4.3033e-01
   773.00   3.3997e+12   4.3118e-01
   774.00   3.4178e+12   4.3204e-01
   775.00   3.4359e+12   4.3290e-01
   776.00   3.4541e+12   4.3376e-01
   777.00   3.4723e+12   4.3463e-01
   778.00   3.4906e+12   4.3550e-01
   779.00   3.5089e+12   4.3637e-01
   780.00   3.5273e+12   4.3725e-01
   781.00   3.5458e+12   4.3812e-01
   782.00   3.5643e+12   4.3900e-01
   783.00   3.5829e+12   4.3988e-01
   784.00   3.6015e+12   4.4076e-01
   785.00   3.6202e+12   4.4166e-01
   786.00   3.6389e+12   4.4255e-01
   787.00   3.6577e+12   4.4344e-01
   788.00   3.6765e+12   4.4433e-01
   789.00   3.6954e+12   4.4523e-01
   790.00   3.7144e+12   4.4613e-01
   791.00   3.7334e+12   4.4703e-01
   792.00   3.7524e+12   4.4794e-01
   793.00   3.7715e+12   4.4885e-01
   794.00   3.7907e+12   4.4975e-01
   795.00   3.8099e+12   4.5067e-01
   796.00   3.8292e+12   4.5158e-01
   797.00   3.8485e+12   4.5251e-01
   798.00   3.8679e+12   4.5342e-01
   799.00   3.8874e+12   4.5435e-01
   800.00   3.9069e+12   4.5528e-01
   801.00   3.9264e+12   4.5621e-01
   802.00   3.9461e+12   4.5714e-01
   803.00   3.9657e+12   4.5807e-01
   804.00   3.9854e+12   4.5901e-01
   805.00   4.0052e+12   4.5995e-01
   806.00   4.0251e+12   4.6090e-01
   807.00   4.0449e+12   4.6184e-01
   808.00   4.0649e+12   4.6279e-01
   809.00   4.0849e+12   4.6374e-01
   810.00   4.1049e+12   4.6470e-01
   811.00   4.1251e+12   4.6565e-01
   812.00   4.1452e+12   4.6661e-01
   813.00   4.1654e+12   4.6758e-01
   814.00   4.1857e+12   4.6853e-01
   815.00   4.2060e+12   4.6950e-01
   816.00   4.2264e+12   4.7047e-01
   817.00   4.2469e+12   4.7144e-01
   818.00   4.2674e+12   4.7242e-01
   819.00   4.2879e+12   4.7341e-01
   820.00   4.3085e+12   4.7439e-01
   821.00   4.3292e+12   4.7537e-01
   822.00   4.3499e+12   4.7635e-01
   823.00   4.3707e+12   4.7734e-01
   824.00   4.3915e+12   4.7833e-01
   825.00   4.4124e+12   4.7932e-01
   826.00   4.4333e+12   4.8033e-01
   827.00   4.4543e+12   4.8133e-01
   828.00   4.4753e+12   4.8233e-01
   829.00   4.4964e+12   4.8333e-01
   830.00   4.5176e+12   4.8435e-01
   831.00   4.5388e+12   4.8535e-01
   832.00   4.5601e+12   4.8637e-01
   833.00   4.5814e+12   4.8739e-01
   834.00   4.6027e+12   4.8840e-01
   835.00   4.6242e+12   4.8942e-01
   836.00   4.6457e+12   4.9045e-01
   837.00   4.6672e+12   4.9148e-01
   838.00   4.6888e+12   4.9251e-01
   839.00   4.7104e+12   4.9354e-01
   840.00   4.7321e+12   4.9458e-01
   841.00   4.7539e+12   4.9562e-01
   842.00   4.7757e+12   4.9667e-01
   843.00   4.7976e+12   4.9771e-01
   844.00   4.8195e+12   4.9876e-01
   845.00   4.8415e+12   4.9981e-01
   846.00   4.8635e+12   5.0086e-01
   847.00   4.8856e+12   5.0192e-01
   848.00   4.9077e+12   5.0298e-01
   849.00   4.9299e+12   5.0404e-01
   850.00   4.9521e+12   5.0511e-01
   851.00   4.9744e+12   5.0618e-01
   852.00   4.9968e+12   5.0724e-01
   853.00   5.0192e+12   5.0832e-01
   854.00   5.0417e+12   5.0940e-01
   855.00   5.0642e+12   5.1048e-01
   856.00   5.0868e+12   5.1156e-01
   857.00   5.1094e+12   5.1264e-01
   858.00   5.1321e+12   5.1373e-01
   859.00   5.1548e+12   5.1482e-01
   860.00   5.1776e+12   5.1592e-01
   861.00   5.2004e+12   5.1701e-01
   862.00   5.2233e+12   5.1811e-01
   863.00   5.2463e+12   5.1922e-01
   864.00   5.2693e+12   5.2032e-01
   865.00   5.2924e+12   5.2143e-01
   866.00   5.3155e+12   5.2254e-01
   867.00   5.3386e+12   5.2366e-01
   868.00   5.3619e+12   5.2478e-01
   869.00   5.3851e+12   5.2590e-01
   870.00   5.4085e+12   5.2702e-01
   871.00   5.4319e+12   5.2814e-01
   872.00   5.4553e+12   5.2927e-01
   873.00   5.4788e+12   5.3040e-01
   874.00   5.5023e+12   5.3154e-01
   875.00   5.5259e+12   5.3267e-01
   876.00   5.5496e+12   5.3381e-01
   877.00   5.5733e+12   5.3496e-01
   878.00   5.5971e+12   5.3610e-01
   879.00   5.6209e+12   5.3726e-01
   880.00   5.6447e+12   5.3841e-01
   881.00   5.6687e+12   5.3956e-01
   882.00   5.6926e+12   5.4072e-01
   883.00   5.7167e+12   5.4188e-01
   884.00   5.7408e+12   5.4305e-01
   885.00   5.7649e+12   5.4422e-01
   886.00   5.7891e+12   5.4539e-01
   887.00   5.8133e+12   5.4656e-01
   888.00   5.8376e+12   5.4774e-01
   889.00   5.8620e+12   5.4892e-01
   890.00   5.8864e+12   5.5010e-01
   891.00   5.9108e+12   5.5129e-01
   892.00   5.9353e+12   5.5248e-01
   893.00   5.9599e+12   5.5366e-01
   894.00   5.9845e+12   5.5487e-01
   895.00   6.0092e+12   5.5606e-01
   896.00   6.0339e+12   5.5727e-01
   897.00   6.0587e+12   5.5847e-01
   898.00   6.0835e+12   5.5967e-01
   899.00   6.1084e+12   5.6089e-01
   900.00   6.1333e+12   5.6210e-01
   901.00   6.1583e+12   5.6332e-01
   902.00   6.1834e+12   5.6453e-01
   903.00   6.2085e+12   5.6576e-01
   904.00   6.2336e+12   5.6698e-01
   905.00   6.2588e+12   5.6822e-01
   906.00   6.2841e+12   5.6944e-01
   907.00   6.3094e+12   5.7068e-01
   908.00   6.3347e+12   5.7192e-01
   909.00   6.3602e+12   5.7316e-01
   910.00   6.3856e+12   5.7440e-01
   911.00   6.4111e+12   5.7565e-01
   912.00   6.4367e+12   5.7691e-01
   913.00   6.4623e+12   5.7815e-01
   914.00   6.4880e+12   5.7942e-01
   915.00   6.5137e+12   5.8067e-01
   916.00   6.5395e+12   5.8194e-01
   917.00   6.5653e+12   5.8321e-01
   918.00   6.5912e+12   5.8447e-01
   919.00   6.6172e+12   5.8575e-01
   920.00   6.6432e+12   5.8703e-01
   921.00   6.6692e+12   5.8830e-01
   922.00   6.6953e+12   5.8958e-01
   923.00   6.7214e+12   5.9087e-01
   924.00   6.7476e+12   5.9215e-01
   925.00   6.7739e+12   5.9345e-01
   926.00   6.8002e+12   5.9475e-01
   927.00   6.8266e+12   5.9605e-01
   928.00   6.8530e+12   5.9734e-01
   929.00   6.8794e+12   5.9865e-01
   930.00   6.9059e+12   5.9996e-01
   931.00   6.9325e+12   6.0127e-01
   932.00   6.9591e+12   6.0259e-01
   933.00   6.9858e+12   6.0390e-01
   934.00   7.0125e+12   6.0522e-01
   935.00   7.0393e+12   6.0655e-01
   936.00   7.0661e+12   6.0788e-01
   937.00   7.0930e+12   6.0921e-01
   938.00   7.1199e+12   6.1054e-01
   939.00   7.1469e+12   6.1188e-01
   940.00   7.1739e+12   6.1322e-01
   941.00   7.2010e+12   6.1456e-01
   942.00   7.2281e+12   6.1591e-01
   943.00   7.2553e+12   6.1727e-01
   944.00   7.2826e+12   6.1862e-01
   945.00   7.3098e+12   6.1997e-01
   946.00   7.3372e+12   6.2133e-01
   947.00   7.3646e+12   6.2269e-01
   948.00   7.3920e+12   6.2406e-01
   949.00   7.4195e+12   6.2543e-01
   950.00   7.4471e+12   6.2681e-01
   951.00   7.4747e+12   6.2819e-01
   952.00   7.5023e+12   6.2957e-01
   953.00   7.5300e+12   6.3095e-01
   954.00   7.5578e+12   6.3234e-01
   955.00   7.5856e+12   6.3373e-01
   956.00   7.6134e+12   6.3512e-01
   957.00   7.6413e+12   6.3652e-01
   958.00   7.6693e+12   6.3792e-01
   959.00   7.6973e+12   6.3932e-01
   960.00   7.7253e+12   6.4073e-01
   961.00   7.7534e+12   6.4214e-01
   962.00   7.7816e+12   6.4356e-01
   963.00   7.8098e+12   6.4497e-01
   964.00   7.8381e+12   6.4639e-01
   965.00   7.8664e+12   6.4782e-01
   966.00   7.8947e+12   6.4925e-01
   967.00   7.9231e+12   6.5068e-01
   968.00   7.9516e+12   6.5211e-01
   969.00   7.9801e+12   6.5355e-01
   970.00   8.0087e+12   6.5499e-01
   971.00   8.0373e+12   6.5643e-01
   972.00   8.0660e+12   6.5788e-01
   973.00   8.0947e+12   6.5933e-01
   974.00   8.1234e+12   6.6079e-01
   975.00   8.1522e+12   6.6224e-01
   976.00   8.1811e+12   6.6371e-01
   977.00   8.2100e+12   6.6518e-01
   978.00   8.2390e+12   6.6665e-01
   979.00   8.2680e+12   6.6812e-01
   980.00   8.2971e+12   6.6959e-01
   981.00   8.3262e+12   6.7107e-01
   982.00   8.3553e+12   6.7255e-01
   983.00   8.3846e+12   6.7404e-01
   984.00   8.4138e+12   6.7554e-01
   985.00   8.4431e+12   6.7703e-01
   986.00   8.4725e+12   6.7852e-01
   987.00   8.5019e+12   6.8002e-01
   988.00   8.5314e+12   6.8153e-01
   989.00   8.5609e+12   6.8303e-01
   990.00   8.5905e+12   6.8454e-01
   991.00   8.6201e+12   6.8606e-01
   992.00   8.6497e+12   6.8758e-01
   993.00   8.6795e+12   6.8910e-01
   994.00   8.7092e+12   6.9063e-01
   995.00   8.7390e+12   6.9215e-01
   996.00   8.7689e+12   6.9369e-01
   997.00   8.7988e+12   6.9523e-01
   998.00   8.8288e+12   6.9676e-01
   999.00   8.8588e+12   6.9831e-01
  1000.00   8.8888e+12   6.9985e-01


==> data/34cl_1_all_up_1_misch_et_al.txt <==
> From method of Misch et al (2020) LA-UR-20-22828.  Data released under LA-UR-20-26010.
> Reaction rates [1/s] for 34cl state 1 (E = 0.0 keV).
> The column labeled "beta+" is the sum of both positron emission and electron capture.
> rho*Ye = 100000.0 [g/cm^3]
> T [keV]          -->2        beta+
     1.00   3.0814e-67   4.5197e-01
     2.00   1.8639e-35   4.5197e-01
     3.00   7.3165e-25   4.5197e-01
     4.00   1.4496e-19   4.5196e-01
     5.00   2.1848e-16   4.5196e-01
     6.00   2.8721e-14   4.5195e-01
     7.00   9.3672e-13   4.5195e-01
     8.00   1.2784e-11   4.5194e-01
     9.00   9.7617e-11   4.5193e-01
    10.00   4.9754e-10   4.5192e-01
    11.00   1.9588e-09   4.5190e-01
    12.00   8.3601e-09   4.5189e-01
    13.00   6.5811e-08   4.5188e-01
    14.00   6.7804e-07   4.5186e-01
    15.00   5.8641e-06   4.5185e-01
    16.00   3.9714e-05   4.5183e-01
    17.00   2.1591e-04   4.5182e-01
    18.00   9.7401e-04   4.5180e-01
    19.00   3.7528e-03   4.5179e-01
    20.00   1.2645e-02   4.5177e-01
    21.00   3.7996e-02   4.5176e-01
    22.00   1.0344e-01   4.5174e-01
    23.00   2.5859e-01   4.5173e-01
    24.00   6.0023e-01   4.5172e-01
    25.00   1.3059e+00   4.5171e-01
    26.00   2.6846e+00   4.5170e-01
    27.00   5.2507e+00   4.5170e-01
    28.00   9.8282e+00   4.5169e-01
    29.00   1.7695e+01   4.5169e-01
    30.00   3.0777e+01   4.5169e-01
    31.00   5.1910e+01   4.5169e-01
    32.00   8.5175e+01   4.5169e-01
    33.00   1.3633e+02   4.5170e-01
    34.00   2.1338e+02   4.5171e-01
    35.00   3.2723e+02   4.5172e-01
    36.00   4.9253e+02   4.5173e-01
    37.00   7.2868e+02   4.5175e-01
    38.00   1.0610e+03   4.5176e-01
    39.00   1.5221e+03   4.5178e-01
    40.00   2.1535e+03   4.5180e-01
    41.00   3.0072e+03   4.5182e-01
    42.00   4.1479e+03   4.5185e-01
    43.00   5.6548e+03   4.5187e-01
    44.00   7.6240e+03   4.5190e-01
    45.00   1.0171e+04   4.5192e-01
    46.00   1.3434e+04   4.5195e-01
    47.00   1.7573e+04   4.5198e-01
    48.00   2.2778e+04   4.5201e-01
    49.00   2.9268e+04   4.5203e-01
    50.00   3.7292e+04   4.5206e-01
    51.00   4.7138e+04   4.5208e-01
    52.00   5.9127e+04   4.5210e-01
    53.00   7.3623e+04   4.5211e-01
    54.00   9.1030e+04   4.5213e-01
    55.00   1.1180e+05   4.5215e-01
    56.00   1.3642e+05   4.5215e-01
    57.00   1.6543e+05   4.5215e-01
    58.00   1.9943e+05   4.5216e-01
    59.00   2.3906e+05   4.5215e-01
    60.00   2.8500e+05   4.5213e-01
    61.00   3.3800e+05   4.5211e-01
    62.00   3.9885e+05   4.5209e-01
    63.00   4.6840e+05   4.5206e-01
    64.00   5.4754e+05   4.5200e-01
    65.00   6.3723e+05   4.5196e-01
    66.00   7.3845e+05   4.5190e-01
    67.00   8.5226e+05   4.5183e-01
    68.00   9.7975e+05   4.5175e-01
    69.00   1.1221e+06   4.5166e-01
    70.00   1.2804e+06   4.5156e-01
    71.00   1.4560e+06   4.5145e-01
    72.00   1.6501e+06   4.5133e-01
    73.00   1.8641e+06   4.5119e-01
    74.00   2.0993e+06   4.5104e-01
    75.00   2.3570e+06   4.5088e-01
    76.00   2.6388e+06   4.5070e-01
    77.00   2.9461e+06   4.5052e-01
    78.00   3.2804e+06   4.5031e-01
    79.00   3.6432e+06   4.5010e-01
    80.00   4.0360e+06   4.4986e-01
    81.00   4.4605e+06   4.4962e-01
    82.00   4.9182e+06   4.4936e-01
    83.00   5.4107e+06   4.4908e-01
    84.00   5.9397e+06   4.4879e-01
    85.00   6.5068e+06   4.4848e-01
    86.00   7.1137e+06   4.4815e-01
    87.00   7.7621e+06   4.4781e-01
    88.00   8.4537e+06   4.4746e-01
    89.00   9.1901e+06   4.4708e-01
    90.00   9.9731e+06   4.4668e-01
    91.00   1.0804e+07   4.4628e-01
    92.00   1.1686e+07   4.4586e-01
    93.00   1.2619e+07   4.4541e-01
    94.00   1.3606e+07   4.4496e-01
    95.00   1.4648e+07   4.4448e-01
    96.00   1.5748e+07   4.4399e-01
    97.00   1.6906e+07   4.4347e-01
    98.00   1.8125e+07   4.4295e-01
    99.00   1.9407e+07   4.4240e-01
   100.00   2.0754e+07   4.4184e-01
   101.00   2.2167e+07   4.4128e-01
   102.00   2.3648e+07   4.4068e-01
   103.00   2.5200e+07   4.4007e-01
   104.00   2.6825e+07   4.3944e-01
   105.00   2.8526e+07   4.3880e-01
   106.00   3.0303e+07   4.3814e-01
   107.00   3.2160e+07   4.3746e-01
   108.00   3.4100e+07   4.3677e-01
   109.00   3.6125e+07   4.3606e-01
   110.00   3.8239e+07   4.3534e-01
   111.00   4.0444e+07   4.3459e-01
   112.00   4.2744e+07   4.3384e-01
   113.00   4.5144e+07   4.3308e-01
   114.00   4.7647e+07   4.3229e-01
   115.00   5.0258e+07   4.3149e-01
   116.00   5.2983e+07   4.3068e-01
   117.00   5.5827e+07   4.2986e-01
   118.00   5.8797e+07   4.2902e-01
   119.00   6.1900e+07   4.2817e-01
   120.00   6.5144e+07   4.2729e-01
   121.00   6.8539e+07   4.2641e-01
   122.00   7.2094e+07   4.2552e-01
   123.00   7.5822e+07   4.2462e-01
   124.00   7.9734e+07   4.2370e-01
   125.00   8.3844e+07   4.2278e-01
   126.00   8.8170e+07   4.2185e-01
   127.00   9.2728e+07   4.2090e-01
   128.00   9.7539e+07   4.1994e-01
   129.00   1.0262e+08   4.1896e-01
   130.00   1.0801e+08   4.1798e-01
   131.00   1.1372e+08   4.1699e-01
   132.00   1.1979e+08   4.1600e-01
   133.00   1.2625e+08   4.1499e-01
   134.00   1.3313e+08   4.1397e-01
   135.00   1.4049e+08   4.1296e-01
   136.00   1.4836e+08   4.1192e-01
   137.00   1.5680e+08   4.1088e-01
   138.00   1.6586e+08   4.0984e-01
   139.00   1.7560e+08   4.0879e-01
   140.00   1.8609e+08   4.0774e-01
   141.00   1.9741e+08   4.0667e-01
   142.00   2.0962e+08   4.0560e-01
   143.00   2.2283e+08   4.0453e-01
   144.00   2.3712e+08   4.0346e-01
   145.00   2.5260e+08   4.0237e-01
   146.00   2.6938e+08   4.0129e-01
   147.00   2.8759e+08   4.0020e-01
   148.00   3.0736e+08   3.9911e-01
   149.00   3.2883e+08   3.9802e-01
   150.00   3.5217e+08   3.9692e-01
   151.00   3.7753e+08   3.9583e-01
   152.00   4.0510e+08   3.9474e-01
   153.00   4.3508e+08   3.9364e-01
   154.00   4.6767e+08   3.9255e-01
   155.00   5.0311e+08   3.9145e-01
   156.00   5.4163e+08   3.9036e-01
   157.00   5.8349e+08   3.8927e-01
   158.00   6.2898e+08   3.8819e-01
   159.00   6.7838e+08   3.8710e-01
   160.00   7.3202e+08   3.8602e-01
   161.00   7.9023e+08   3.8494e-01
   162.00   8.5337e+08   3.8387e-01
   163.00   9.2182e+08   3.8280e-01
   164.00   9.9599e+08   3.8174e-01
   165.00   1.0763e+09   3.8068e-01
   166.00   1.1632e+09   3.7964e-01
   167.00   1.2572e+09   3.7860e-01
   168.00   1.3588e+09   3.7756e-01
   169.00   1.4684e+09   3.7655e-01
   170.00   1.5868e+09   3.7553e-01
   171.00   1.7145e+09   3.7453e-01
   172.00   1.8520e+09   3.7354e-01
   173.00   2.0001e+09   3.7255e-01
   174.00   2.1595e+09   3.7158e-01
   175.00   2.3308e+09   3.7062e-01
   176.00   2.5149e+09   3.6968e-01
   177.00   2.7125e+09   3.6874e-01
   178.00   2.9244e+09   3.6782e-01
   179.00   3.1516e+09   3.6692e-01
   180.00   3.3949e+09   3.6602e-01
   181.00   3.6552e+09   3.6515e-01
   182.00   3.9336e+09   3.6429e-01
   183.00   4.2310e+09   3.6345e-01
   184.00   4.5486e+09   3.6263e-01
   185.00   4.8873e+09   3.6181e-01
   186.00   5.2485e+09   3.6102e-01
   187.00   5.6331e+09   3.6025e-01
   188.00   6.0426e+09   3.5949e-01
   189.00   6.4781e+09   3.5875e-01
   190.00   6.9410e+09   3.5802e-01
   191.00   7.4326e+09   3.5733e-01
   192.00   7.9543e+09   3.5665e-01
   193.00   8.5076e+09   3.5598e-01
   194.00   9.0941e+09   3.5533e-01
   195.00   9.7151e+09   3.5472e-01
   196.00   1.0372e+10   3.5411e-01
   197.00   1.1067e+10   3.5352e-01
   198.00   1.1802e+10   3.5296e-01
   199.00   1.2578e+10   3.5242e-01
   200.00   1.3397e+10   3.5189e-01
   201.00   1.4261e+10   3.5138e-01
   202.00   1.5172e+10   3.5089e-01
   203.00   1.6132e+10   3.5042e-01
   204.00   1.7142e+10   3.4998e-01
   205.00   1.8206e+10   3.4955e-01
   206.00   1.9324e+10   3.4914e-01
   207.00   2.0499e+10   3.4874e-01
   208.00   2.1734e+10   3.4836e-01
   209.00   2.3031e+10   3.4800e-01
   210.00   2.4392e+10   3.4766e-01
   211.00   2.5820e+10   3.4733e-01
   212.00   2.7316e+10   3.4702e-01
   213.00   2.8885e+10   3.4672e-01
   214.00   3.0527e+10   3.4643e-01
   215.00   3.2247e+10   3.4616e-01
   216.00   3.4047e+10   3.4590e-01
   217.00   3.5930e+10   3.4565e-01
   218.00   3.7899e+10   3.4542e-01
   219.00   3.9957e+10   3.4519e-01
   220.00   4.2108e+10   3.4497e-01
   221.00   4.4354e+10   3.4476e-01
   222.00   4.6699e+10   3.4456e-01
   223.00   4.9146e+10   3.4437e-01
   224.00   5.1700e+10   3.4417e-01
   225.00   5.4364e+10   3.4399e-01
   226.00   5.7141e+10   3.4381e-01
   227.00   6.0036e+10   3.4363e-01
   228.00   6.3053e+10   3.4347e-01
   229.00   6.6196e+10   3.4329e-01
   230.00   6.9469e+10   3.4312e-01
   231.00   7.2877e+10   3.4295e-01
   232.00   7.6425e+10   3.4279e-01
   233.00   8.0117e+10   3.4261e-01
   234.00   8.3957e+10   3.4244e-01
   235.00   8.7952e+10   3.4226e-01
   236.00   9.2105e+10   3.4209e-01
   237.00   9.6423e+10   3.4190e-01
   238.00   1.0091e+11   3.4172e-01
   239.00   1.0557e+11   3.4152e-01
   240.00   1.1042e+11   3.4133e-01
   241.00   1.1545e+11   3.4113e-01
   242.00   1.2067e+11   3.4092e-01
   243.00   1.2609e+11   3.4071e-01
   244.00   1.3172e+11   3.4049e-01
   245.00   1.3756e+11   3.4026e-01
   246.00   1.4362e+11   3.4002e-01
   247.00   1.4990e+11   3.3979e-01
   248.00   1.5641e+11   3.3953e-01
   249.00   1.6316e+11   3.3928e-01
   250.00   1.7016e+11   3.3901e-01
   251.00   1.7741e+11   3.3874e-01
   252.00   1.8493e+11   3.3846e-01
   253.00   1.9271e+11   3.3817e-01
   254.00   2.0077e+11   3.3787e-01
   255.00   2.0911e+11   3.3757e-01
   256.00   2.1774e+11   3.3725e-01
   257.00   2.2667e+11   3.3693e-01
   258.00   2.3592e+11   3.3660e-01
   259.00   2.4548e+11   3.3626e-01
   260.00   2.5537e+11   3.3591e-01
   261.00   2.6559e+11   3.3555e-01
   262.00   2.7616e+11   3.3519e-01
   263.00   2.8708e+11   3.3482e-01
   264.00   2.9836e+11   3.3444e-01
   265.00   3.1002e+11   3.3405e-01
   266.00   3.2206e+11   3.3366e-01
   267.00   3.3449e+11   3.3326e-01
   268.00   3.4732e+11   3.3285e-01
   269.00   3.6057e+11   3.3243e-01
   270.00   3.7423e+11   3.3200e-01
   271.00   3.8834e+11   3.3158e-01
   272.00   4.0288e+11   3.3114e-01
   273.00   4.1788e+11   3.3070e-01
   274.00   4.3335e+11   3.3025e-01
   275.00   4.4930e+11   3.2979e-01
   276.00   4.6573e+11   3.2934e-01
   277.00   4.8266e+11   3.2887e-01
   278.00   5.0011e+11   3.2840e-01
   279.00   5.1808e+11   3.2793e-01
   280.00   5.3658e+11   3.2744e-01
   281.00   5.5563e+11   3.2696e-01
   282.00   5.7524e+11   3.2647e-01
   283.00   5.9543e+11   3.2597e-01
   284.00   6.1620e+11   3.2547e-01
   285.00   6.3757e+11   3.2497e-01
   286.00   6.5955e+11   3.2447e-01
   287.00   6.8216e+11   3.2396e-01
   288.00   7.0540e+11   3.2344e-01
   289.00   7.2929e+11   3.2292e-01
   290.00   7.5385e+11   3.2240e-01
   291.00   7.7909e+11   3.2188e-01
   292.00   8.0502e+11   3.2136e-01
   293.00   8.3166e+11   3.2083e-01
   294.00   8.5902e+11   3.2029e-01
   295.00   8.8712e+11   3.1976e-01
   296.00   9.1596e+11   3.1923e-01
   297.00   9.4558e+11   3.1870e-01
   298.00   9.7597e+11   3.1816e-01
   299.00   1.0072e+12   3.1761e-01
   300.00   1.0392e+12   3.1707e-01
   301.00   1.0720e+12   3.1653e-01
   302.00   1.1057e+12   3.1599e-01
   303.00   1.1402e+12   3.1545e-01
   304.00   1.1756e+12   3.1490e-01
   305.00   1.2119e+12   3.1435e-01
   306.00   1.2491e+12   3.1380e-01
   307.00   1.2872e+12   3.1326e-01
   308.00   1.3262e+12   3.1271e-01
   309.00   1.3663e+12   3.1216e-01
   310.00   1.4072e+12   3.1161e-01
   311.00   1.4492e+12   3.1107e-01
   312.00   1.4922e+12   3.1053e-01
   313.00   1.5362e+12   3.0998e-01
   314.00   1.5813e+12   3.0943e-01
   315.00   1.6274e+12   3.0889e-01
   316.00   1.6746e+12   3.0834e-01
   317.00   1.7229e+12   3.0779e-01
   318.00   1.7723e+12   3.0724e-01
   319.00   1.8228e+12   3.0671e-01
   320.00   1.8745e+12   3.0616e-01
   321.00   1.9273e+12   3.0562e-01
   322.00   1.9814e+12   3.0508e-01
   323.00   2.0366e+12   3.0454e-01
   324.00   2.0931e+12   3.0401e-01
   325.00   2.1508e+12   3.0347e-01
   326.00   2.2098e+12   3.0294e-01
   327.00   2.2701e+12   3.0240e-01
   328.00   2.3316e+12   3.0187e-01
   329.00   2.3945e+12   3.0134e-01
   330.00   2.4588e+12   3.0082e-01
   331.00   2.5244e+12   3.0028e-01
   332.00   2.5914e+12   2.9976e-01
   333.00   2.6598e+12   2.9925e-01
   334.00   2.7296e+12   2.9872e-01
   335.00   2.8008e+12   2.9820e-01
   336.00   2.8735e+12   2.9769e-01
   337.00   2.9478e+12   2.9717e-01
   338.00   3.0235e+12   2.9666e-01
   339.00   3.1007e+12   2.9615e-01
   340.00   3.1795e+12   2.9565e-01
   341.00   3.2599e+12   2.9514e-01
   342.00   3.3419e+12   2.9463e-01
   343.00   3.4254e+12   2.9413e-01
   344.00   3.5106e+12   2.9364e-01
   345.00   3.5975e+12   2.9314e-01
   346.00   3.6861e+12   2.9265e-01
   347.00   3.7763e+12   2.9216e-01
   348.00   3.8683e+12   2.9168e-01
   349.00   3.9620e+12   2.9119e-01
   350.00   4.0575e+12   2.9071e-01
   351.00   4.1548e+12   2.9023e-01
   352.00   4.2539e+12   2.8975e-01
   353.00   4.3548e+12   2.8929e-01
   354.00   4.4576e+12   2.8881e-01
   355.00   4.5623e+12   2.8834e-01
   356.00   4.6689e+12   2.8787e-01
   357.00   4.7774e+12   2.8742e-01
   358.00   4.8878e+12   2.8695e-01
   359.00   5.0003e+12   2.8650e-01
   360.00   5.1147e+12   2.8604e-01
   361.00   5.2312e+12   2.8560e-01
   362.00   5.3497e+12   2.8516e-01
   363.00   5.4703e+12   2.8470e-01
   364.00   5.5929e+12   2.8427e-01
   365.00   5.7177e+12   2.8383e-01
   366.00   5.8447e+12   2.8340e-01
   367.00   5.9738e+12   2.8296e-01
   368.00   6.1051e+12   2.8253e-01
   369.00   6.2386e+12   2.8211e-01
   370.00   6.3743e+12   2.8169e-01
   371.00   6.5124e+12   2.8127e-01
   372.00   6.6527e+12   2.8085e-01
   373.00   6.7953e+12   2.8044e-01
   374.00   6.9403e+12   2.8004e-01
   375.00   7.0876e+12   2.7963e-01
   376.00   7.2373e+12   2.7923e-01
   377.00   7.3894e+12   2.7883e-01
   378.00   7.5440e+12   2.7844e-01
   379.00   7.7010e+12   2.7804e-01
   380.00   7.8605e+12   2.7766e-01
   381.00   8.0226e+12   2.7727e-01
   382.00   8.1872e+12   2.7689e-01
   383.00   8.3543e+12   2.7650e-01
   384.00   8.5240e+12   2.7613e-01
   385.00   8.6964e+12   2.7576e-01
   386.00   8.8714e+12   2.7540e-01
   387.00   9.0491e+12   2.7503e-01
   388.00   9.2294e+12   2.7466e-01
   389.00   9.4125e+12   2.7430e-01
   390.00   9.5983e+12   2.7395e-01
   391.00   9.7869e+12   2.7360e-01
   392.00   9.9783e+12   2.7326e-01
   393.00   1.0173e+13   2.7291e-01
   394.00   1.0370e+13   2.7257e-01
   395.00   1.0570e+13   2.7222e-01
   396.00   1.0772e+13   2.7189e-01
   397.00   1.0978e+13   2.7156e-01
   398.00   1.1187e+13   2.7123e-01
   399.00   1.1399e+13   2.7091e-01
   400.00   1.1613e+13   2.7059e-01
   401.00   1.1831e+13   2.7027e-01
   402.00   1.2052e+13   2.6996e-01
   403.00   1.2276e+13   2.6965e-01
   404.00   1.2503e+13   2.6933e-01
   405.00   1.2733e+13   2.6903e-01
   406.00   1.2967e+13   2.6873e-01
   407.00   1.3203e+13   2.6843e-01
   408.00   1.3443e+13   2.6814e-01
   409.00   1.3686e+13   2.6786e-01
   410.00   1.3932e+13   2.6757e-01
   411.00   1.4182e+13   2.6728e-01
   412.00   1.4435e+13   2.6700e-01
   413.00   1.4691e+13   2.6673e-01
   414.00   1.4951e+13   2.6645e-01
   415.00   1.5214e+13   2.6619e-01
   416.00   1.5480e+13   2.6592e-01
   417.00   1.5750e+13   2.6566e-01
   418.00   1.6024e+13   2.6540e-01
   419.00   1.6301e+13   2.6515e-01
   420.00   1.6581e+13   2.6489e-01
   421.00   1.6865e+13   2.6464e-01
   422.00   1.7153e+13   2.6439e-01
   423.00   1.7444e+13   2.6415e-01
   424.00   1.7739e+13   2.6392e-01
   425.00   1.8038e+13   2.6368e-01
   426.00   1.8340e+13   2.6345e-01
   427.00   1.8646e+13   2.6322e-01
   428.00   1.8956e+13   2.6300e-01
   429.00   1.9270e+13   2.6277e-01
   430.00   1.9587e+13   2.6256e-01
   431.00   1.9909e+13   2.6233e-01
   432.00   2.0234e+13   2.6213e-01
   433.00   2.0563e+13   2.6192e-01
   434.00   2.0896e+13   2.6172e-01
   435.00   2.1233e+13   2.6151e-01
   436.00   2.1574e+13   2.6132e-01
   437.00   2.1919e+13   2.6112e-01
   438.00   2.2268e+13   2.6093e-01
   439.00   2.2621e+13   2.6074e-01
   440.00   2.2978e+13   2.6055e-01
   441.00   2.3339e+13   2.6037e-01
   442.00   2.3705e+13   2.6019e-01
   443.00   2.4074e+13   2.6002e-01
   444.00   2.4448e+13   2.5984e-01
   445.00   2.4826e+13   2.5968e-01
   446.00   2.5208e+13   2.5952e-01
   447.00   2.5595e+13   2.5936e-01
   448.00   2.5986e+13   2.5920e-01
   449.00   2.6381e+13   2.5904e-01
   450.00   2.6780e+13   2.5889e-01
   451.00   2.7184e+13   2.5874e-01
   452.00   2.7592e+13   2.5859e-01
   453.00   2.8005e+13   2.5845e-01
   454.00   2.8422e+13   2.5832e-01
   455.00   2.8844e+13   2.5818e-01
   456.00   2.9270e+13   2.5805e-01
   457.00   2.9701e+13   2.5791e-01
   458.00   3.0136e+13   2.5779e-01
   459.00   3.0576e+13   2.5767e-01
   460.00   3.1021e+13   2.5755e-01
   461.00   3.1470e+13   2.5743e-01
   462.00   3.1924e+13   2.5731e-01
   463.00   3.2383e+13   2.5721e-01
   464.00   3.2846e+13   2.5710e-01
   465.00   3.3314e+13   2.5700e-01
   466.00   3.3787e+13   2.5689e-01
   467.00   3.4265e+13   2.5680e-01
   468.00   3.4747e+13   2.5671e-01
   469.00   3.5235e+13   2.5662e-01
   470.00   3.5727e+13   2.5653e-01
   471.00   3.6224e+13   2.5645e-01
   472.00   3.6726e+13   2.5637e-01
   473.00   3.7234e+13   2.5628e-01
   474.00   3.7746e+13   2.5622e-01
   475.00   3.8263e+13   2.5614e-01
   476.00   3.8785e+13   2.5607e-01
   477.00   3.9312e+13   2.5600e-01
   478.00   3.9845e+13   2.5595e-01
   479.00   4.0382e+13   2.5588e-01
   480.00   4.0925e+13   2.5583e-01
   481.00   4.1473e+13   2.5577e-01
   482.00   4.2026e+13   2.5573e-01
   483.00   4.2584e+13   2.5568e-01
   484.00   4.3148e+13   2.5564e-01
   485.00   4.3717e+13   2.5560e-01
   486.00   4.4291e+13   2.5556e-01
   487.00   4.4870e+13   2.5552e-01
   488.00   4.5455e+13   2.5550e-01
   489.00   4.6045e+13   2.5546e-01
   490.00   4.6641e+13   2.5544e-01
   491.00   4.7242e+13   2.5541e-01
   492.00   4.7848e+13   2.5540e-01
   493.00   4.8460e+13   2.5538e-01
   494.00   4.9078e+13   2.5537e-01
   495.00   4.9701e+13   2.5535e-01
   496.00   5.0330e+13   2.5535e-01
   497.00   5.0964e+13   2.5535e-01
   498.00   5.1603e+13   2.5535e-01
   499.00   5.2249e+13   2.5534e-01
   500.00   5.2900e+13   2.5535e-01
   501.00   5.3557e+13   2.5536e-01
   502.00   5.4219e+13   2.5537e-01
   503.00   5.4887e+13   2.5539e-01
   504.00   5.5561e+13   2.5540e-01
   505.00   5.6241e+13   2.5542e-01
   506.00   5.6927e+13   2.5544e-01
   507.00   5.7618e+13   2.5547e-01
   508.00   5.8315e+13   2.5550e-01
   509.00   5.9019e+13   2.5553e-01
   510.00   5.9728e+13   2.5557e-01
   511.00   6.0443e+13   2.5560e-01
   512.00   6.1163e+13   2.5564e-01
   513.00   6.1890e+13   2.5568e-01
   514.00   6.2623e+13   2.5573e-01
   515.00   6.3362e+13   2.5578e-01
   516.00   6.4107e+13   2.5583e-01
   517.00   6.4858e+13   2.5588e-01
   518.00   6.5615e+13   2.5595e-01
   519.00   6.6378e+13   2.5600e-01
   520.00   6.7148e+13   2.5606e-01
   521.00   6.7923e+13   2.5613e-01
   522.00   6.8705e+13   2.5620e-01
   523.00   6.9493e+13   2.5627e-01
   524.00   7.0287e+13   2.5635e-01
   525.00   7.1087e+13   2.5642e-01
   526.00   7.1894e+13   2.5650e-01
   527.00   7.2707e+13   2.5658e-01
   528.00   7.3526e+13   2.5668e-01
   529.00   7.4352e+13   2.5676e-01
   530.00   7.5184e+13   2.5686e-01
   531.00   7.6022e+13   2.5695e-01
   532.00   7.6867e+13   2.5705e-01
   533.00   7.7718e+13   2.5715e-01
   534.00   7.8576e+13   2.5725e-01
   535.00   7.9440e+13   2.5736e-01
   536.00   8.0311e+13   2.5747e-01
   537.00   8.1188e+13   2.5757e-01
   538.00   8.2072e+13   2.5769e-01
   539.00   8.2962e+13   2.5781e-01
   540.00   8.3859e+13   2.5792e-01
   541.00   8.4763e+13   2.5805e-01
   542.00   8.5673e+13   2.5817e-01
   543.00   8.6590e+13   2.5830e-01
   544.00   8.7513e+13   2.5843e-01
   545.00   8.8443e+13   2.5856e-01
   546.00   8.9380e+13   2.5870e-01
   547.00   9.0324e+13   2.5884e-01
   548.00   9.1274e+13   2.5898e-01
   549.00   9.2231e+13   2.5913e-01
   550.00   9.3195e+13   2.5927e-01
   551.00   9.4166e+13   2.5942e-01
   552.00   9.5144e+13   2.5957e-01
   553.00   9.6128e+13   2.5973e-01
   554.00   9.7119e+13   2.5988e-01
   555.00   9.8118e+13   2.6004e-01
   556.00   9.9123e+13   2.6021e-01
   557.00   1.0013e+14   2.6037e-01
   558.00   1.0115e+14   2.6054e-01
   559.00   1.0218e+14   2.6072e-01
   560.00   1.0321e+14   2.6089e-01
   561.00   1.0425e+14   2.6107e-01
   562.00   1.0530e+14   2.6125e-01
   563.00   1.0635e+14   2.6143e-01
   564.00   1.0742e+14   2.6161e-01
   565.00   1.0848e+14   2.6180e-01
   566.00   1.0956e+14   2.6198e-01
   567.00   1.1064e+14   2.6218e-01
   568.00   1.1173e+14   2.6238e-01
   569.00   1.1283e+14   2.6258e-01
   570.00   1.1393e+14   2.6278e-01
   571.00   1.1504e+14   2.6298e-01
   572.00   1.1616e+14   2.6318e-01
   573.00   1.1729e+14   2.6339e-01
   574.00   1.1842e+14   2.6360e-01
   575.00   1.1956e+14   2.6382e-01
   576.00   1.2071e+14   2.6402e-01
   577.00   1.2186e+14   2.6424e-01
   578.00   1.2303e+14   2.6446e-01
   579.00   1.2420e+14   2.6470e-01
   580.00   1.2537e+14   2.6492e-01
   581.00   1.2656e+14   2.6514e-01
   582.00   1.2775e+14   2.6538e-01
   583.00   1.2895e+14   2.6561e-01
   584.00   1.3016e+14   2.6585e-01
   585.00   1.3137e+14   2.6609e-01
   586.00   1.3259e+14   2.6633e-01
   587.00   1.3382e+14   2.6657e-01
   588.00   1.3506e+14   2.6682e-01
   589.00   1.3630e+14   2.6707e-01
   590.00   1.3755e+14   2.6732e-01
   591.00   1.3881e+14   2.6757e-01
   592.00   1.4008e+14   2.6783e-01
   593.00   1.4136e+14   2.6809e-01
   594.00   1.4264e+14   2.6835e-01
   595.00   1.4393e+14   2.6862e-01
   596.00   1.4523e+14   2.6888e-01
   597.00   1.4653e+14   2.6916e-01
   598.00   1.4784e+14   2.6942e-01
   599.00   1.4916e+14   2.6970e-01
   600.00   1.5049e+14   2.6998e-01
   601.00   1.5183e+14   2.7026e-01
   602.00   1.5317e+14   2.7054e-01
   603.00   1.5452e+14   2.7082e-01
   604.00   1.5588e+14   2.7112e-01
   605.00   1.5725e+14   2.7140e-01
   606.00   1.5862e+14   2.7170e-01
   607.00   1.6001e+14   2.7199e-01
   608.00   1.6140e+14   2.7228e-01
   609.00   1.6280e+14   2.7259e-01
   610.00   1.6420e+14   2.7289e-01
   611.00   1.6562e+14   2.7319e-01
   612.00   1.6704e+14   2.7350e-01
   613.00   1.6847e+14   2.7381e-01
   614.00   1.6991e+14   2.7412e-01
   615.00   1.7135e+14   2.7444e-01
   616.00   1.7281e+14   2.7476e-01
   617.00   1.7427e+14   2.7507e-01
   618.00   1.7574e+14   2.7539e-01
   619.00   1.7722e+14   2.7571e-01
   620.00   1.7870e+14   2.7605e-01
   621.00   1.8020e+14   2.7638e-01
   622.00   1.8170e+14   2.7671e-01
   623.00   1.8321e+14   2.7704e-01
   624.00   1.8473e+14   2.7738e-01
   625.00   1.8625e+14   2.7772e-01
   626.00   1.8779e+14   2.7805e-01
   627.00   1.8933e+14   2.7840e-01
   628.00   1.9088e+14   2.7874e-01
   629.00   1.9244e+14   2.7909e-01
   630.00   1.9401e+14   2.7945e-01
   631.00   1.9558e+14   2.7980e-01
   632.00   1.9716e+14   2.8016e-01
   633.00   1.9875e+14   2.8052e-01
   634.00   2.0035e+14   2.8088e-01
   635.00   2.0196e+14   2.8124e-01
   636.00   2.0358e+14   2.8161e-01
   637.00   2.0520e+14   2.8197e-01
   638.00   2.0683e+14   2.8234e-01
   639.00   2.0848e+14   2.8271e-01
   640.00   2.1012e+14   2.8309e-01
   641.00   2.1178e+14   2.8347e-01
   642.00   2.1345e+14   2.8385e-01
   643.00   2.1512e+14   2.8423e-01
   644.00   2.1680e+14   2.8462e-01
   645.00   2.1849e+14   2.8500e-01
   646.00   2.2019e+14   2.8539e-01
   647.00   2.2190e+14   2.8579e-01
   648.00   2.2362e+14   2.8618e-01
   649.00   2.2534e+14   2.8658e-01
   650.00   2.2707e+14   2.8698e-01
   651.00   2.2881e+14   2.8738e-01
   652.00   2.3056e+14   2.8778e-01
   653.00   2.3232e+14   2.8819e-01
   654.00   2.3409e+14   2.8860e-01
   655.00   2.3586e+14   2.8901e-01
   656.00   2.3764e+14   2.8943e-01
   657.00   2.3944e+14   2.8984e-01
   658.00   2.4124e+14   2.9026e-01
   659.00   2.4304e+14   2.9068e-01
   660.00   2.4486e+14   2.9110e-01
   661.00   2.4669e+14   2.9153e-01
   662.00   2.4852e+14   2.9196e-01
   663.00   2.5036e+14   2.9239e-01
   664.00   2.5222e+14   2.9282e-01
   665.00   2.5408e+14   2.9325e-01
   666.00   2.5594e+14   2.9369e-01
   667.00   2.5782e+14   2.9413e-01
   668.00   2.5971e+14   2.9457e-01
   669.00   2.6160e+14   2.9501e-01
   670.00   2.6350e+14   2.9546e-01
   671.00   2.6541e+14   2.9591e-01
   672.00   2.6733e+14   2.9637e-01
   673.00   2.6926e+14   2.9682e-01
   674.00   2.7120e+14   2.9728e-01
   675.00   2.7315e+14   2.9774e-01
   676.00   2.7510e+14   2.9820e-01
   677.00   2.7706e+14   2.9866e-01
   678.00   2.7903e+14   2.9912e-01
   679.00   2.8102e+14   2.9959e-01
   680.00   2.8300e+14   3.0006e-01
   681.00   2.8500e+14   3.0054e-01
   682.00   2.8701e+14   3.0101e-01
   683.00   2.8902e+14   3.0149e-01
   684.00   2.9105e+14   3.0197e-01
   685.00   2.9308e+14   3.0244e-01
   686.00   2.9512e+14   3.0293e-01
   687.00   2.9717e+14   3.0342e-01
   688.00   2.9923e+14   3.0391e-01
   689.00   3.0130e+14   3.0440e-01
   690.00   3.0338e+14   3.0490e-01
   691.00   3.0546e+14   3.0539e-01
   692.00   3.0756e+14   3.0589e-01
   693.00   3.0966e+14   3.0639e-01
   694.00   3.1177e+14   3.0690e-01
   695.00   3.1389e+14   3.0740e-01
   696.00   3.1602e+14   3.0791e-01
   697.00   3.1816e+14   3.0841e-01
   698.00   3.2031e+14   3.0893e-01
   699.00   3.2246e+14   3.0945e-01
   700.00   3.2463e+14   3.0997e-01
   701.00   3.2680e+14   3.1049e-01
   702.00   3.2898e+14   3.1100e-01
   703.00   3.3117e+14   3.1152e-01
   704.00   3.3337e+14   3.1206e-01
   705.00   3.3558e+14   3.1259e-01
   706.00   3.3780e+14   3.1312e-01
   707.00   3.4003e+14   3.1365e-01
   708.00   3.4226e+14   3.1418e-01
   709.00   3.4451e+14   3.1473e-01
   710.00   3.4676e+14   3.1526e-01
   711.00   3.4902e+14   3.1581e-01
   712.00   3.5130e+14   3.1635e-01
   713.00   3.5358e+14   3.1690e-01
   714.00   3.5587e+14   3.1745e-01
   715.00   3.5816e+14   3.1800e-01
   716.00   3.6047e+14   3.1856e-01
   717.00   3.6279e+14   3.1912e-01
   718.00   3.6511e+14   3.1968e-01
   719.00   3.6745e+14   3.2024e-01
   720.00   3.6979e+14   3.2081e-01
   721.00   3.7214e+14   3.2137e-01
   722.00   3.7450e+14   3.2194e-01
   723.00   3.7687e+14   3.2251e-01
   724.00   3.7925e+14   3.2308e-01
   725.00   3.8164e+14   3.2365e-01
   726.00   3.8404e+14   3.2424e-01
   727.00   3.8644e+14   3.2481e-01
   728.00   3.8886e+14   3.2539e-01
   729.00   3.9128e+14   3.2598e-01
   730.00   3.9371e+14   3.2657e-01
   731.00   3.9616e+14   3.2716e-01
   732.00   3.9861e+14   3.2776e-01
   733.00   4.0107e+14   3.2834e-01
   734.00   4.0354e+14   3.2894e-01
   735.00   4.0601e+14   3.2954e-01
   736.00   4.0850e+14   3.3015e-01
   737.00   4.1100e+14   3.3075e-01
   738.00   4.1350e+14   3.3136e-01
   739.00   4.1602e+14   3.3197e-01
   740.00   4.1854e+14   3.3258e-01
   741.00   4.2107e+14   3.3319e-01
   742.00   4.2361e+14   3.3381e-01
   743.00   4.2617e+14   3.3442e-01
   744.00   4.2872e+14   3.3504e-01
   745.00   4.3129e+14   3.3566e-01
   746.00   4.3387e+14   3.3629e-01
   747.00   4.3646e+14   3.3692e-01
   748.00   4.3905e+14   3.3755e-01
   749.00   4.4166e+14   3.3818e-01
   750.00   4.4427e+14   3.3882e-01
   751.00   4.4690e+14   3.3945e-01
   752.00   4.4953e+14   3.4009e-01
   753.00   4.5217e+14   3.4073e-01
   754.00   4.5482e+14   3.4138e-01
   755.00   4.5748e+14   3.4202e-01
   756.00   4.6015e+14   3.4267e-01
   757.00   4.6283e+14   3.4332e-01
   758.00   4.6551e+14   3.4397e-01
   759.00   4.6821e+14   3.4463e-01
   760.00   4.7092e+14   3.4529e-01
   761.00   4.7363e+14   3.4595e-01
   762.00   4.7635e+14   3.4661e-01
   763.00   4.7909e+14   3.4728e-01
   764.00   4.8183e+14   3.4794e-01
   765.00   4.8458e+14   3.4861e-01
   766.00   4.8734e+14   3.4928e-01
   767.00   4.9011e+14   3.4997e-01
   768.00   4.9289e+14   3.5064e-01
   769.00   4.9567e+14   3.5132e-01
   770.00   4.9847e+14   3.5201e-01
   771.00   5.0128e+14   3.5269e-01
   772.00   5.0409e+14   3.5337e-01
   773.00   5.0692e+14   3.5406e-01
   774.00   5.0975e+14   3.5475e-01
   775.00   5.1259e+14   3.5545e-01
   776.00   5.1544e+14   3.5614e-01
   777.00   5.1830e+14   3.5684e-01
   778.00   5.2117e+14   3.5755e-01
   779.00   5.2405e+14   3.5824e-01
   780.00   5.2694e+14   3.5895e-01
   781.00   5.2984e+14   3.5966e-01
   782.00   5.3274e+14   3.6038e-01
   783.00   5.3566e+14   3.6108e-01
   784.00   5.3858e+14   3.6180e-01
   785.00   5.4152e+14   3.6252e-01
   786.00   5.4446e+14   3.6324e-01
   787.00   5.4741e+14   3.6396e-01
   788.00   5.5038e+14   3.6469e-01
   789.00   5.5335e+14   3.6541e-01
   790.00   5.5633e+14   3.6614e-01
   791.00   5.5932e+14   3.6687e-01
   792.00   5.6231e+14   3.6761e-01
   793.00   5.6532e+14   3.6834e-01
   794.00   5.6834e+14   3.6909e-01
   795.00   5.7136e+14   3.6983e-01
   796.00   5.7440e+14   3.7057e-01
   797.00   5.7744e+14   3.7132e-01
   798.00   5.8049e+14   3.7207e-01
   799.00   5.8356e+14   3.7282e-01
   800.00   5.8663e+14   3.7358e-01
   801.00   5.8971e+14   3.7433e-01
   802.00   5.9280e+14   3.7509e-01
   803.00   5.9590e+14   3.7585e-01
   804.00   5.9901e+14   3.7661e-01
   805.00   6.0212e+14   3.7738e-01
   806.00   6.0525e+14   3.7815e-01
   807.00   6.0839e+14   3.7892e-01
   808.00   6.1153e+14   3.7970e-01
   809.00   6.1468e+14   3.8047e-01
   810.00   6.1785e+14   3.8125e-01
   811.00   6.2102e+14   3.8204e-01
   812.00   6.2420e+14   3.8281e-01
   813.00   6.2739e+14   3.8360e-01
   814.00   6.3059e+14   3.8439e-01
   815.00   6.3380e+14   3.8518e-01
   816.00   6.3702e+14   3.8598e-01
   817.00   6.4025e+14   3.8678e-01
   818.00   6.4348e+14   3.8757e-01
   819.00   6.4673e+14   3.8837e-01
   820.00   6.4998e+14   3.8917e-01
   821.00   6.5325e+14   3.8998e-01
   822.00   6.5652e+14   3.9079e-01
   823.00   6.5980e+14   3.9160e-01
   824.00   6.6309e+14   3.9241e-01
   825.00   6.6639e+14   3.9323e-01
   826.00   6.6970e+14   3.9405e-01
   827.00   6.7302e+14   3.9487e-01
   828.00   6.7635e+14   3.9569e-01
   829.00   6.7969e+14   3.9651e-01
   830.00   6.8303e+14   3.9734e-01
   831.00   6.8639e+14   3.9818e-01
   832.00   6.8975e+14   3.9901e-01
   833.00   6.9313e+14   3.9984e-01
   834.00   6.9651e+14   4.0069e-01
   835.00   6.9990e+14   4.0153e-01
   836.00   7.0330e+14   4.0237e-01
   837.00   7.0671e+14   4.0322e-01
   838.00   7.1013e+14   4.0406e-01
   839.00   7.1356e+14   4.0491e-01
   840.00   7.1700e+14   4.0577e-01
   841.00   7.2045e+14   4.0662e-01
   842.00   7.2390e+14   4.0748e-01
   843.00   7.2737e+14   4.0834e-01
   844.00   7.3084e+14   4.0921e-01
   845.00   7.3433e+14   4.1007e-01
   846.00   7.3782e+14   4.1094e-01
   847.00   7.4132e+14   4.1182e-01
   848.00   7.4483e+14   4.1268e-01
   849.00   7.4835e+14   4.1356e-01
   850.00   7.5188e+14   4.1445e-01
   851.00   7.5542e+14   4.1532e-01
   852.00   7.5896e+14   4.1621e-01
   853.00   7.6252e+14   4.1710e-01
   854.00   7.6609e+14   4.1798e-01
   855.00   7.6966e+14   4.1887e-01
   856.00   7.7324e+14   4.1977e-01
   857.00   7.7684e+14   4.2067e-01
   858.00   7.8044e+14   4.2157e-01
   859.00   7.8405e+14   4.2247e-01
   860.00   7.8767e+14   4.2337e-01
   861.00   7.9130e+14   4.2428e-01
   862.00   7.9493e+14   4.2519e-01
   863.00   7.9858e+14   4.2610e-01
   864.00   8.0224e+14   4.2702e-01
   865.00   8.0590e+14   4.2793e-01
   866.00   8.0958e+14   4.2885e-01
   867.00   8.1326e+14   4.2978e-01
   868.00   8.1695e+14   4.3070e-01
   869.00   8.2065e+14   4.3163e-01
   870.00   8.2436e+14   4.3256e-01
   871.00   8.2808e+14   4.3349e-01
   872.00   8.3181e+14   4.3443e-01
   873.00   8.3555e+14   4.3537e-01
   874.00   8.3930e+14   4.3632e-01
   875.00   8.4305e+14   4.3726e-01
   876.00   8.4682e+14   4.3820e-01
   877.00   8.5059e+14   4.3915e-01
   878.00   8.5437e+14   4.4010e-01
   879.00   8.5817e+14   4.4105e-01
   880.00   8.6197e+14   4.4202e-01
   881.00   8.6578e+14   4.4298e-01
   882.00   8.6959e+14   4.4394e-01
   883.00   8.7342e+14   4.4490e-01
   884.00   8.7726e+14   4.4587e-01
   885.00   8.8111e+14   4.4684e-01
   886.00   8.8496e+14   4.4781e-01
   887.00   8.8882e+14   4.4879e-01
   888.00   8.9270e+14   4.4977e-01
   889.00   8.9658e+14   4.5075e-01
   890.00   9.0047e+14   4.5174e-01
   891.00   9.0437e+14   4.5272e-01
   892.00   9.0828e+14   4.5371e-01
   893.00   9.1220e+14   4.5470e-01
   894.00   9.1612e+14   4.5569e-01
   895.00   9.2006e+14   4.5670e-01
   896.00   9.2400e+14   4.5769e-01
   897.00   9.2796e+14   4.5870e-01
   898.00   9.3192e+14   4.5970e-01
   899.00   9.3589e+14   4.6071e-01
   900.00   9.3987e+14   4.6172e-01
   901.00   9.4386e+14   4.6274e-01
   902.00   9.4786e+14   4.6375e-01
   903.00   9.5186e+14   4.6477e-01
   904.00   9.5588e+14   4.6579e-01
   905.00   9.5991e+14   4.6682e-01
   906.00   9.6394e+14   4.6785e-01
   907.00   9.6798e+14   4.6887e-01
   908.00   9.7203e+14   4.6991e-01
   909.00   9.7609e+14   4.7094e-01
   910.00   9.8016e+14   4.7198e-01
   911.00   9.8424e+14   4.7303e-01
   912.00   9.8833e+14   4.7406e-01
   913.00   9.9243e+14   4.7511e-01
   914.00   9.9653e+14   4.7617e-01
   915.00   1.0006e+15   4.7721e-01
   916.00   1.0048e+15   4.7827e-01
   917.00   1.0089e+15   4.7933e-01
   918.00   1.0130e+15   4.8039e-01
   919.00   1.0172e+15   4.8145e-01
   920.00   1.0213e+15   4.8252e-01
   921.00   1.0255e+15   4.8359e-01
   922.00   1.0297e+15   4.8467e-01
   923.00   1.0339e+15   4.8574e-01
   924.00   1.0381e+15   4.8681e-01
   925.00   1.0423e+15   4.8789e-01
   926.00   1.0465e+15   4.8898e-01
   927.00   1.0507e+15   4.9007e-01
   928.00   1.0549e+15   4.9116e-01
   929.00   1.0592e+15   4.9225e-01
   930.00   1.0634e+15   4.9334e-01
   931.00   1.0677e+15   4.9443e-01
   932.00   1.0719e+15   4.9554e-01
   933.00   1.0762e+15   4.9664e-01
   934.00   1.0805e+15   4.9775e-01
   935.00   1.0848e+15   4.9886e-01
   936.00   1.0891e+15   4.9997e-01
   937.00   1.0934e+15   5.0108e-01
   938.00   1.0977e+15   5.0220e-01
   939.00   1.1020e+15   5.0332e-01
   940.00   1.1064e+15   5.0445e-01
   941.00   1.1107e+15   5.0557e-01
   942.00   1.1151e+15   5.0670e-01
   943.00   1.1194e+15   5.0783e-01
   944.00   1.1238e+15   5.0897e-01
   945.00   1.1282e+15   5.1011e-01
   946.00   1.1326e+15   5.1125e-01
   947.00   1.1369e+15   5.1239e-01
   948.00   1.1413e+15   5.1354e-01
   949.00   1.1458e+15   5.1469e-01
   950.00   1.1502e+15   5.1584e-01
   951.00   1.1546e+15   5.1699e-01
   952.00   1.1591e+15   5.1815e-01
   953.00   1.1635e+15   5.1931e-01
   954.00   1.1680e+15   5.2047e-01
   955.00   1.1724e+15   5.2164e-01
   956.00   1.1769e+15   5.2281e-01
   957.00   1.1814e+15   5.2398e-01
   958.00   1.1859e+15   5.2517e-01
   959.00   1.1904e+15   5.2634e-01
   960.00   1.1949e+15   5.2752e-01
   961.00   1.1994e+15   5.2871e-01
   962.00   1.2039e+15   5.2989e-01
   963.00   1.2084e+15   5.3108e-01
   964.00   1.2130e+15   5.3228e-01
   965.00   1.2175e+15   5.3348e-01
   966.00   1.2221e+15   5.3468e-01
   967.00   1.2267e+15   5.3588e-01
   968.00   1.2312e+15   5.3708e-01
   969.00   1.2358e+15   5.3829e-01
   970.00   1.2404e+15   5.3951e-01
   971.00   1.2450e+15   5.4072e-01
   972.00   1.2496e+15   5.4194e-01
   973.00   1.2543e+15   5.4316e-01
   974.00   1.2589e+15   5.4438e-01
   975.00   1.2635e+15   5.4561e-01
   976.00   1.2682e+15   5.4684e-01
   977.00   1.2728e+15   5.4807e-01
   978.00   1.2775e+15   5.4931e-01
   979.00   1.2822e+15   5.5055e-01
   980.00   1.2868e+15   5.5179e-01
   981.00   1.2915e+15   5.5303e-01
   982.00   1.2962e+15   5.5428e-01
   983.00   1.3009e+15   5.5554e-01
   984.00   1.3056e+15   5.5679e-01
   985.00   1.3104e+15   5.5805e-01
   986.00   1.3151e+15   5.5931e-01
   987.00   1.3198e+15   5.6057e-01
   988.00   1.3246e+15   5.6184e-01
   989.00   1.3293e+15   5.6311e-01
   990.00   1.3341e+15   5.6438e-01
   991.00   1.3389e+15   5.6566e-01
   992.00   1.3437e+15   5.6694e-01
   993.00   1.3484e+15   5.6822e-01
   994.00   1.3532e+15   5.6950e-01
   995.00   1.3580e+15   5.7080e-01
   996.00   1.3629e+15   5.7209e-01
   997.00   1.3677e+15   5.7338e-01
   998.00   1.3725e+15   5.7468e-01
   999.00   1.3774e+15   5.7598e-01
  1000.00   1.3822e+15   5.7728e-01


==> data/34cl_1_all_up_2_misch_et_al.txt <==
> From method of Misch et al (2020) LA-UR-20-22828.  Data released under LA-UR-20-26010.
> Reaction rates [1/s] for 34cl state 1 (E = 0.0 keV).
> The column labeled "beta+" is the sum of both positron emission and electron capture.
> rho*Ye = 100000.0 [g/cm^3]
> T [keV]          -->2        beta+
     1.00   3.0814e-67   4.5197e-01
     2.00   1.8639e-35   4.5197e-01
     3.00   7.3165e-25   4.5197e-01
     4.00   1.4496e-19   4.5196e-01
     5.00   2.1848e-16   4.5196e-01
     6.00   2.8721e-14   4.5195e-01
     7.00   9.3672e-13   4.5195e-01
     8.00   1.2784e-11   4.5194e-01
     9.00   9.7683e-11   4.5193e-01
    10.00   5.0857e-10   4.5192e-01
    11.00   2.6879e-09   4.5190e-01
    12.00   3.2320e-08   4.5189e-01
    13.00   5.2594e-07   4.5188e-01
    14.00   6.4715e-06   4.5186e-01
    15.00   5.7902e-05   4.5185e-01
    16.00   3.9496e-04   4.5183e-01
    17.00   2.1505e-03   4.5182e-01
    18.00   9.7011e-03   4.5180e-01
    19.00   3.7348e-02   4.5179e-01
    20.00   1.2567e-01   4.5177e-01
    21.00   3.7672e-01   4.5176e-01
    22.00   1.0222e+00   4.5174e-01
    23.00   2.5436e+00   4.5173e-01
    24.00   5.8678e+00   4.5172e-01
    25.00   1.2664e+01   4.5171e-01
    26.00   2.5771e+01   4.5170e-01
    27.00   4.9773e+01   4.5170e-01
    28.00   9.1758e+01   4.5169e-01
    29.00   1.6226e+02   4.5169e-01
    30.00   2.7638e+02   4.5169e-01
    31.00   4.5517e+02   4.5169e-01
    32.00   7.2710e+02   4.5169e-01
    33.00   1.1298e+03   4.5170e-01
    34.00   1.7121e+03   4.5171e-01
    35.00   2.5356e+03   4.5172e-01
    36.00   3.6774e+03   4.5173e-01
    37.00   5.2322e+03   4.5175e-01
    38.00   7.3144e+03   4.5176e-01
    39.00   1.0061e+04   4.5178e-01
    40.00   1.3633e+04   4.5180e-01
    41.00   1.8220e+04   4.5182e-01
    42.00   2.4042e+04   4.5185e-01
    43.00   3.1349e+04   4.5187e-01
    44.00   4.0428e+04   4.5190e-01
    45.00   5.1604e+04   4.5192e-01
    46.00   6.5239e+04   4.5195e-01
    47.00   8.1740e+04   4.5198e-01
    48.00   1.0156e+05   4.5201e-01
    49.00   1.2519e+05   4.5203e-01
    50.00   1.5318e+05   4.5206e-01
    51.00   1.8612e+05   4.5208e-01
    52.00   2.2467e+05   4.5210e-01
    53.00   2.6951e+05   4.5212e-01
    54.00   3.2141e+05   4.5214e-01
    55.00   3.8117e+05   4.5215e-01
    56.00   4.4967e+05   4.5215e-01
    57.00   5.2781e+05   4.5215e-01
    58.00   6.1658e+05   4.5216e-01
    59.00   7.1700e+05   4.5215e-01
    60.00   8.3018e+05   4.5213e-01
    61.00   9.5726e+05   4.5212e-01
    62.00   1.0994e+06   4.5209e-01
    63.00   1.2579e+06   4.5206e-01
    64.00   1.4341e+06   4.5201e-01
    65.00   1.6293e+06   4.5196e-01
    66.00   1.8449e+06   4.5190e-01
    67.00   2.0824e+06   4.5183e-01
    68.00   2.3433e+06   4.5176e-01
    69.00   2.6290e+06   4.5166e-01
    70.00   2.9413e+06   4.5156e-01
    71.00   3.2817e+06   4.5145e-01
    72.00   3.6519e+06   4.5133e-01
    73.00   4.0536e+06   4.5120e-01
    74.00   4.4886e+06   4.5105e-01
    75.00   4.9585e+06   4.5088e-01
    76.00   5.4652e+06   4.5071e-01
    77.00   6.0105e+06   4.5053e-01
    78.00   6.5962e+06   4.5032e-01
    79.00   7.2242e+06   4.5011e-01
    80.00   7.8964e+06   4.4987e-01
    81.00   8.6146e+06   4.4963e-01
    82.00   9.3809e+06   4.4937e-01
    83.00   1.0197e+07   4.4909e-01
    84.00   1.1065e+07   4.4880e-01
    85.00   1.1987e+07   4.4849e-01
    86.00   1.2965e+07   4.4817e-01
    87.00   1.4000e+07   4.4782e-01
    88.00   1.5095e+07   4.4747e-01
    89.00   1.6253e+07   4.4710e-01
    90.00   1.7474e+07   4.4671e-01
    91.00   1.8761e+07   4.4630e-01
    92.00   2.0117e+07   4.4588e-01
    93.00   2.1543e+07   4.4544e-01
    94.00   2.3042e+07   4.4498e-01
    95.00   2.4617e+07   4.4451e-01
    96.00   2.6270e+07   4.4402e-01
    97.00   2.8004e+07   4.4350e-01
    98.00   2.9822e+07   4.4298e-01
    99.00   3.1727e+07   4.4244e-01
   100.00   3.3724e+07   4.4189e-01
   101.00   3.5816e+07   4.4131e-01
   102.00   3.8008e+07   4.4071e-01
   103.00   4.0305e+07   4.4010e-01
   104.00   4.2714e+07   4.3948e-01
   105.00   4.5241e+07   4.3884e-01
   106.00   4.7895e+07   4.3818e-01
   107.00   5.0685e+07   4.3750e-01
   108.00   5.3621e+07   4.3682e-01
   109.00   5.6718e+07   4.3610e-01
   110.00   5.9988e+07   4.3539e-01
   111.00   6.3450e+07   4.3466e-01
   112.00   6.7124e+07   4.3390e-01
   113.00   7.1032e+07   4.3314e-01
   114.00   7.5202e+07   4.3236e-01
   115.00   7.9665e+07   4.3156e-01
   116.00   8.4457e+07   4.3075e-01
   117.00   8.9619e+07   4.2993e-01
   118.00   9.5200e+07   4.2910e-01
   119.00   1.0125e+08   4.2825e-01
   120.00   1.0785e+08   4.2739e-01
   121.00   1.1505e+08   4.2652e-01
   122.00   1.2294e+08   4.2564e-01
   123.00   1.3162e+08   4.2474e-01
   124.00   1.4119e+08   4.2384e-01
   125.00   1.5178e+08   4.2292e-01
   126.00   1.6352e+08   4.2200e-01
   127.00   1.7656e+08   4.2106e-01
   128.00   1.9108e+08   4.2012e-01
   129.00   2.0728e+08   4.1918e-01
   130.00   2.2537e+08   4.1822e-01
   131.00   2.4560e+08   4.1725e-01
   132.00   2.6824e+08   4.1628e-01
   133.00   2.9359e+08   4.1531e-01
   134.00   3.2199e+08   4.1433e-01
   135.00   3.5381e+08   4.1335e-01
   136.00   3.8946e+08   4.1236e-01
   137.00   4.2940e+08   4.1138e-01
   138.00   4.7412e+08   4.1038e-01
   139.00   5.2418e+08   4.0940e-01
   140.00   5.8017e+08   4.0841e-01
   141.00   6.4275e+08   4.0743e-01
   142.00   7.1264e+08   4.0645e-01
   143.00   7.9061e+08   4.0547e-01
   144.00   8.7753e+08   4.0449e-01
   145.00   9.7430e+08   4.0353e-01
   146.00   1.0819e+09   4.0257e-01
   147.00   1.2015e+09   4.0162e-01
   148.00   1.3341e+09   4.0069e-01
   149.00   1.4812e+09   3.9976e-01
   150.00   1.6439e+09   3.9885e-01
   151.00   1.8237e+09   3.9794e-01
   152.00   2.0222e+09   3.9706e-01
   153.00   2.2411e+09   3.9620e-01
   154.00   2.4822e+09   3.9534e-01
   155.00   2.7472e+09   3.9451e-01
   156.00   3.0383e+09   3.9369e-01
   157.00   3.3575e+09   3.9290e-01
   158.00   3.7072e+09   3.9213e-01
   159.00   4.0898e+09   3.9138e-01
   160.00   4.5077e+09   3.9066e-01
   161.00   4.9638e+09   3.8995e-01
   162.00   5.4608e+09   3.8928e-01
   163.00   6.0018e+09   3.8863e-01
   164.00   6.5900e+09   3.8801e-01
   165.00   7.2286e+09   3.8741e-01
   166.00   7.9213e+09   3.8685e-01
   167.00   8.6716e+09   3.8631e-01
   168.00   9.4835e+09   3.8581e-01
   169.00   1.0361e+10   3.8533e-01
   170.00   1.1308e+10   3.8488e-01
   171.00   1.2330e+10   3.8445e-01
   172.00   1.3431e+10   3.8406e-01
   173.00   1.4616e+10   3.8369e-01
   174.00   1.5890e+10   3.8336e-01
   175.00   1.7259e+10   3.8305e-01
   176.00   1.8728e+10   3.8276e-01
   177.00   2.0303e+10   3.8250e-01
   178.00   2.1990e+10   3.8226e-01
   179.00   2.3796e+10   3.8205e-01
   180.00   2.5728e+10   3.8185e-01
   181.00   2.7794e+10   3.8167e-01
   182.00   2.9999e+10   3.8152e-01
   183.00   3.2354e+10   3.8137e-01
   184.00   3.4865e+10   3.8125e-01
   185.00   3.7542e+10   3.8114e-01
   186.00   4.0393e+10   3.8103e-01
   187.00   4.3429e+10   3.8093e-01
   188.00   4.6660e+10   3.8084e-01
   189.00   5.0095e+10   3.8076e-01
   190.00   5.3747e+10   3.8067e-01
   191.00   5.7627e+10   3.8059e-01
   192.00   6.1747e+10   3.8051e-01
   193.00   6.6120e+10   3.8043e-01
   194.00   7.0759e+10   3.8034e-01
   195.00   7.5678e+10   3.8025e-01
   196.00   8.0893e+10   3.8015e-01
   197.00   8.6417e+10   3.8004e-01
   198.00   9.2268e+10   3.7992e-01
   199.00   9.8461e+10   3.7980e-01
   200.00   1.0501e+11   3.7966e-01
   201.00   1.1194e+11   3.7952e-01
   202.00   1.1927e+11   3.7935e-01
   203.00   1.2701e+11   3.7918e-01
   204.00   1.3519e+11   3.7899e-01
   205.00   1.4383e+11   3.7880e-01
   206.00   1.5295e+11   3.7858e-01
   207.00   1.6256e+11   3.7835e-01
   208.00   1.7270e+11   3.7810e-01
   209.00   1.8340e+11   3.7784e-01
   210.00   1.9466e+11   3.7757e-01
   211.00   2.0653e+11   3.7727e-01
   212.00   2.1902e+11   3.7697e-01
   213.00   2.3217e+11   3.7665e-01
   214.00   2.4600e+11   3.7631e-01
   215.00   2.6054e+11   3.7597e-01
   216.00   2.7583e+11   3.7559e-01
   217.00   2.9189e+11   3.7522e-01
   218.00   3.0876e+11   3.7483e-01
   219.00   3.2647e+11   3.7442e-01
   220.00   3.4506e+11   3.7400e-01
   221.00   3.6455e+11   3.7356e-01
   222.00   3.8500e+11   3.7312e-01
   223.00   4.0643e+11   3.7265e-01
   224.00   4.2888e+11   3.7219e-01
   225.00   4.5240e+11   3.7171e-01
   226.00   4.7702e+11   3.7121e-01
   227.00   5.0278e+11   3.7071e-01
   228.00   5.2974e+11   3.7019e-01
   229.00   5.5793e+11   3.6966e-01
   230.00   5.8740e+11   3.6912e-01
   231.00   6.1819e+11   3.6857e-01
   232.00   6.5036e+11   3.6802e-01
   233.00   6.8395e+11   3.6745e-01
   234.00   7.1901e+11   3.6689e-01
   235.00   7.5560e+11   3.6630e-01
   236.00   7.9377e+11   3.6572e-01
   237.00   8.3356e+11   3.6512e-01
   238.00   8.7504e+11   3.6451e-01
   239.00   9.1827e+11   3.6390e-01
   240.00   9.6330e+11   3.6328e-01
   241.00   1.0102e+12   3.6267e-01
   242.00   1.0590e+12   3.6203e-01
   243.00   1.1098e+12   3.6140e-01
   244.00   1.1626e+12   3.6076e-01
   245.00   1.2176e+12   3.6011e-01
   246.00   1.2747e+12   3.5946e-01
   247.00   1.3341e+12   3.5881e-01
   248.00   1.3957e+12   3.5814e-01
   249.00   1.4598e+12   3.5748e-01
   250.00   1.5263e+12   3.5681e-01
   251.00   1.5954e+12   3.5615e-01
   252.00   1.6670e+12   3.5547e-01
   253.00   1.7414e+12   3.5479e-01
   254.00   1.8184e+12   3.5411e-01
   255.00   1.8984e+12   3.5342e-01
   256.00   1.9812e+12   3.5274e-01
   257.00   2.0670e+12   3.5205e-01
   258.00   2.1560e+12   3.5136e-01
   259.00   2.2481e+12   3.5067e-01
   260.00   2.3434e+12   3.4997e-01
   261.00   2.4421e+12   3.4928e-01
   262.00   2.5442e+12   3.4858e-01
   263.00   2.6498e+12   3.4788e-01
   264.00   2.7591e+12   3.4718e-01
   265.00   2.8721e+12   3.4648e-01
   266.00   2.9889e+12   3.4577e-01
   267.00   3.1095e+12   3.4507e-01
   268.00   3.2342e+12   3.4436e-01
   269.00   3.3630e+12   3.4365e-01
   270.00   3.4960e+12   3.4295e-01
   271.00   3.6333e+12   3.4225e-01
   272.00   3.7750e+12   3.4154e-01
   273.00   3.9213e+12   3.4084e-01
   274.00   4.0722e+12   3.4013e-01
   275.00   4.2278e+12   3.3943e-01
   276.00   4.3883e+12   3.3872e-01
   277.00   4.5538e+12   3.3802e-01
   278.00   4.7243e+12   3.3732e-01
   279.00   4.9000e+12   3.3661e-01
   280.00   5.0811e+12   3.3591e-01
   281.00   5.2676e+12   3.3521e-01
   282.00   5.4597e+12   3.3450e-01
   283.00   5.6574e+12   3.3381e-01
   284.00   5.8610e+12   3.3311e-01
   285.00   6.0705e+12   3.3241e-01
   286.00   6.2861e+12   3.3171e-01
   287.00   6.5079e+12   3.3102e-01
   288.00   6.7360e+12   3.3033e-01
   289.00   6.9705e+12   3.2964e-01
   290.00   7.2117e+12   3.2894e-01
   291.00   7.4596e+12   3.2825e-01
   292.00   7.7144e+12   3.2757e-01
   293.00   7.9762e+12   3.2688e-01
   294.00   8.2451e+12   3.2620e-01
   295.00   8.5214e+12   3.2552e-01
   296.00   8.8050e+12   3.2484e-01
   297.00   9.0963e+12   3.2416e-01
   298.00   9.3953e+12   3.2349e-01
   299.00   9.7022e+12   3.2281e-01
   300.00   1.0017e+13   3.2214e-01
   301.00   1.0340e+13   3.2147e-01
   302.00   1.0672e+13   3.2081e-01
   303.00   1.1012e+13   3.2014e-01
   304.00   1.1360e+13   3.1948e-01
   305.00   1.1718e+13   3.1883e-01
   306.00   1.2084e+13   3.1817e-01
   307.00   1.2460e+13   3.1751e-01
   308.00   1.2845e+13   3.1686e-01
   309.00   1.3239e+13   3.1622e-01
   310.00   1.3643e+13   3.1557e-01
   311.00   1.4057e+13   3.1492e-01
   312.00   1.4481e+13   3.1428e-01
   313.00   1.4915e+13   3.1364e-01
   314.00   1.5359e+13   3.1300e-01
   315.00   1.5814e+13   3.1238e-01
   316.00   1.6280e+13   3.1174e-01
   317.00   1.6756e+13   3.1112e-01
   318.00   1.7243e+13   3.1049e-01
   319.00   1.7742e+13   3.0988e-01
   320.00   1.8252e+13   3.0926e-01
   321.00   1.8774e+13   3.0864e-01
   322.00   1.9307e+13   3.0803e-01
   323.00   1.9852e+13   3.0743e-01
   324.00   2.0410e+13   3.0682e-01
   325.00   2.0980e+13   3.0622e-01
   326.00   2.1562e+13   3.0562e-01
   327.00   2.2157e+13   3.0503e-01
   328.00   2.2765e+13   3.0444e-01
   329.00   2.3386e+13   3.0385e-01
   330.00   2.4021e+13   3.0325e-01
   331.00   2.4668e+13   3.0268e-01
   332.00   2.5330e+13   3.0210e-01
   333.00   2.6006e+13   3.0153e-01
   334.00   2.6695e+13   3.0095e-01
   335.00   2.7399e+13   3.0038e-01
   336.00   2.8118e+13   2.9982e-01
   337.00   2.8851e+13   2.9925e-01
   338.00   2.9599e+13   2.9869e-01
   339.00   3.0362e+13   2.9815e-01
   340.00   3.1141e+13   2.9759e-01
   341.00   3.1935e+13   2.9705e-01
   342.00   3.2745e+13   2.9650e-01
   343.00   3.3571e+13   2.9596e-01
   344.00   3.4413e+13   2.9542e-01
   345.00   3.5272e+13   2.9488e-01
   346.00   3.6147e+13   2.9436e-01
   347.00   3.7039e+13   2.9383e-01
   348.00   3.7948e+13   2.9331e-01
   349.00   3.8875e+13   2.9279e-01
   350.00   3.9819e+13   2.9228e-01
   351.00   4.0781e+13   2.9176e-01
   352.00   4.1761e+13   2.9125e-01
   353.00   4.2758e+13   2.9074e-01
   354.00   4.3775e+13   2.9024e-01
   355.00   4.4810e+13   2.8975e-01
   356.00   4.5864e+13   2.8925e-01
   357.00   4.6937e+13   2.8876e-01
   358.00   4.8029e+13   2.8827e-01
   359.00   4.9141e+13   2.8780e-01
   360.00   5.0273e+13   2.8732e-01
   361.00   5.1425e+13   2.8684e-01
   362.00   5.2597e+13   2.8636e-01
   363.00   5.3790e+13   2.8590e-01
   364.00   5.5003e+13   2.8543e-01
   365.00   5.6237e+13   2.8497e-01
   366.00   5.7493e+13   2.8451e-01
   367.00   5.8770e+13   2.8407e-01
   368.00   6.0069e+13   2.8361e-01
   369.00   6.1390e+13   2.8317e-01
   370.00   6.2732e+13   2.8273e-01
   371.00   6.4098e+13   2.8228e-01
   372.00   6.5486e+13   2.8185e-01
   373.00   6.6897e+13   2.8142e-01
   374.00   6.8331e+13   2.8099e-01
   375.00   6.9789e+13   2.8057e-01
   376.00   7.1270e+13   2.8015e-01
   377.00   7.2775e+13   2.7973e-01
   378.00   7.4305e+13   2.7931e-01
   379.00   7.5859e+13   2.7890e-01
   380.00   7.7437e+13   2.7850e-01
   381.00   7.9041e+13   2.7810e-01
   382.00   8.0669e+13   2.7770e-01
   383.00   8.2323e+13   2.7731e-01
   384.00   8.4003e+13   2.7692e-01
   385.00   8.5709e+13   2.7653e-01
   386.00   8.7440e+13   2.7614e-01
   387.00   8.9199e+13   2.7577e-01
   388.00   9.0984e+13   2.7539e-01
   389.00   9.2796e+13   2.7502e-01
   390.00   9.4635e+13   2.7465e-01
   391.00   9.6502e+13   2.7429e-01
   392.00   9.8396e+13   2.7393e-01
   393.00   1.0032e+14   2.7357e-01
   394.00   1.0227e+14   2.7321e-01
   395.00   1.0425e+14   2.7286e-01
   396.00   1.0626e+14   2.7252e-01
   397.00   1.0829e+14   2.7217e-01
   398.00   1.1036e+14   2.7184e-01
   399.00   1.1246e+14   2.7150e-01
   400.00   1.1458e+14   2.7116e-01
   401.00   1.1674e+14   2.7084e-01
   402.00   1.1892e+14   2.7051e-01
   403.00   1.2114e+14   2.7019e-01
   404.00   1.2339e+14   2.6988e-01
   405.00   1.2567e+14   2.6956e-01
   406.00   1.2798e+14   2.6925e-01
   407.00   1.3032e+14   2.6895e-01
   408.00   1.3269e+14   2.6864e-01
   409.00   1.3510e+14   2.6834e-01
   410.00   1.3754e+14   2.6805e-01
   411.00   1.4001e+14   2.6776e-01
   412.00   1.4251e+14   2.6747e-01
   413.00   1.4505e+14   2.6719e-01
   414.00   1.4762e+14   2.6690e-01
   415.00   1.5022e+14   2.6662e-01
   416.00   1.5286e+14   2.6635e-01
   417.00   1.5554e+14   2.6608e-01
   418.00   1.5824e+14   2.6582e-01
   419.00   1.6099e+14   2.6556e-01
   420.00   1.6377e+14   2.6529e-01
   421.00   1.6658e+14   2.6503e-01
   422.00   1.6943e+14   2.6478e-01
   423.00   1.7231e+14   2.6453e-01
   424.00   1.7523e+14   2.6429e-01
   425.00   1.7819e+14   2.6405e-01
   426.00   1.8119e+14   2.6381e-01
   427.00   1.8422e+14   2.6358e-01
   428.00   1.8729e+14   2.6334e-01
   429.00   1.9039e+14   2.6311e-01
   430.00   1.9354e+14   2.6289e-01
   431.00   1.9672e+14   2.6267e-01
   432.00   1.9994e+14   2.6245e-01
   433.00   2.0320e+14   2.6223e-01
   434.00   2.0650e+14   2.6202e-01
   435.00   2.0983e+14   2.6182e-01
   436.00   2.1321e+14   2.6162e-01
   437.00   2.1663e+14   2.6142e-01
   438.00   2.2008e+14   2.6122e-01
   439.00   2.2358e+14   2.6102e-01
   440.00   2.2712e+14   2.6083e-01
   441.00   2.3070e+14   2.6065e-01
   442.00   2.3432e+14   2.6047e-01
   443.00   2.3798e+14   2.6028e-01
   444.00   2.4168e+14   2.6011e-01
   445.00   2.4542e+14   2.5994e-01
   446.00   2.4921e+14   2.5977e-01
   447.00   2.5304e+14   2.5960e-01
   448.00   2.5691e+14   2.5944e-01
   449.00   2.6082e+14   2.5928e-01
   450.00   2.6478e+14   2.5913e-01
   451.00   2.6878e+14   2.5897e-01
   452.00   2.7283e+14   2.5882e-01
   453.00   2.7691e+14   2.5867e-01
   454.00   2.8105e+14   2.5853e-01
   455.00   2.8522e+14   2.5839e-01
   456.00   2.8945e+14   2.5825e-01
   457.00   2.9371e+14   2.5813e-01
   458.00   2.9803e+14   2.5799e-01
   459.00   3.0239e+14   2.5787e-01
   460.00   3.0679e+14   2.5775e-01
   461.00   3.1124e+14   2.5763e-01
   462.00   3.1574e+14   2.5751e-01
   463.00   3.2028e+14   2.5740e-01
   464.00   3.2487e+14   2.5729e-01
   465.00   3.2951e+14   2.5718e-01
   466.00   3.3419e+14   2.5707e-01
   467.00   3.3893e+14   2.5698e-01
   468.00   3.4371e+14   2.5687e-01
   469.00   3.4854e+14   2.5679e-01
   470.00   3.5342e+14   2.5670e-01
   471.00   3.5834e+14   2.5660e-01
   472.00   3.6332e+14   2.5652e-01
   473.00   3.6834e+14   2.5644e-01
   474.00   3.7342e+14   2.5636e-01
   475.00   3.7854e+14   2.5629e-01
   476.00   3.8371e+14   2.5621e-01
   477.00   3.8894e+14   2.5615e-01
   478.00   3.9421e+14   2.5609e-01
   479.00   3.9954e+14   2.5602e-01
   480.00   4.0492e+14   2.5596e-01
   481.00   4.1035e+14   2.5590e-01
   482.00   4.1583e+14   2.5585e-01
   483.00   4.2136e+14   2.5581e-01
   484.00   4.2694e+14   2.5576e-01
   485.00   4.3258e+14   2.5572e-01
   486.00   4.3827e+14   2.5568e-01
   487.00   4.4401e+14   2.5564e-01
   488.00   4.4980e+14   2.5560e-01
   489.00   4.5565e+14   2.5558e-01
   490.00   4.6155e+14   2.5555e-01
   491.00   4.6751e+14   2.5553e-01
   492.00   4.7352e+14   2.5550e-01
   493.00   4.7959e+14   2.5548e-01
   494.00   4.8570e+14   2.5547e-01
   495.00   4.9188e+14   2.5546e-01
   496.00   4.9811e+14   2.5545e-01
   497.00   5.0439e+14   2.5544e-01
   498.00   5.1073e+14   2.5543e-01
   499.00   5.1713e+14   2.5543e-01
   500.00   5.2358e+14   2.5544e-01
   501.00   5.3009e+14   2.5544e-01
   502.00   5.3666e+14   2.5545e-01
   503.00   5.4328e+14   2.5546e-01
   504.00   5.4996e+14   2.5547e-01
   505.00   5.5669e+14   2.5549e-01
   506.00   5.6349e+14   2.5551e-01
   507.00   5.7034e+14   2.5554e-01
   508.00   5.7725e+14   2.5556e-01
   509.00   5.8422e+14   2.5560e-01
   510.00   5.9125e+14   2.5563e-01
   511.00   5.9833e+14   2.5567e-01
   512.00   6.0548e+14   2.5570e-01
   513.00   6.1268e+14   2.5574e-01
   514.00   6.1994e+14   2.5579e-01
   515.00   6.2727e+14   2.5583e-01
   516.00   6.3465e+14   2.5588e-01
   517.00   6.4209e+14   2.5594e-01
   518.00   6.4960e+14   2.5599e-01
   519.00   6.5716e+14   2.5605e-01
   520.00   6.6479e+14   2.5611e-01
   521.00   6.7247e+14   2.5618e-01
   522.00   6.8022e+14   2.5625e-01
   523.00   6.8803e+14   2.5631e-01
   524.00   6.9590e+14   2.5639e-01
   525.00   7.0383e+14   2.5646e-01
   526.00   7.1183e+14   2.5654e-01
   527.00   7.1989e+14   2.5662e-01
   528.00   7.2801e+14   2.5670e-01
   529.00   7.3619e+14   2.5680e-01
   530.00   7.4444e+14   2.5688e-01
   531.00   7.5275e+14   2.5698e-01
   532.00   7.6112e+14   2.5707e-01
   533.00   7.6956e+14   2.5717e-01
   534.00   7.7806e+14   2.5727e-01
   535.00   7.8663e+14   2.5738e-01
   536.00   7.9526e+14   2.5748e-01
   537.00   8.0395e+14   2.5759e-01
   538.00   8.1271e+14   2.5771e-01
   539.00   8.2154e+14   2.5782e-01
   540.00   8.3043e+14   2.5794e-01
   541.00   8.3938e+14   2.5806e-01
   542.00   8.4841e+14   2.5819e-01
   543.00   8.5749e+14   2.5831e-01
   544.00   8.6665e+14   2.5844e-01
   545.00   8.7587e+14   2.5857e-01
   546.00   8.8516e+14   2.5871e-01
   547.00   8.9451e+14   2.5884e-01
   548.00   9.0393e+14   2.5899e-01
   549.00   9.1342e+14   2.5912e-01
   550.00   9.2297e+14   2.5927e-01
   551.00   9.3260e+14   2.5942e-01
   552.00   9.4229e+14   2.5957e-01
   553.00   9.5205e+14   2.5973e-01
   554.00   9.6187e+14   2.5988e-01
   555.00   9.7177e+14   2.6004e-01
   556.00   9.8173e+14   2.6020e-01
   557.00   9.9177e+14   2.6037e-01
   558.00   1.0019e+15   2.6053e-01
   559.00   1.0120e+15   2.6070e-01
   560.00   1.0223e+15   2.6088e-01
   561.00   1.0326e+15   2.6105e-01
   562.00   1.0430e+15   2.6123e-01
   563.00   1.0534e+15   2.6141e-01
   564.00   1.0639e+15   2.6159e-01
   565.00   1.0745e+15   2.6178e-01
   566.00   1.0852e+15   2.6197e-01
   567.00   1.0959e+15   2.6216e-01
   568.00   1.1067e+15   2.6236e-01
   569.00   1.1176e+15   2.6255e-01
   570.00   1.1286e+15   2.6275e-01
   571.00   1.1396e+15   2.6295e-01
   572.00   1.1507e+15   2.6316e-01
   573.00   1.1618e+15   2.6336e-01
   574.00   1.1731e+15   2.6357e-01
   575.00   1.1844e+15   2.6379e-01
   576.00   1.1957e+15   2.6400e-01
   577.00   1.2072e+15   2.6422e-01
   578.00   1.2187e+15   2.6444e-01
   579.00   1.2303e+15   2.6466e-01
   580.00   1.2420e+15   2.6489e-01
   581.00   1.2537e+15   2.6511e-01
   582.00   1.2655e+15   2.6534e-01
   583.00   1.2774e+15   2.6558e-01
   584.00   1.2894e+15   2.6581e-01
   585.00   1.3014e+15   2.6605e-01
   586.00   1.3136e+15   2.6629e-01
   587.00   1.3257e+15   2.6654e-01
   588.00   1.3380e+15   2.6678e-01
   589.00   1.3503e+15   2.6702e-01
   590.00   1.3628e+15   2.6728e-01
   591.00   1.3752e+15   2.6753e-01
   592.00   1.3878e+15   2.6779e-01
   593.00   1.4004e+15   2.6805e-01
   594.00   1.4132e+15   2.6831e-01
   595.00   1.4259e+15   2.6857e-01
   596.00   1.4388e+15   2.6884e-01
   597.00   1.4517e+15   2.6911e-01
   598.00   1.4648e+15   2.6938e-01
   599.00   1.4779e+15   2.6965e-01
   600.00   1.4910e+15   2.6993e-01
   601.00   1.5043e+15   2.7021e-01
   602.00   1.5176e+15   2.7049e-01
   603.00   1.5310e+15   2.7077e-01
   604.00   1.5445e+15   2.7106e-01
   605.00   1.5580e+15   2.7135e-01
   606.00   1.5717e+15   2.7164e-01
   607.00   1.5854e+15   2.7193e-01
   608.00   1.5992e+15   2.7223e-01
   609.00   1.6130e+15   2.7252e-01
   610.00   1.6270e+15   2.7282e-01
   611.00   1.6410e+15   2.7314e-01
   612.00   1.6551e+15   2.7344e-01
   613.00   1.6693e+15   2.7375e-01
   614.00   1.6835e+15   2.7406e-01
   615.00   1.6979e+15   2.7437e-01
   616.00   1.7123e+15   2.7469e-01
   617.00   1.7268e+15   2.7500e-01
   618.00   1.7414e+15   2.7532e-01
   619.00   1.7560e+15   2.7565e-01
   620.00   1.7707e+15   2.7597e-01
   621.00   1.7856e+15   2.7631e-01
   622.00   1.8005e+15   2.7664e-01
   623.00   1.8154e+15   2.7697e-01
   624.00   1.8305e+15   2.7731e-01
   625.00   1.8456e+15   2.7764e-01
   626.00   1.8608e+15   2.7798e-01
   627.00   1.8761e+15   2.7833e-01
   628.00   1.8915e+15   2.7868e-01
   629.00   1.9070e+15   2.7902e-01
   630.00   1.9225e+15   2.7937e-01
   631.00   1.9381e+15   2.7972e-01
   632.00   1.9538e+15   2.8008e-01
   633.00   1.9696e+15   2.8044e-01
   634.00   1.9855e+15   2.8079e-01
   635.00   2.0014e+15   2.8116e-01
   636.00   2.0174e+15   2.8153e-01
   637.00   2.0335e+15   2.8189e-01
   638.00   2.0497e+15   2.8226e-01
   639.00   2.0660e+15   2.8263e-01
   640.00   2.0823e+15   2.8300e-01
   641.00   2.0988e+15   2.8339e-01
   642.00   2.1153e+15   2.8377e-01
   643.00   2.1319e+15   2.8415e-01
   644.00   2.1486e+15   2.8453e-01
   645.00   2.1653e+15   2.8492e-01
   646.00   2.1822e+15   2.8531e-01
   647.00   2.1991e+15   2.8570e-01
   648.00   2.2161e+15   2.8609e-01
   649.00   2.2332e+15   2.8649e-01
   650.00   2.2504e+15   2.8688e-01
   651.00   2.2677e+15   2.8728e-01
   652.00   2.2850e+15   2.8770e-01
   653.00   2.3025e+15   2.8810e-01
   654.00   2.3200e+15   2.8850e-01
   655.00   2.3376e+15   2.8892e-01
   656.00   2.3553e+15   2.8933e-01
   657.00   2.3730e+15   2.8975e-01
   658.00   2.3909e+15   2.9016e-01
   659.00   2.4088e+15   2.9058e-01
   660.00   2.4268e+15   2.9100e-01
   661.00   2.4449e+15   2.9143e-01
   662.00   2.4631e+15   2.9186e-01
   663.00   2.4814e+15   2.9229e-01
   664.00   2.4998e+15   2.9272e-01
   665.00   2.5182e+15   2.9316e-01
   666.00   2.5367e+15   2.9359e-01
   667.00   2.5553e+15   2.9403e-01
   668.00   2.5740e+15   2.9447e-01
   669.00   2.5928e+15   2.9491e-01
   670.00   2.6117e+15   2.9536e-01
   671.00   2.6307e+15   2.9581e-01
   672.00   2.6497e+15   2.9626e-01
   673.00   2.6688e+15   2.9672e-01
   674.00   2.6880e+15   2.9717e-01
   675.00   2.7073e+15   2.9763e-01
   676.00   2.7267e+15   2.9809e-01
   677.00   2.7462e+15   2.9855e-01
   678.00   2.7657e+15   2.9901e-01
   679.00   2.7854e+15   2.9948e-01
   680.00   2.8051e+15   2.9995e-01
   681.00   2.8249e+15   3.0042e-01
   682.00   2.8448e+15   3.0090e-01
   683.00   2.8648e+15   3.0138e-01
   684.00   2.8849e+15   3.0185e-01
   685.00   2.9051e+15   3.0234e-01
   686.00   2.9253e+15   3.0282e-01
   687.00   2.9456e+15   3.0331e-01
   688.00   2.9661e+15   3.0380e-01
   689.00   2.9866e+15   3.0429e-01
   690.00   3.0072e+15   3.0478e-01
   691.00   3.0278e+15   3.0527e-01
   692.00   3.0486e+15   3.0577e-01
   693.00   3.0695e+15   3.0628e-01
   694.00   3.0904e+15   3.0678e-01
   695.00   3.1114e+15   3.0729e-01
   696.00   3.1326e+15   3.0779e-01
   697.00   3.1538e+15   3.0830e-01
   698.00   3.1751e+15   3.0881e-01
   699.00   3.1965e+15   3.0932e-01
   700.00   3.2179e+15   3.0984e-01
   701.00   3.2395e+15   3.1036e-01
   702.00   3.2611e+15   3.1089e-01
   703.00   3.2829e+15   3.1141e-01
   704.00   3.3047e+15   3.1194e-01
   705.00   3.3266e+15   3.1246e-01
   706.00   3.3486e+15   3.1299e-01
   707.00   3.3707e+15   3.1352e-01
   708.00   3.3929e+15   3.1406e-01
   709.00   3.4151e+15   3.1460e-01
   710.00   3.4375e+15   3.1514e-01
   711.00   3.4599e+15   3.1567e-01
   712.00   3.4824e+15   3.1622e-01
   713.00   3.5051e+15   3.1678e-01
   714.00   3.5278e+15   3.1732e-01
   715.00   3.5506e+15   3.1787e-01
   716.00   3.5735e+15   3.1843e-01
   717.00   3.5964e+15   3.1898e-01
   718.00   3.6195e+15   3.1954e-01
   719.00   3.6426e+15   3.2010e-01
   720.00   3.6659e+15   3.2067e-01
   721.00   3.6892e+15   3.2123e-01
   722.00   3.7126e+15   3.2180e-01
   723.00   3.7361e+15   3.2237e-01
   724.00   3.7597e+15   3.2295e-01
   725.00   3.7834e+15   3.2352e-01
   726.00   3.8072e+15   3.2410e-01
   727.00   3.8311e+15   3.2468e-01
   728.00   3.8550e+15   3.2526e-01
   729.00   3.8791e+15   3.2584e-01
   730.00   3.9032e+15   3.2643e-01
   731.00   3.9274e+15   3.2703e-01
   732.00   3.9517e+15   3.2761e-01
   733.00   3.9761e+15   3.2821e-01
   734.00   4.0006e+15   3.2881e-01
   735.00   4.0252e+15   3.2940e-01
   736.00   4.0499e+15   3.3000e-01
   737.00   4.0746e+15   3.3061e-01
   738.00   4.0995e+15   3.3121e-01
   739.00   4.1244e+15   3.3182e-01
   740.00   4.1495e+15   3.3243e-01
   741.00   4.1746e+15   3.3304e-01
   742.00   4.1998e+15   3.3366e-01
   743.00   4.2251e+15   3.3427e-01
   744.00   4.2505e+15   3.3489e-01
   745.00   4.2760e+15   3.3552e-01
   746.00   4.3015e+15   3.3614e-01
   747.00   4.3272e+15   3.3677e-01
   748.00   4.3529e+15   3.3740e-01
   749.00   4.3788e+15   3.3803e-01
   750.00   4.4047e+15   3.3867e-01
   751.00   4.4307e+15   3.3930e-01
   752.00   4.4569e+15   3.3994e-01
   753.00   4.4831e+15   3.4058e-01
   754.00   4.5094e+15   3.4122e-01
   755.00   4.5357e+15   3.4187e-01
   756.00   4.5622e+15   3.4252e-01
   757.00   4.5888e+15   3.4317e-01
   758.00   4.6154e+15   3.4382e-01
   759.00   4.6422e+15   3.4448e-01
   760.00   4.6690e+15   3.4514e-01
   761.00   4.6959e+15   3.4580e-01
   762.00   4.7230e+15   3.4646e-01
   763.00   4.7501e+15   3.4712e-01
   764.00   4.7773e+15   3.4779e-01
   765.00   4.8046e+15   3.4846e-01
   766.00   4.8319e+15   3.4913e-01
   767.00   4.8594e+15   3.4981e-01
   768.00   4.8870e+15   3.5048e-01
   769.00   4.9146e+15   3.5116e-01
   770.00   4.9424e+15   3.5184e-01
   771.00   4.9702e+15   3.5253e-01
   772.00   4.9981e+15   3.5321e-01
   773.00   5.0261e+15   3.5390e-01
   774.00   5.0542e+15   3.5459e-01
   775.00   5.0824e+15   3.5529e-01
   776.00   5.1107e+15   3.5598e-01
   777.00   5.1391e+15   3.5668e-01
   778.00   5.1676e+15   3.5738e-01
   779.00   5.1961e+15   3.5808e-01
   780.00   5.2248e+15   3.5879e-01
   781.00   5.2535e+15   3.5950e-01
   782.00   5.2824e+15   3.6020e-01
   783.00   5.3113e+15   3.6092e-01
   784.00   5.3403e+15   3.6163e-01
   785.00   5.3694e+15   3.6235e-01
   786.00   5.3986e+15   3.6307e-01
   787.00   5.4279e+15   3.6380e-01
   788.00   5.4573e+15   3.6452e-01
   789.00   5.4867e+15   3.6525e-01
   790.00   5.5163e+15   3.6598e-01
   791.00   5.5460e+15   3.6671e-01
   792.00   5.5757e+15   3.6744e-01
   793.00   5.6055e+15   3.6818e-01
   794.00   5.6355e+15   3.6891e-01
   795.00   5.6655e+15   3.6966e-01
   796.00   5.6956e+15   3.7040e-01
   797.00   5.7258e+15   3.7115e-01
   798.00   5.7561e+15   3.7189e-01
   799.00   5.7865e+15   3.7265e-01
   800.00   5.8169e+15   3.7340e-01
   801.00   5.8475e+15   3.7415e-01
   802.00   5.8781e+15   3.7492e-01
   803.00   5.9089e+15   3.7567e-01
   804.00   5.9397e+15   3.7644e-01
   805.00   5.9706e+15   3.7720e-01
   806.00   6.0017e+15   3.7798e-01
   807.00   6.0328e+15   3.7875e-01
   808.00   6.0640e+15   3.7952e-01
   809.00   6.0953e+15   3.8030e-01
   810.00   6.1266e+15   3.8107e-01
   811.00   6.1581e+15   3.8185e-01
   812.00   6.1897e+15   3.8264e-01
   813.00   6.2213e+15   3.8343e-01
   814.00   6.2531e+15   3.8421e-01
   815.00   6.2849e+15   3.8500e-01
   816.00   6.3168e+15   3.8579e-01
   817.00   6.3489e+15   3.8659e-01
   818.00   6.3810e+15   3.8739e-01
   819.00   6.4132e+15   3.8819e-01
   820.00   6.4455e+15   3.8899e-01
   821.00   6.4778e+15   3.8980e-01
   822.00   6.5103e+15   3.9061e-01
   823.00   6.5429e+15   3.9142e-01
   824.00   6.5755e+15   3.9223e-01
   825.00   6.6083e+15   3.9304e-01
   826.00   6.6411e+15   3.9386e-01
   827.00   6.6741e+15   3.9468e-01
   828.00   6.7071e+15   3.9550e-01
   829.00   6.7402e+15   3.9633e-01
   830.00   6.7734e+15   3.9716e-01
   831.00   6.8067e+15   3.9799e-01
   832.00   6.8401e+15   3.9882e-01
   833.00   6.8735e+15   3.9965e-01
   834.00   6.9071e+15   4.0050e-01
   835.00   6.9407e+15   4.0133e-01
   836.00   6.9745e+15   4.0217e-01
   837.00   7.0083e+15   4.0302e-01
   838.00   7.0422e+15   4.0387e-01
   839.00   7.0763e+15   4.0472e-01
   840.00   7.1104e+15   4.0557e-01
   841.00   7.1446e+15   4.0643e-01
   842.00   7.1789e+15   4.0729e-01
   843.00   7.2132e+15   4.0815e-01
   844.00   7.2477e+15   4.0901e-01
   845.00   7.2823e+15   4.0988e-01
   846.00   7.3169e+15   4.1074e-01
   847.00   7.3517e+15   4.1162e-01
   848.00   7.3865e+15   4.1249e-01
   849.00   7.4214e+15   4.1336e-01
   850.00   7.4564e+15   4.1425e-01
   851.00   7.4915e+15   4.1512e-01
   852.00   7.5267e+15   4.1601e-01
   853.00   7.5620e+15   4.1690e-01
   854.00   7.5974e+15   4.1779e-01
   855.00   7.6328e+15   4.1867e-01
   856.00   7.6684e+15   4.1957e-01
   857.00   7.7040e+15   4.2047e-01
   858.00   7.7398e+15   4.2137e-01
   859.00   7.7756e+15   4.2227e-01
   860.00   7.8115e+15   4.2318e-01
   861.00   7.8475e+15   4.2407e-01
   862.00   7.8836e+15   4.2498e-01
   863.00   7.9198e+15   4.2590e-01
   864.00   7.9561e+15   4.2681e-01
   865.00   7.9925e+15   4.2773e-01
   866.00   8.0289e+15   4.2865e-01
   867.00   8.0655e+15   4.2957e-01
   868.00   8.1021e+15   4.3050e-01
   869.00   8.1388e+15   4.3142e-01
   870.00   8.1756e+15   4.3235e-01
   871.00   8.2125e+15   4.3329e-01
   872.00   8.2495e+15   4.3422e-01
   873.00   8.2866e+15   4.3516e-01
   874.00   8.3238e+15   4.3611e-01
   875.00   8.3611e+15   4.3705e-01
   876.00   8.3984e+15   4.3800e-01
   877.00   8.4359e+15   4.3894e-01
   878.00   8.4734e+15   4.3989e-01
   879.00   8.5110e+15   4.4084e-01
   880.00   8.5487e+15   4.4181e-01
   881.00   8.5865e+15   4.4277e-01
   882.00   8.6244e+15   4.4373e-01
   883.00   8.6624e+15   4.4469e-01
   884.00   8.7005e+15   4.4566e-01
   885.00   8.7386e+15   4.4663e-01
   886.00   8.7769e+15   4.4760e-01
   887.00   8.8152e+15   4.4858e-01
   888.00   8.8536e+15   4.4956e-01
   889.00   8.8922e+15   4.5053e-01
   890.00   8.9308e+15   4.5152e-01
   891.00   8.9695e+15   4.5250e-01
   892.00   9.0082e+15   4.5349e-01
   893.00   9.0471e+15   4.5449e-01
   894.00   9.0861e+15   4.5548e-01
   895.00   9.1251e+15   4.5648e-01
   896.00   9.1643e+15   4.5747e-01
   897.00   9.2035e+15   4.5848e-01
   898.00   9.2428e+15   4.5948e-01
   899.00   9.2822e+15   4.6050e-01
   900.00   9.3217e+15   4.6150e-01
   901.00   9.3613e+15   4.6252e-01
   902.00   9.4010e+15   4.6353e-01
   903.00   9.4407e+15   4.6455e-01
   904.00   9.4806e+15   4.6557e-01
   905.00   9.5205e+15   4.6660e-01
   906.00   9.5606e+15   4.6763e-01
   907.00   9.6007e+15   4.6865e-01
   908.00   9.6409e+15   4.6969e-01
   909.00   9.6812e+15   4.7072e-01
   910.00   9.7215e+15   4.7176e-01
   911.00   9.7620e+15   4.7280e-01
   912.00   9.8026e+15   4.7384e-01
   913.00   9.8432e+15   4.7489e-01
   914.00   9.8840e+15   4.7594e-01
   915.00   9.9248e+15   4.7699e-01
   916.00   9.9657e+15   4.7804e-01
   917.00   1.0007e+16   4.7910e-01
   918.00   1.0048e+16   4.8017e-01
   919.00   1.0089e+16   4.8122e-01
   920.00   1.0130e+16   4.8229e-01
   921.00   1.0172e+16   4.8336e-01
   922.00   1.0213e+16   4.8444e-01
   923.00   1.0255e+16   4.8550e-01
   924.00   1.0296e+16   4.8658e-01
   925.00   1.0338e+16   4.8766e-01
   926.00   1.0380e+16   4.8875e-01
   927.00   1.0421e+16   4.8983e-01
   928.00   1.0463e+16   4.9092e-01
   929.00   1.0506e+16   4.9201e-01
   930.00   1.0548e+16   4.9310e-01
   931.00   1.0590e+16   4.9420e-01
   932.00   1.0632e+16   4.9530e-01
   933.00   1.0675e+16   4.9641e-01
   934.00   1.0717e+16   4.9751e-01
   935.00   1.0760e+16   4.9862e-01
   936.00   1.0802e+16   4.9973e-01
   937.00   1.0845e+16   5.0085e-01
   938.00   1.0888e+16   5.0197e-01
   939.00   1.0931e+16   5.0309e-01
   940.00   1.0974e+16   5.0421e-01
   941.00   1.1017e+16   5.0534e-01
   942.00   1.1060e+16   5.0646e-01
   943.00   1.1103e+16   5.0760e-01
   944.00   1.1147e+16   5.0873e-01
   945.00   1.1190e+16   5.0987e-01
   946.00   1.1234e+16   5.1101e-01
   947.00   1.1277e+16   5.1215e-01
   948.00   1.1321e+16   5.1330e-01
   949.00   1.1365e+16   5.1444e-01
   950.00   1.1409e+16   5.1560e-01
   951.00   1.1453e+16   5.1675e-01
   952.00   1.1497e+16   5.1791e-01
   953.00   1.1541e+16   5.1907e-01
   954.00   1.1585e+16   5.2023e-01
   955.00   1.1629e+16   5.2140e-01
   956.00   1.1674e+16   5.2256e-01
   957.00   1.1718e+16   5.2374e-01
   958.00   1.1763e+16   5.2491e-01
   959.00   1.1807e+16   5.2610e-01
   960.00   1.1852e+16   5.2728e-01
   961.00   1.1897e+16   5.2846e-01
   962.00   1.1942e+16   5.2965e-01
   963.00   1.1987e+16   5.3083e-01
   964.00   1.2032e+16   5.3203e-01
   965.00   1.2077e+16   5.3322e-01
   966.00   1.2122e+16   5.3443e-01
   967.00   1.2168e+16   5.3563e-01
   968.00   1.2213e+16   5.3683e-01
   969.00   1.2259e+16   5.3804e-01
   970.00   1.2304e+16   5.3925e-01
   971.00   1.2350e+16   5.4047e-01
   972.00   1.2396e+16   5.4169e-01
   973.00   1.2441e+16   5.4290e-01
   974.00   1.2487e+16   5.4413e-01
   975.00   1.2533e+16   5.4536e-01
   976.00   1.2580e+16   5.4659e-01
   977.00   1.2626e+16   5.4782e-01
   978.00   1.2672e+16   5.4905e-01
   979.00   1.2718e+16   5.5030e-01
   980.00   1.2765e+16   5.5154e-01
   981.00   1.2811e+16   5.5278e-01
   982.00   1.2858e+16   5.5402e-01
   983.00   1.2905e+16   5.5528e-01
   984.00   1.2951e+16   5.5653e-01
   985.00   1.2998e+16   5.5779e-01
   986.00   1.3045e+16   5.5905e-01
   987.00   1.3092e+16   5.6031e-01
   988.00   1.3139e+16   5.6158e-01
   989.00   1.3186e+16   5.6284e-01
   990.00   1.3234e+16   5.6412e-01
   991.00   1.3281e+16   5.6540e-01
   992.00   1.3329e+16   5.6667e-01
   993.00   1.3376e+16   5.6796e-01
   994.00   1.3424e+16   5.6924e-01
   995.00   1.3471e+16   5.7053e-01
   996.00   1.3519e+16   5.7182e-01
   997.00   1.3567e+16   5.7312e-01
   998.00   1.3615e+16   5.7442e-01
   999.00   1.3663e+16   5.7572e-01
  1000.00   1.3711e+16   5.7702e-01


==> data/34cl_2_all_down_1_misch_et_al.txt <==
> From method of Misch et al (2020) LA-UR-20-22828.  Data released under LA-UR-20-26010.
> Reaction rates [1/s] for 34cl state 2 (E = 146.36 keV).
> The column labeled "beta+" is the sum of both positron emission and electron capture.
> rho*Ye = 100000.0 [g/cm^3]
> T [keV]          -->1        beta+
     1.00   1.6106e-04   2.2969e-04
     2.00   1.6106e-04   2.2967e-04
     3.00   1.6106e-04   2.2964e-04
     4.00   1.6106e-04   2.2959e-04
     5.00   1.6106e-04   2.2954e-04
     6.00   1.6106e-04   2.2946e-04
     7.00   1.6106e-04   2.2938e-04
     8.00   1.6106e-04   2.2928e-04
     9.00   1.6106e-04   2.2917e-04
    10.00   1.6110e-04   2.2904e-04
    11.00   1.6183e-04   2.2891e-04
    12.00   1.6946e-04   2.2876e-04
    13.00   2.2418e-04   2.2860e-04
    14.00   5.1678e-04   2.2844e-04
    15.00   1.7537e-03   2.2827e-04
    16.00   6.0784e-03   2.2810e-04
    17.00   1.9032e-02   2.2793e-04
    18.00   5.3206e-02   2.2776e-04
    19.00   1.3445e-01   2.2759e-04
    20.00   3.1180e-01   2.2743e-04
    21.00   6.7300e-01   2.2727e-04
    22.00   1.3687e+00   2.2713e-04
    23.00   2.6499e+00   2.2699e-04
    24.00   4.9271e+00   2.2687e-04
    25.00   8.8590e+00   2.2677e-04
    26.00   1.5486e+01   2.2669e-04
    27.00   2.6424e+01   2.2663e-04
    28.00   4.4127e+01   2.2659e-04
    29.00   7.2246e+01   2.2658e-04
    30.00   1.1609e+02   2.2659e-04
    31.00   1.8318e+02   2.2663e-04
    32.00   2.8399e+02   2.2671e-04
    33.00   4.3268e+02   2.2682e-04
    34.00   6.4807e+02   2.2695e-04
    35.00   9.5466e+02   2.2713e-04
    36.00   1.3837e+03   2.2733e-04
    37.00   1.9744e+03   2.2757e-04
    38.00   2.7750e+03   2.2785e-04
    39.00   3.8442e+03   2.2817e-04
    40.00   5.2522e+03   2.2852e-04
    41.00   7.0819e+03   2.2890e-04
    42.00   9.4301e+03   2.2931e-04
    43.00   1.2408e+04   2.2975e-04
    44.00   1.6143e+04   2.3023e-04
    45.00   2.0778e+04   2.3074e-04
    46.00   2.6474e+04   2.3128e-04
    47.00   3.3410e+04   2.3185e-04
    48.00   4.1780e+04   2.3247e-04
    49.00   5.1798e+04   2.3310e-04
    50.00   6.3697e+04   2.3376e-04
    51.00   7.7725e+04   2.3445e-04
    52.00   9.4150e+04   2.3516e-04
    53.00   1.1325e+05   2.3591e-04
    54.00   1.3534e+05   2.3668e-04
    55.00   1.6072e+05   2.3747e-04
    56.00   1.8973e+05   2.3830e-04
    57.00   2.2272e+05   2.3914e-04
    58.00   2.6003e+05   2.4001e-04
    59.00   3.0205e+05   2.4090e-04
    60.00   3.4915e+05   2.4183e-04
    61.00   4.0173e+05   2.4277e-04
    62.00   4.6018e+05   2.4373e-04
    63.00   5.2491e+05   2.4472e-04
    64.00   5.9634e+05   2.4573e-04
    65.00   6.7489e+05   2.4677e-04
    66.00   7.6098e+05   2.4783e-04
    67.00   8.5504e+05   2.4891e-04
    68.00   9.5749e+05   2.5001e-04
    69.00   1.0688e+06   2.5114e-04
    70.00   1.1893e+06   2.5228e-04
    71.00   1.3196e+06   2.5345e-04
    72.00   1.4599e+06   2.5465e-04
    73.00   1.6108e+06   2.5586e-04
    74.00   1.7727e+06   2.5710e-04
    75.00   1.9460e+06   2.5836e-04
    76.00   2.1311e+06   2.5965e-04
    77.00   2.3284e+06   2.6096e-04
    78.00   2.5383e+06   2.6229e-04
    79.00   2.7612e+06   2.6365e-04
    80.00   2.9976e+06   2.6502e-04
    81.00   3.2477e+06   2.6643e-04
    82.00   3.5120e+06   2.6785e-04
    83.00   3.7909e+06   2.6930e-04
    84.00   4.0847e+06   2.7077e-04
    85.00   4.3937e+06   2.7226e-04
    86.00   4.7184e+06   2.7379e-04
    87.00   5.0590e+06   2.7533e-04
    88.00   5.4159e+06   2.7690e-04
    89.00   5.7895e+06   2.7850e-04
    90.00   6.1800e+06   2.8012e-04
    91.00   6.5877e+06   2.8177e-04
    92.00   7.0130e+06   2.8343e-04
    93.00   7.4561e+06   2.8514e-04
    94.00   7.9174e+06   2.8686e-04
    95.00   8.3971e+06   2.8861e-04
    96.00   8.8956e+06   2.9038e-04
    97.00   9.4130e+06   2.9219e-04
    98.00   9.9496e+06   2.9401e-04
    99.00   1.0506e+07   2.9587e-04
   100.00   1.1082e+07   2.9775e-04
   101.00   1.1678e+07   2.9966e-04
   102.00   1.2294e+07   3.0159e-04
   103.00   1.2931e+07   3.0355e-04
   104.00   1.3588e+07   3.0555e-04
   105.00   1.4267e+07   3.0756e-04
   106.00   1.4967e+07   3.0961e-04
   107.00   1.5688e+07   3.1169e-04
   108.00   1.6432e+07   3.1380e-04
   109.00   1.7197e+07   3.1592e-04
   110.00   1.7984e+07   3.1809e-04
   111.00   1.8794e+07   3.2028e-04
   112.00   1.9627e+07   3.2250e-04
   113.00   2.0483e+07   3.2475e-04
   114.00   2.1363e+07   3.2703e-04
   115.00   2.2266e+07   3.2934e-04
   116.00   2.3193e+07   3.3168e-04
   117.00   2.4144e+07   3.3405e-04
   118.00   2.5120e+07   3.3645e-04
   119.00   2.6121e+07   3.3889e-04
   120.00   2.7147e+07   3.4135e-04
   121.00   2.8198e+07   3.4384e-04
   122.00   2.9276e+07   3.4637e-04
   123.00   3.0380e+07   3.4893e-04
   124.00   3.1512e+07   3.5152e-04
   125.00   3.2670e+07   3.5414e-04
   126.00   3.3856e+07   3.5680e-04
   127.00   3.5071e+07   3.5949e-04
   128.00   3.6315e+07   3.6221e-04
   129.00   3.7588e+07   3.6496e-04
   130.00   3.8891e+07   3.6775e-04
   131.00   4.0225e+07   3.7057e-04
   132.00   4.1590e+07   3.7343e-04
   133.00   4.2987e+07   3.7631e-04
   134.00   4.4418e+07   3.7924e-04
   135.00   4.5882e+07   3.8221e-04
   136.00   4.7381e+07   3.8520e-04
   137.00   4.8915e+07   3.8823e-04
   138.00   5.0487e+07   3.9130e-04
   139.00   5.2095e+07   3.9439e-04
   140.00   5.3743e+07   3.9754e-04
   141.00   5.5430e+07   4.0071e-04
   142.00   5.7159e+07   4.0392e-04
   143.00   5.8930e+07   4.0717e-04
   144.00   6.0745e+07   4.1046e-04
   145.00   6.2605e+07   4.1378e-04
   146.00   6.4512e+07   4.1714e-04
   147.00   6.6468e+07   4.2054e-04
   148.00   6.8474e+07   4.2399e-04
   149.00   7.0533e+07   4.2747e-04
   150.00   7.2645e+07   4.3099e-04
   151.00   7.4814e+07   4.3455e-04
   152.00   7.7041e+07   4.3815e-04
   153.00   7.9329e+07   4.4179e-04
   154.00   8.1679e+07   4.4547e-04
   155.00   8.4096e+07   4.4920e-04
   156.00   8.6580e+07   4.5297e-04
   157.00   8.9135e+07   4.5678e-04
   158.00   9.1764e+07   4.6063e-04
   159.00   9.4470e+07   4.6453e-04
   160.00   9.7255e+07   4.6847e-04
   161.00   1.0012e+08   4.7245e-04
   162.00   1.0308e+08   4.7648e-04
   163.00   1.0613e+08   4.8055e-04
   164.00   1.0927e+08   4.8467e-04
   165.00   1.1251e+08   4.8884e-04
   166.00   1.1585e+08   4.9306e-04
   167.00   1.1929e+08   4.9731e-04
   168.00   1.2285e+08   5.0163e-04
   169.00   1.2653e+08   5.0599e-04
   170.00   1.3032e+08   5.1040e-04
   171.00   1.3425e+08   5.1485e-04
   172.00   1.3830e+08   5.1936e-04
   173.00   1.4249e+08   5.2393e-04
   174.00   1.4682e+08   5.2854e-04
   175.00   1.5130e+08   5.3320e-04
   176.00   1.5594e+08   5.3792e-04
   177.00   1.6073e+08   5.4270e-04
   178.00   1.6570e+08   5.4753e-04
   179.00   1.7083e+08   5.5241e-04
   180.00   1.7615e+08   5.5736e-04
   181.00   1.8166e+08   5.6236e-04
   182.00   1.8737e+08   5.6742e-04
   183.00   1.9328e+08   5.7254e-04
   184.00   1.9940e+08   5.7771e-04
   185.00   2.0575e+08   5.8295e-04
   186.00   2.1232e+08   5.8825e-04
   187.00   2.1914e+08   5.9361e-04
   188.00   2.2620e+08   5.9904e-04
   189.00   2.3352e+08   6.0453e-04
   190.00   2.4111e+08   6.1009e-04
   191.00   2.4897e+08   6.1571e-04
   192.00   2.5713e+08   6.2140e-04
   193.00   2.6558e+08   6.2716e-04
   194.00   2.7435e+08   6.3300e-04
   195.00   2.8343e+08   6.3890e-04
   196.00   2.9285e+08   6.4487e-04
   197.00   3.0262e+08   6.5092e-04
   198.00   3.1275e+08   6.5704e-04
   199.00   3.2324e+08   6.6324e-04
   200.00   3.3412e+08   6.6951e-04
   201.00   3.4540e+08   6.7586e-04
   202.00   3.5709e+08   6.8229e-04
   203.00   3.6920e+08   6.8880e-04
   204.00   3.8176e+08   6.9540e-04
   205.00   3.9477e+08   7.0208e-04
   206.00   4.0825e+08   7.0884e-04
   207.00   4.2221e+08   7.1569e-04
   208.00   4.3668e+08   7.2262e-04
   209.00   4.5167e+08   7.2965e-04
   210.00   4.6719e+08   7.3676e-04
   211.00   4.8326e+08   7.4396e-04
   212.00   4.9990e+08   7.5126e-04
   213.00   5.1713e+08   7.5865e-04
   214.00   5.3496e+08   7.6614e-04
   215.00   5.5342e+08   7.7373e-04
   216.00   5.7252e+08   7.8142e-04
   217.00   5.9228e+08   7.8920e-04
   218.00   6.1272e+08   7.9708e-04
   219.00   6.3386e+08   8.0507e-04
   220.00   6.5573e+08   8.1317e-04
   221.00   6.7833e+08   8.2137e-04
   222.00   7.0170e+08   8.2968e-04
   223.00   7.2586e+08   8.3810e-04
   224.00   7.5082e+08   8.4663e-04
   225.00   7.7661e+08   8.5527e-04
   226.00   8.0326e+08   8.6403e-04
   227.00   8.3077e+08   8.7290e-04
   228.00   8.5919e+08   8.8189e-04
   229.00   8.8852e+08   8.9100e-04
   230.00   9.1881e+08   9.0023e-04
   231.00   9.5006e+08   9.0958e-04
   232.00   9.8231e+08   9.1906e-04
   233.00   1.0156e+09   9.2866e-04
   234.00   1.0499e+09   9.3839e-04
   235.00   1.0853e+09   9.4825e-04
   236.00   1.1218e+09   9.5825e-04
   237.00   1.1594e+09   9.6837e-04
   238.00   1.1981e+09   9.7862e-04
   239.00   1.2381e+09   9.8901e-04
   240.00   1.2792e+09   9.9953e-04
   241.00   1.3216e+09   1.0102e-03
   242.00   1.3652e+09   1.0210e-03
   243.00   1.4101e+09   1.0320e-03
   244.00   1.4564e+09   1.0431e-03
   245.00   1.5040e+09   1.0543e-03
   246.00   1.5529e+09   1.0657e-03
   247.00   1.6033e+09   1.0772e-03
   248.00   1.6551e+09   1.0889e-03
   249.00   1.7084e+09   1.1007e-03
   250.00   1.7632e+09   1.1127e-03
   251.00   1.8195e+09   1.1248e-03
   252.00   1.8774e+09   1.1371e-03
   253.00   1.9369e+09   1.1496e-03
   254.00   1.9980e+09   1.1622e-03
   255.00   2.0607e+09   1.1750e-03
   256.00   2.1251e+09   1.1879e-03
   257.00   2.1913e+09   1.2010e-03
   258.00   2.2592e+09   1.2143e-03
   259.00   2.3289e+09   1.2277e-03
   260.00   2.4005e+09   1.2413e-03
   261.00   2.4738e+09   1.2550e-03
   262.00   2.5491e+09   1.2690e-03
   263.00   2.6263e+09   1.2831e-03
   264.00   2.7055e+09   1.2974e-03
   265.00   2.7866e+09   1.3118e-03
   266.00   2.8698e+09   1.3264e-03
   267.00   2.9551e+09   1.3412e-03
   268.00   3.0424e+09   1.3562e-03
   269.00   3.1319e+09   1.3714e-03
   270.00   3.2235e+09   1.3867e-03
   271.00   3.3174e+09   1.4023e-03
   272.00   3.4135e+09   1.4180e-03
   273.00   3.5119e+09   1.4339e-03
   274.00   3.6126e+09   1.4500e-03
   275.00   3.7157e+09   1.4663e-03
   276.00   3.8212e+09   1.4827e-03
   277.00   3.9291e+09   1.4994e-03
   278.00   4.0394e+09   1.5162e-03
   279.00   4.1523e+09   1.5333e-03
   280.00   4.2677e+09   1.5505e-03
   281.00   4.3857e+09   1.5680e-03
   282.00   4.5064e+09   1.5856e-03
   283.00   4.6297e+09   1.6034e-03
   284.00   4.7557e+09   1.6215e-03
   285.00   4.8845e+09   1.6396e-03
   286.00   5.0160e+09   1.6581e-03
   287.00   5.1504e+09   1.6768e-03
   288.00   5.2876e+09   1.6956e-03
   289.00   5.4278e+09   1.7147e-03
   290.00   5.5709e+09   1.7339e-03
   291.00   5.7170e+09   1.7533e-03
   292.00   5.8661e+09   1.7730e-03
   293.00   6.0183e+09   1.7929e-03
   294.00   6.1737e+09   1.8130e-03
   295.00   6.3321e+09   1.8333e-03
   296.00   6.4938e+09   1.8537e-03
   297.00   6.6588e+09   1.8745e-03
   298.00   6.8270e+09   1.8954e-03
   299.00   6.9986e+09   1.9166e-03
   300.00   7.1736e+09   1.9379e-03
   301.00   7.3519e+09   1.9596e-03
   302.00   7.5338e+09   1.9813e-03
   303.00   7.7192e+09   2.0034e-03
   304.00   7.9081e+09   2.0256e-03
   305.00   8.1007e+09   2.0481e-03
   306.00   8.2969e+09   2.0708e-03
   307.00   8.4968e+09   2.0938e-03
   308.00   8.7004e+09   2.1168e-03
   309.00   8.9079e+09   2.1402e-03
   310.00   9.1192e+09   2.1638e-03
   311.00   9.3344e+09   2.1876e-03
   312.00   9.5535e+09   2.2117e-03
   313.00   9.7767e+09   2.2359e-03
   314.00   1.0004e+10   2.2605e-03
   315.00   1.0235e+10   2.2852e-03
   316.00   1.0471e+10   2.3101e-03
   317.00   1.0710e+10   2.3353e-03
   318.00   1.0954e+10   2.3608e-03
   319.00   1.1202e+10   2.3864e-03
   320.00   1.1455e+10   2.4122e-03
   321.00   1.1712e+10   2.4383e-03
   322.00   1.1973e+10   2.4647e-03
   323.00   1.2239e+10   2.4913e-03
   324.00   1.2509e+10   2.5181e-03
   325.00   1.2784e+10   2.5451e-03
   326.00   1.3064e+10   2.5724e-03
   327.00   1.3348e+10   2.5999e-03
   328.00   1.3638e+10   2.6277e-03
   329.00   1.3932e+10   2.6557e-03
   330.00   1.4231e+10   2.6840e-03
   331.00   1.4534e+10   2.7124e-03
   332.00   1.4843e+10   2.7411e-03
   333.00   1.5157e+10   2.7700e-03
   334.00   1.5476e+10   2.7992e-03
   335.00   1.5801e+10   2.8286e-03
   336.00   1.6130e+10   2.8583e-03
   337.00   1.6465e+10   2.8882e-03
   338.00   1.6805e+10   2.9184e-03
   339.00   1.7151e+10   2.9488e-03
   340.00   1.7502e+10   2.9794e-03
   341.00   1.7858e+10   3.0103e-03
   342.00   1.8221e+10   3.0413e-03
   343.00   1.8588e+10   3.0728e-03
   344.00   1.8962e+10   3.1043e-03
   345.00   1.9341e+10   3.1362e-03
   346.00   1.9727e+10   3.1683e-03
   347.00   2.0118e+10   3.2006e-03
   348.00   2.0515e+10   3.2332e-03
   349.00   2.0918e+10   3.2660e-03
   350.00   2.1327e+10   3.2991e-03
   351.00   2.1743e+10   3.3325e-03
   352.00   2.2165e+10   3.3660e-03
   353.00   2.2593e+10   3.3999e-03
   354.00   2.3027e+10   3.4340e-03
   355.00   2.3468e+10   3.4682e-03
   356.00   2.3915e+10   3.5028e-03
   357.00   2.4369e+10   3.5376e-03
   358.00   2.4829e+10   3.5728e-03
   359.00   2.5297e+10   3.6081e-03
   360.00   2.5771e+10   3.6436e-03
   361.00   2.6252e+10   3.6795e-03
   362.00   2.6739e+10   3.7156e-03
   363.00   2.7234e+10   3.7520e-03
   364.00   2.7736e+10   3.7885e-03
   365.00   2.8245e+10   3.8254e-03
   366.00   2.8761e+10   3.8625e-03
   367.00   2.9284e+10   3.8999e-03
   368.00   2.9815e+10   3.9376e-03
   369.00   3.0353e+10   3.9755e-03
   370.00   3.0899e+10   4.0136e-03
   371.00   3.1452e+10   4.0521e-03
   372.00   3.2013e+10   4.0908e-03
   373.00   3.2581e+10   4.1297e-03
   374.00   3.3157e+10   4.1689e-03
   375.00   3.3741e+10   4.2084e-03
   376.00   3.4333e+10   4.2482e-03
   377.00   3.4933e+10   4.2882e-03
   378.00   3.5541e+10   4.3285e-03
   379.00   3.6158e+10   4.3690e-03
   380.00   3.6782e+10   4.4098e-03
   381.00   3.7415e+10   4.4509e-03
   382.00   3.8055e+10   4.4922e-03
   383.00   3.8705e+10   4.5339e-03
   384.00   3.9363e+10   4.5759e-03
   385.00   4.0029e+10   4.6180e-03
   386.00   4.0704e+10   4.6605e-03
   387.00   4.1388e+10   4.7032e-03
   388.00   4.2081e+10   4.7463e-03
   389.00   4.2782e+10   4.7895e-03
   390.00   4.3493e+10   4.8331e-03
   391.00   4.4212e+10   4.8769e-03
   392.00   4.4941e+10   4.9210e-03
   393.00   4.5679e+10   4.9655e-03
   394.00   4.6426e+10   5.0102e-03
   395.00   4.7182e+10   5.0552e-03
   396.00   4.7948e+10   5.1005e-03
   397.00   4.8723e+10   5.1460e-03
   398.00   4.9508e+10   5.1919e-03
   399.00   5.0302e+10   5.2380e-03
   400.00   5.1107e+10   5.2844e-03
   401.00   5.1921e+10   5.3312e-03
   402.00   5.2744e+10   5.3782e-03
   403.00   5.3578e+10   5.4256e-03
   404.00   5.4422e+10   5.4732e-03
   405.00   5.5276e+10   5.5211e-03
   406.00   5.6140e+10   5.5694e-03
   407.00   5.7014e+10   5.6179e-03
   408.00   5.7899e+10   5.6666e-03
   409.00   5.8794e+10   5.7158e-03
   410.00   5.9699e+10   5.7652e-03
   411.00   6.0615e+10   5.8149e-03
   412.00   6.1542e+10   5.8650e-03
   413.00   6.2479e+10   5.9154e-03
   414.00   6.3427e+10   5.9660e-03
   415.00   6.4386e+10   6.0170e-03
   416.00   6.5356e+10   6.0682e-03
   417.00   6.6337e+10   6.1198e-03
   418.00   6.7329e+10   6.1717e-03
   419.00   6.8333e+10   6.2240e-03
   420.00   6.9347e+10   6.2765e-03
   421.00   7.0373e+10   6.3294e-03
   422.00   7.1410e+10   6.3826e-03
   423.00   7.2459e+10   6.4361e-03
   424.00   7.3519e+10   6.4900e-03
   425.00   7.4591e+10   6.5441e-03
   426.00   7.5674e+10   6.5986e-03
   427.00   7.6770e+10   6.6534e-03
   428.00   7.7877e+10   6.7086e-03
   429.00   7.8996e+10   6.7641e-03
   430.00   8.0127e+10   6.8199e-03
   431.00   8.1270e+10   6.8760e-03
   432.00   8.2426e+10   6.9325e-03
   433.00   8.3593e+10   6.9894e-03
   434.00   8.4773e+10   7.0465e-03
   435.00   8.5965e+10   7.1041e-03
   436.00   8.7170e+10   7.1619e-03
   437.00   8.8387e+10   7.2201e-03
   438.00   8.9617e+10   7.2786e-03
   439.00   9.0860e+10   7.3375e-03
   440.00   9.2115e+10   7.3967e-03
   441.00   9.3383e+10   7.4563e-03
   442.00   9.4664e+10   7.5162e-03
   443.00   9.5958e+10   7.5765e-03
   444.00   9.7266e+10   7.6371e-03
   445.00   9.8586e+10   7.6982e-03
   446.00   9.9919e+10   7.7595e-03
   447.00   1.0127e+11   7.8212e-03
   448.00   1.0263e+11   7.8833e-03
   449.00   1.0400e+11   7.9457e-03
   450.00   1.0539e+11   8.0085e-03
   451.00   1.0679e+11   8.0716e-03
   452.00   1.0820e+11   8.1353e-03
   453.00   1.0963e+11   8.1992e-03
   454.00   1.1107e+11   8.2633e-03
   455.00   1.1253e+11   8.3280e-03
   456.00   1.1400e+11   8.3931e-03
   457.00   1.1548e+11   8.4585e-03
   458.00   1.1698e+11   8.5242e-03
   459.00   1.1849e+11   8.5903e-03
   460.00   1.2002e+11   8.6569e-03
   461.00   1.2156e+11   8.7238e-03
   462.00   1.2311e+11   8.7911e-03
   463.00   1.2468e+11   8.8588e-03
   464.00   1.2626e+11   8.9268e-03
   465.00   1.2786e+11   8.9953e-03
   466.00   1.2947e+11   9.0641e-03
   467.00   1.3110e+11   9.1334e-03
   468.00   1.3274e+11   9.2030e-03
   469.00   1.3440e+11   9.2730e-03
   470.00   1.3607e+11   9.3435e-03
   471.00   1.3776e+11   9.4143e-03
   472.00   1.3946e+11   9.4855e-03
   473.00   1.4118e+11   9.5571e-03
   474.00   1.4291e+11   9.6292e-03
   475.00   1.4466e+11   9.7016e-03
   476.00   1.4643e+11   9.7744e-03
   477.00   1.4820e+11   9.8477e-03
   478.00   1.5000e+11   9.9213e-03
   479.00   1.5181e+11   9.9954e-03
   480.00   1.5363e+11   1.0070e-02
   481.00   1.5547e+11   1.0145e-02
   482.00   1.5733e+11   1.0220e-02
   483.00   1.5920e+11   1.0296e-02
   484.00   1.6109e+11   1.0372e-02
   485.00   1.6300e+11   1.0448e-02
   486.00   1.6492e+11   1.0526e-02
   487.00   1.6685e+11   1.0603e-02
   488.00   1.6881e+11   1.0681e-02
   489.00   1.7078e+11   1.0759e-02
   490.00   1.7276e+11   1.0838e-02
   491.00   1.7476e+11   1.0917e-02
   492.00   1.7678e+11   1.0996e-02
   493.00   1.7881e+11   1.1076e-02
   494.00   1.8087e+11   1.1157e-02
   495.00   1.8293e+11   1.1238e-02
   496.00   1.8502e+11   1.1319e-02
   497.00   1.8712e+11   1.1401e-02
   498.00   1.8924e+11   1.1483e-02
   499.00   1.9137e+11   1.1566e-02
   500.00   1.9352e+11   1.1649e-02
   501.00   1.9569e+11   1.1732e-02
   502.00   1.9788e+11   1.1816e-02
   503.00   2.0008e+11   1.1901e-02
   504.00   2.0230e+11   1.1986e-02
   505.00   2.0454e+11   1.2071e-02
   506.00   2.0679e+11   1.2157e-02
   507.00   2.0906e+11   1.2243e-02
   508.00   2.1135e+11   1.2330e-02
   509.00   2.1366e+11   1.2417e-02
   510.00   2.1598e+11   1.2505e-02
   511.00   2.1832e+11   1.2593e-02
   512.00   2.2068e+11   1.2681e-02
   513.00   2.2306e+11   1.2771e-02
   514.00   2.2545e+11   1.2860e-02
   515.00   2.2787e+11   1.2950e-02
   516.00   2.3030e+11   1.3041e-02
   517.00   2.3275e+11   1.3132e-02
   518.00   2.3521e+11   1.3223e-02
   519.00   2.3770e+11   1.3315e-02
   520.00   2.4020e+11   1.3407e-02
   521.00   2.4272e+11   1.3500e-02
   522.00   2.4526e+11   1.3593e-02
   523.00   2.4782e+11   1.3687e-02
   524.00   2.5039e+11   1.3782e-02
   525.00   2.5299e+11   1.3876e-02
   526.00   2.5560e+11   1.3972e-02
   527.00   2.5823e+11   1.4068e-02
   528.00   2.6088e+11   1.4164e-02
   529.00   2.6355e+11   1.4261e-02
   530.00   2.6623e+11   1.4358e-02
   531.00   2.6894e+11   1.4456e-02
   532.00   2.7166e+11   1.4554e-02
   533.00   2.7441e+11   1.4653e-02
   534.00   2.7717e+11   1.4752e-02
   535.00   2.7995e+11   1.4852e-02
   536.00   2.8275e+11   1.4952e-02
   537.00   2.8557e+11   1.5053e-02
   538.00   2.8841e+11   1.5155e-02
   539.00   2.9127e+11   1.5257e-02
   540.00   2.9414e+11   1.5359e-02
   541.00   2.9704e+11   1.5462e-02
   542.00   2.9995e+11   1.5565e-02
   543.00   3.0289e+11   1.5669e-02
   544.00   3.0584e+11   1.5773e-02
   545.00   3.0881e+11   1.5879e-02
   546.00   3.1181e+11   1.5984e-02
   547.00   3.1482e+11   1.6090e-02
   548.00   3.1785e+11   1.6197e-02
   549.00   3.2090e+11   1.6304e-02
   550.00   3.2397e+11   1.6411e-02
   551.00   3.2706e+11   1.6519e-02
   552.00   3.3018e+11   1.6628e-02
   553.00   3.3331e+11   1.6738e-02
   554.00   3.3646e+11   1.6848e-02
   555.00   3.3963e+11   1.6958e-02
   556.00   3.4282e+11   1.7069e-02
   557.00   3.4603e+11   1.7181e-02
   558.00   3.4926e+11   1.7292e-02
   559.00   3.5251e+11   1.7405e-02
   560.00   3.5578e+11   1.7517e-02
   561.00   3.5907e+11   1.7631e-02
   562.00   3.6238e+11   1.7746e-02
   563.00   3.6571e+11   1.7860e-02
   564.00   3.6907e+11   1.7976e-02
   565.00   3.7244e+11   1.8091e-02
   566.00   3.7583e+11   1.8208e-02
   567.00   3.7924e+11   1.8325e-02
   568.00   3.8268e+11   1.8443e-02
   569.00   3.8613e+11   1.8560e-02
   570.00   3.8961e+11   1.8680e-02
   571.00   3.9310e+11   1.8798e-02
   572.00   3.9662e+11   1.8919e-02
   573.00   4.0016e+11   1.9039e-02
   574.00   4.0371e+11   1.9160e-02
   575.00   4.0729e+11   1.9282e-02
   576.00   4.1089e+11   1.9404e-02
   577.00   4.1451e+11   1.9527e-02
   578.00   4.1815e+11   1.9650e-02
   579.00   4.2182e+11   1.9774e-02
   580.00   4.2550e+11   1.9898e-02
   581.00   4.2920e+11   2.0024e-02
   582.00   4.3293e+11   2.0149e-02
   583.00   4.3668e+11   2.0275e-02
   584.00   4.4044e+11   2.0402e-02
   585.00   4.4423e+11   2.0530e-02
   586.00   4.4804e+11   2.0658e-02
   587.00   4.5187e+11   2.0786e-02
   588.00   4.5573e+11   2.0916e-02
   589.00   4.5960e+11   2.1045e-02
   590.00   4.6350e+11   2.1176e-02
   591.00   4.6741e+11   2.1308e-02
   592.00   4.7135e+11   2.1439e-02
   593.00   4.7531e+11   2.1571e-02
   594.00   4.7929e+11   2.1704e-02
   595.00   4.8330e+11   2.1838e-02
   596.00   4.8732e+11   2.1972e-02
   597.00   4.9137e+11   2.2107e-02
   598.00   4.9544e+11   2.2242e-02
   599.00   4.9953e+11   2.2378e-02
   600.00   5.0364e+11   2.2515e-02
   601.00   5.0777e+11   2.2652e-02
   602.00   5.1193e+11   2.2790e-02
   603.00   5.1610e+11   2.2929e-02
   604.00   5.2030e+11   2.3068e-02
   605.00   5.2452e+11   2.3208e-02
   606.00   5.2877e+11   2.3349e-02
   607.00   5.3303e+11   2.3490e-02
   608.00   5.3732e+11   2.3631e-02
   609.00   5.4163e+11   2.3774e-02
   610.00   5.4596e+11   2.3916e-02
   611.00   5.5031e+11   2.4061e-02
   612.00   5.5468e+11   2.4205e-02
   613.00   5.5908e+11   2.4349e-02
   614.00   5.6350e+11   2.4495e-02
   615.00   5.6794e+11   2.4642e-02
   616.00   5.7241e+11   2.4789e-02
   617.00   5.7689e+11   2.4936e-02
   618.00   5.8140e+11   2.5084e-02
   619.00   5.8593e+11   2.5233e-02
   620.00   5.9049e+11   2.5383e-02
   621.00   5.9506e+11   2.5534e-02
   622.00   5.9966e+11   2.5684e-02
   623.00   6.0428e+11   2.5836e-02
   624.00   6.0892e+11   2.5988e-02
   625.00   6.1359e+11   2.6141e-02
   626.00   6.1828e+11   2.6294e-02
   627.00   6.2299e+11   2.6449e-02
   628.00   6.2772e+11   2.6604e-02
   629.00   6.3248e+11   2.6760e-02
   630.00   6.3726e+11   2.6915e-02
   631.00   6.4206e+11   2.7073e-02
   632.00   6.4688e+11   2.7230e-02
   633.00   6.5173e+11   2.7389e-02
   634.00   6.5660e+11   2.7548e-02
   635.00   6.6149e+11   2.7708e-02
   636.00   6.6640e+11   2.7868e-02
   637.00   6.7134e+11   2.8030e-02
   638.00   6.7630e+11   2.8192e-02
   639.00   6.8129e+11   2.8354e-02
   640.00   6.8629e+11   2.8517e-02
   641.00   6.9132e+11   2.8682e-02
   642.00   6.9637e+11   2.8846e-02
   643.00   7.0145e+11   2.9012e-02
   644.00   7.0655e+11   2.9178e-02
   645.00   7.1167e+11   2.9345e-02
   646.00   7.1681e+11   2.9513e-02
   647.00   7.2198e+11   2.9681e-02
   648.00   7.2717e+11   2.9850e-02
   649.00   7.3238e+11   3.0020e-02
   650.00   7.3762e+11   3.0190e-02
   651.00   7.4288e+11   3.0361e-02
   652.00   7.4816e+11   3.0532e-02
   653.00   7.5347e+11   3.0706e-02
   654.00   7.5880e+11   3.0879e-02
   655.00   7.6415e+11   3.1053e-02
   656.00   7.6952e+11   3.1228e-02
   657.00   7.7492e+11   3.1404e-02
   658.00   7.8034e+11   3.1579e-02
   659.00   7.8579e+11   3.1757e-02
   660.00   7.9126e+11   3.1935e-02
   661.00   7.9675e+11   3.2114e-02
   662.00   8.0226e+11   3.2292e-02
   663.00   8.0780e+11   3.2472e-02
   664.00   8.1336e+11   3.2653e-02
   665.00   8.1895e+11   3.2835e-02
   666.00   8.2456e+11   3.3017e-02
   667.00   8.3019e+11   3.3201e-02
   668.00   8.3584e+11   3.3385e-02
   669.00   8.4152e+11   3.3569e-02
   670.00   8.4723e+11   3.3754e-02
   671.00   8.5295e+11   3.3941e-02
   672.00   8.5870e+11   3.4127e-02
   673.00   8.6447e+11   3.4315e-02
   674.00   8.7027e+11   3.4504e-02
   675.00   8.7609e+11   3.4693e-02
   676.00   8.8193e+11   3.4883e-02
   677.00   8.8780e+11   3.5074e-02
   678.00   8.9369e+11   3.5266e-02
   679.00   8.9960e+11   3.5457e-02
   680.00   9.0554e+11   3.5651e-02
   681.00   9.1150e+11   3.5845e-02
   682.00   9.1749e+11   3.6040e-02
   683.00   9.2350e+11   3.6235e-02
   684.00   9.2953e+11   3.6432e-02
   685.00   9.3559e+11   3.6629e-02
   686.00   9.4166e+11   3.6826e-02
   687.00   9.4777e+11   3.7025e-02
   688.00   9.5389e+11   3.7225e-02
   689.00   9.6005e+11   3.7425e-02
   690.00   9.6622e+11   3.7626e-02
   691.00   9.7242e+11   3.7829e-02
   692.00   9.7864e+11   3.8031e-02
   693.00   9.8489e+11   3.8235e-02
   694.00   9.9115e+11   3.8439e-02
   695.00   9.9745e+11   3.8645e-02
   696.00   1.0038e+12   3.8851e-02
   697.00   1.0101e+12   3.9058e-02
   698.00   1.0165e+12   3.9266e-02
   699.00   1.0229e+12   3.9474e-02
   700.00   1.0293e+12   3.9683e-02
   701.00   1.0357e+12   3.9894e-02
   702.00   1.0422e+12   4.0105e-02
   703.00   1.0487e+12   4.0317e-02
   704.00   1.0552e+12   4.0530e-02
   705.00   1.0617e+12   4.0743e-02
   706.00   1.0682e+12   4.0958e-02
   707.00   1.0748e+12   4.1173e-02
   708.00   1.0814e+12   4.1389e-02
   709.00   1.0881e+12   4.1606e-02
   710.00   1.0947e+12   4.1823e-02
   711.00   1.1014e+12   4.2043e-02
   712.00   1.1081e+12   4.2262e-02
   713.00   1.1148e+12   4.2482e-02
   714.00   1.1215e+12   4.2704e-02
   715.00   1.1283e+12   4.2926e-02
   716.00   1.1351e+12   4.3148e-02
   717.00   1.1419e+12   4.3373e-02
   718.00   1.1488e+12   4.3598e-02
   719.00   1.1556e+12   4.3823e-02
   720.00   1.1625e+12   4.4050e-02
   721.00   1.1694e+12   4.4277e-02
   722.00   1.1764e+12   4.4505e-02
   723.00   1.1833e+12   4.4735e-02
   724.00   1.1903e+12   4.4965e-02
   725.00   1.1973e+12   4.5195e-02
   726.00   1.2044e+12   4.5427e-02
   727.00   1.2114e+12   4.5660e-02
   728.00   1.2185e+12   4.5894e-02
   729.00   1.2256e+12   4.6128e-02
   730.00   1.2327e+12   4.6364e-02
   731.00   1.2399e+12   4.6600e-02
   732.00   1.2471e+12   4.6837e-02
   733.00   1.2543e+12   4.7075e-02
   734.00   1.2615e+12   4.7314e-02
   735.00   1.2688e+12   4.7554e-02
   736.00   1.2760e+12   4.7796e-02
   737.00   1.2833e+12   4.8037e-02
   738.00   1.2907e+12   4.8280e-02
   739.00   1.2980e+12   4.8523e-02
   740.00   1.3054e+12   4.8768e-02
   741.00   1.3128e+12   4.9013e-02
   742.00   1.3202e+12   4.9260e-02
   743.00   1.3276e+12   4.9507e-02
   744.00   1.3351e+12   4.9755e-02
   745.00   1.3426e+12   5.0005e-02
   746.00   1.3501e+12   5.0256e-02
   747.00   1.3576e+12   5.0506e-02
   748.00   1.3652e+12   5.0759e-02
   749.00   1.3728e+12   5.1011e-02
   750.00   1.3804e+12   5.1265e-02
   751.00   1.3880e+12   5.1521e-02
   752.00   1.3957e+12   5.1776e-02
   753.00   1.4034e+12   5.2033e-02
   754.00   1.4111e+12   5.2291e-02
   755.00   1.4188e+12   5.2550e-02
   756.00   1.4266e+12   5.2809e-02
   757.00   1.4343e+12   5.3070e-02
   758.00   1.4421e+12   5.3331e-02
   759.00   1.4500e+12   5.3594e-02
   760.00   1.4578e+12   5.3858e-02
   761.00   1.4657e+12   5.4122e-02
   762.00   1.4736e+12   5.4388e-02
   763.00   1.4815e+12   5.4654e-02
   764.00   1.4894e+12   5.4922e-02
   765.00   1.4974e+12   5.5190e-02
   766.00   1.5054e+12   5.5460e-02
   767.00   1.5134e+12   5.5730e-02
   768.00   1.5215e+12   5.6001e-02
   769.00   1.5295e+12   5.6275e-02
   770.00   1.5376e+12   5.6548e-02
   771.00   1.5457e+12   5.6822e-02
   772.00   1.5539e+12   5.7098e-02
   773.00   1.5620e+12   5.7374e-02
   774.00   1.5702e+12   5.7652e-02
   775.00   1.5784e+12   5.7930e-02
   776.00   1.5867e+12   5.8210e-02
   777.00   1.5949e+12   5.8491e-02
   778.00   1.6032e+12   5.8772e-02
   779.00   1.6115e+12   5.9054e-02
   780.00   1.6198e+12   5.9338e-02
   781.00   1.6282e+12   5.9623e-02
   782.00   1.6366e+12   5.9909e-02
   783.00   1.6450e+12   6.0195e-02
   784.00   1.6534e+12   6.0483e-02
   785.00   1.6619e+12   6.0772e-02
   786.00   1.6703e+12   6.1062e-02
   787.00   1.6788e+12   6.1352e-02
   788.00   1.6873e+12   6.1644e-02
   789.00   1.6959e+12   6.1937e-02
   790.00   1.7045e+12   6.2231e-02
   791.00   1.7131e+12   6.2527e-02
   792.00   1.7217e+12   6.2822e-02
   793.00   1.7303e+12   6.3120e-02
   794.00   1.7390e+12   6.3418e-02
   795.00   1.7477e+12   6.3717e-02
   796.00   1.7564e+12   6.4018e-02
   797.00   1.7651e+12   6.4319e-02
   798.00   1.7739e+12   6.4622e-02
   799.00   1.7826e+12   6.4925e-02
   800.00   1.7915e+12   6.5230e-02
   801.00   1.8003e+12   6.5536e-02
   802.00   1.8091e+12   6.5843e-02
   803.00   1.8180e+12   6.6151e-02
   804.00   1.8269e+12   6.6459e-02
   805.00   1.8358e+12   6.6769e-02
   806.00   1.8448e+12   6.7081e-02
   807.00   1.8538e+12   6.7393e-02
   808.00   1.8628e+12   6.7707e-02
   809.00   1.8718e+12   6.8021e-02
   810.00   1.8808e+12   6.8337e-02
   811.00   1.8899e+12   6.8654e-02
   812.00   1.8990e+12   6.8971e-02
   813.00   1.9081e+12   6.9290e-02
   814.00   1.9172e+12   6.9611e-02
   815.00   1.9264e+12   6.9932e-02
   816.00   1.9356e+12   7.0254e-02
   817.00   1.9448e+12   7.0577e-02
   818.00   1.9540e+12   7.0902e-02
   819.00   1.9633e+12   7.1228e-02
   820.00   1.9726e+12   7.1554e-02
   821.00   1.9819e+12   7.1882e-02
   822.00   1.9912e+12   7.2211e-02
   823.00   2.0006e+12   7.2541e-02
   824.00   2.0099e+12   7.2873e-02
   825.00   2.0193e+12   7.3205e-02
   826.00   2.0288e+12   7.3539e-02
   827.00   2.0382e+12   7.3873e-02
   828.00   2.0477e+12   7.4209e-02
   829.00   2.0572e+12   7.4547e-02
   830.00   2.0667e+12   7.4885e-02
   831.00   2.0762e+12   7.5225e-02
   832.00   2.0858e+12   7.5565e-02
   833.00   2.0954e+12   7.5907e-02
   834.00   2.1050e+12   7.6250e-02
   835.00   2.1146e+12   7.6595e-02
   836.00   2.1243e+12   7.6940e-02
   837.00   2.1340e+12   7.7286e-02
   838.00   2.1437e+12   7.7634e-02
   839.00   2.1534e+12   7.7982e-02
   840.00   2.1631e+12   7.8333e-02
   841.00   2.1729e+12   7.8684e-02
   842.00   2.1827e+12   7.9036e-02
   843.00   2.1925e+12   7.9390e-02
   844.00   2.2024e+12   7.9744e-02
   845.00   2.2122e+12   8.0101e-02
   846.00   2.2221e+12   8.0458e-02
   847.00   2.2320e+12   8.0817e-02
   848.00   2.2420e+12   8.1176e-02
   849.00   2.2519e+12   8.1538e-02
   850.00   2.2619e+12   8.1899e-02
   851.00   2.2719e+12   8.2263e-02
   852.00   2.2820e+12   8.2628e-02
   853.00   2.2920e+12   8.2993e-02
   854.00   2.3021e+12   8.3360e-02
   855.00   2.3122e+12   8.3728e-02
   856.00   2.3223e+12   8.4098e-02
   857.00   2.3325e+12   8.4469e-02
   858.00   2.3426e+12   8.4841e-02
   859.00   2.3528e+12   8.5213e-02
   860.00   2.3630e+12   8.5589e-02
   861.00   2.3733e+12   8.5964e-02
   862.00   2.3835e+12   8.6341e-02
   863.00   2.3938e+12   8.6720e-02
   864.00   2.4041e+12   8.7099e-02
   865.00   2.4145e+12   8.7479e-02
   866.00   2.4248e+12   8.7861e-02
   867.00   2.4352e+12   8.8245e-02
   868.00   2.4456e+12   8.8629e-02
   869.00   2.4560e+12   8.9015e-02
   870.00   2.4665e+12   8.9403e-02
   871.00   2.4769e+12   8.9791e-02
   872.00   2.4874e+12   9.0180e-02
   873.00   2.4980e+12   9.0572e-02
   874.00   2.5085e+12   9.0964e-02
   875.00   2.5191e+12   9.1357e-02
   876.00   2.5296e+12   9.1752e-02
   877.00   2.5402e+12   9.2149e-02
   878.00   2.5509e+12   9.2546e-02
   879.00   2.5615e+12   9.2944e-02
   880.00   2.5722e+12   9.3344e-02
   881.00   2.5829e+12   9.3746e-02
   882.00   2.5936e+12   9.4149e-02
   883.00   2.6044e+12   9.4553e-02
   884.00   2.6151e+12   9.4958e-02
   885.00   2.6259e+12   9.5365e-02
   886.00   2.6367e+12   9.5773e-02
   887.00   2.6476e+12   9.6182e-02
   888.00   2.6584e+12   9.6592e-02
   889.00   2.6693e+12   9.7005e-02
   890.00   2.6802e+12   9.7418e-02
   891.00   2.6911e+12   9.7833e-02
   892.00   2.7021e+12   9.8248e-02
   893.00   2.7131e+12   9.8666e-02
   894.00   2.7240e+12   9.9085e-02
   895.00   2.7351e+12   9.9505e-02
   896.00   2.7461e+12   9.9926e-02
   897.00   2.7572e+12   1.0035e-01
   898.00   2.7682e+12   1.0077e-01
   899.00   2.7793e+12   1.0120e-01
   900.00   2.7905e+12   1.0163e-01
   901.00   2.8016e+12   1.0205e-01
   902.00   2.8128e+12   1.0248e-01
   903.00   2.8240e+12   1.0291e-01
   904.00   2.8352e+12   1.0335e-01
   905.00   2.8465e+12   1.0378e-01
   906.00   2.8577e+12   1.0422e-01
   907.00   2.8690e+12   1.0465e-01
   908.00   2.8803e+12   1.0509e-01
   909.00   2.8916e+12   1.0553e-01
   910.00   2.9030e+12   1.0597e-01
   911.00   2.9144e+12   1.0641e-01
   912.00   2.9258e+12   1.0686e-01
   913.00   2.9372e+12   1.0730e-01
   914.00   2.9486e+12   1.0775e-01
   915.00   2.9601e+12   1.0820e-01
   916.00   2.9716e+12   1.0865e-01
   917.00   2.9831e+12   1.0910e-01
   918.00   2.9946e+12   1.0955e-01
   919.00   3.0062e+12   1.1000e-01
   920.00   3.0178e+12   1.1046e-01
   921.00   3.0293e+12   1.1091e-01
   922.00   3.0410e+12   1.1137e-01
   923.00   3.0526e+12   1.1183e-01
   924.00   3.0643e+12   1.1229e-01
   925.00   3.0760e+12   1.1275e-01
   926.00   3.0877e+12   1.1322e-01
   927.00   3.0994e+12   1.1368e-01
   928.00   3.1111e+12   1.1415e-01
   929.00   3.1229e+12   1.1462e-01
   930.00   3.1347e+12   1.1509e-01
   931.00   3.1465e+12   1.1556e-01
   932.00   3.1584e+12   1.1603e-01
   933.00   3.1702e+12   1.1650e-01
   934.00   3.1821e+12   1.1698e-01
   935.00   3.1940e+12   1.1746e-01
   936.00   3.2060e+12   1.1793e-01
   937.00   3.2179e+12   1.1842e-01
   938.00   3.2299e+12   1.1890e-01
   939.00   3.2419e+12   1.1938e-01
   940.00   3.2539e+12   1.1986e-01
   941.00   3.2659e+12   1.2035e-01
   942.00   3.2780e+12   1.2084e-01
   943.00   3.2901e+12   1.2133e-01
   944.00   3.3022e+12   1.2182e-01
   945.00   3.3143e+12   1.2231e-01
   946.00   3.3264e+12   1.2280e-01
   947.00   3.3386e+12   1.2329e-01
   948.00   3.3508e+12   1.2380e-01
   949.00   3.3630e+12   1.2429e-01
   950.00   3.3752e+12   1.2479e-01
   951.00   3.3875e+12   1.2529e-01
   952.00   3.3997e+12   1.2579e-01
   953.00   3.4120e+12   1.2630e-01
   954.00   3.4244e+12   1.2681e-01
   955.00   3.4367e+12   1.2732e-01
   956.00   3.4491e+12   1.2782e-01
   957.00   3.4614e+12   1.2833e-01
   958.00   3.4738e+12   1.2884e-01
   959.00   3.4863e+12   1.2935e-01
   960.00   3.4987e+12   1.2988e-01
   961.00   3.5112e+12   1.3039e-01
   962.00   3.5237e+12   1.3091e-01
   963.00   3.5362e+12   1.3143e-01
   964.00   3.5487e+12   1.3195e-01
   965.00   3.5613e+12   1.3247e-01
   966.00   3.5738e+12   1.3299e-01
   967.00   3.5864e+12   1.3352e-01
   968.00   3.5990e+12   1.3406e-01
   969.00   3.6117e+12   1.3458e-01
   970.00   3.6243e+12   1.3511e-01
   971.00   3.6370e+12   1.3565e-01
   972.00   3.6497e+12   1.3618e-01
   973.00   3.6624e+12   1.3671e-01
   974.00   3.6752e+12   1.3725e-01
   975.00   3.6880e+12   1.3779e-01
   976.00   3.7007e+12   1.3834e-01
   977.00   3.7135e+12   1.3888e-01
   978.00   3.7264e+12   1.3942e-01
   979.00   3.7392e+12   1.3997e-01
   980.00   3.7521e+12   1.4051e-01
   981.00   3.7650e+12   1.4106e-01
   982.00   3.7779e+12   1.4161e-01
   983.00   3.7908e+12   1.4216e-01
   984.00   3.8038e+12   1.4271e-01
   985.00   3.8168e+12   1.4327e-01
   986.00   3.8298e+12   1.4383e-01
   987.00   3.8428e+12   1.4439e-01
   988.00   3.8558e+12   1.4495e-01
   989.00   3.8689e+12   1.4551e-01
   990.00   3.8819e+12   1.4608e-01
   991.00   3.8950e+12   1.4664e-01
   992.00   3.9082e+12   1.4721e-01
   993.00   3.9213e+12   1.4778e-01
   994.00   3.9345e+12   1.4835e-01
   995.00   3.9476e+12   1.4892e-01
   996.00   3.9609e+12   1.4949e-01
   997.00   3.9741e+12   1.5008e-01
   998.00   3.9873e+12   1.5065e-01
   999.00   4.0006e+12   1.5123e-01
  1000.00   4.0139e+12   1.5181e-01


==> data/34cl_2_all_down_2_misch_et_al.txt <==
> From method of Misch et al (2020) LA-UR-20-22828.  Data released under LA-UR-20-26010.
> Reaction rates [1/s] for 34cl state 2 (E = 146.36 keV).
> The column labeled "beta+" is the sum of both positron emission and electron capture.
> rho*Ye = 100000.0 [g/cm^3]
> T [keV]          -->1        beta+
     1.00   1.6106e-04   2.2969e-04
     2.00   1.6106e-04   2.2967e-04
     3.00   1.6106e-04   2.2964e-04
     4.00   1.6106e-04   2.2959e-04
     5.00   1.6106e-04   2.2954e-04
     6.00   1.6106e-04   2.2946e-04
     7.00   1.6106e-04   2.2938e-04
     8.00   1.6106e-04   2.2928e-04
     9.00   1.6106e-04   2.2917e-04
    10.00   1.6106e-04   2.2904e-04
    11.00   1.6114e-04   2.2891e-04
    12.00   1.6190e-04   2.2876e-04
    13.00   1.6738e-04   2.2860e-04
    14.00   1.9677e-04   2.2844e-04
    15.00   3.2187e-04   2.2827e-04
    16.00   7.6619e-04   2.2810e-04
    17.00   2.1384e-03   2.2793e-04
    18.00   5.9576e-03   2.2776e-04
    19.00   1.5835e-02   2.2759e-04
    20.00   4.0127e-02   2.2743e-04
    21.00   9.7744e-02   2.2727e-04
    22.00   2.3023e-01   2.2713e-04
    23.00   5.2521e-01   2.2699e-04
    24.00   1.1590e+00   2.2687e-04
    25.00   2.4687e+00   2.2677e-04
    26.00   5.0667e+00   2.2669e-04
    27.00   1.0013e+01   2.2663e-04
    28.00   1.9060e+01   2.2659e-04
    29.00   3.4986e+01   2.2658e-04
    30.00   6.2031e+01   2.2659e-04
    31.00   1.0644e+02   2.2663e-04
    32.00   1.7713e+02   2.2671e-04
    33.00   2.8644e+02   2.2682e-04
    34.00   4.5107e+02   2.2695e-04
    35.00   6.9301e+02   2.2713e-04
    36.00   1.0406e+03   2.2733e-04
    37.00   1.5298e+03   2.2757e-04
    38.00   2.2050e+03   2.2785e-04
    39.00   3.1206e+03   2.2817e-04
    40.00   4.3419e+03   2.2852e-04
    41.00   5.9464e+03   2.2890e-04
    42.00   8.0245e+03   2.2931e-04
    43.00   1.0681e+04   2.2975e-04
    44.00   1.4036e+04   2.3023e-04
    45.00   1.8223e+04   2.3074e-04
    46.00   2.3396e+04   2.3128e-04
    47.00   2.9722e+04   2.3185e-04
    48.00   3.7387e+04   2.3247e-04
    49.00   4.6592e+04   2.3310e-04
    50.00   5.7559e+04   2.3376e-04
    51.00   7.0523e+04   2.3445e-04
    52.00   8.5737e+04   2.3516e-04
    53.00   1.0347e+05   2.3591e-04
    54.00   1.2402e+05   2.3668e-04
    55.00   1.4766e+05   2.3747e-04
    56.00   1.7474e+05   2.3830e-04
    57.00   2.0556e+05   2.3914e-04
    58.00   2.4047e+05   2.4001e-04
    59.00   2.7983e+05   2.4090e-04
    60.00   3.2400e+05   2.4183e-04
    61.00   3.7335e+05   2.4277e-04
    62.00   4.2826e+05   2.4373e-04
    63.00   4.8912e+05   2.4472e-04
    64.00   5.5633e+05   2.4573e-04
    65.00   6.3029e+05   2.4677e-04
    66.00   7.1141e+05   2.4783e-04
    67.00   8.0008e+05   2.4891e-04
    68.00   8.9673e+05   2.5001e-04
    69.00   1.0018e+06   2.5114e-04
    70.00   1.1156e+06   2.5228e-04
    71.00   1.2386e+06   2.5345e-04
    72.00   1.3713e+06   2.5465e-04
    73.00   1.5139e+06   2.5586e-04
    74.00   1.6670e+06   2.5710e-04
    75.00   1.8310e+06   2.5836e-04
    76.00   2.0061e+06   2.5965e-04
    77.00   2.1929e+06   2.6096e-04
    78.00   2.3917e+06   2.6229e-04
    79.00   2.6029e+06   2.6365e-04
    80.00   2.8268e+06   2.6502e-04
    81.00   3.0639e+06   2.6643e-04
    82.00   3.3145e+06   2.6785e-04
    83.00   3.5789e+06   2.6930e-04
    84.00   3.8575e+06   2.7077e-04
    85.00   4.1507e+06   2.7226e-04
    86.00   4.4588e+06   2.7379e-04
    87.00   4.7821e+06   2.7533e-04
    88.00   5.1209e+06   2.7690e-04
    89.00   5.4756e+06   2.7850e-04
    90.00   5.8464e+06   2.8012e-04
    91.00   6.2337e+06   2.8177e-04
    92.00   6.6377e+06   2.8343e-04
    93.00   7.0588e+06   2.8514e-04
    94.00   7.4972e+06   2.8686e-04
    95.00   7.9532e+06   2.8861e-04
    96.00   8.4270e+06   2.9038e-04
    97.00   8.9190e+06   2.9219e-04
    98.00   9.4294e+06   2.9401e-04
    99.00   9.9584e+06   2.9586e-04
   100.00   1.0506e+07   2.9775e-04
   101.00   1.1073e+07   2.9966e-04
   102.00   1.1660e+07   3.0159e-04
   103.00   1.2266e+07   3.0355e-04
   104.00   1.2892e+07   3.0555e-04
   105.00   1.3538e+07   3.0756e-04
   106.00   1.4205e+07   3.0961e-04
   107.00   1.4892e+07   3.1169e-04
   108.00   1.5600e+07   3.1380e-04
   109.00   1.6329e+07   3.1593e-04
   110.00   1.7079e+07   3.1809e-04
   111.00   1.7851e+07   3.2028e-04
   112.00   1.8645e+07   3.2250e-04
   113.00   1.9461e+07   3.2475e-04
   114.00   2.0299e+07   3.2703e-04
   115.00   2.1161e+07   3.2934e-04
   116.00   2.2045e+07   3.3168e-04
   117.00   2.2952e+07   3.3405e-04
   118.00   2.3883e+07   3.3646e-04
   119.00   2.4837e+07   3.3889e-04
   120.00   2.5816e+07   3.4135e-04
   121.00   2.6820e+07   3.4385e-04
   122.00   2.7848e+07   3.4637e-04
   123.00   2.8902e+07   3.4893e-04
   124.00   2.9981e+07   3.5153e-04
   125.00   3.1087e+07   3.5415e-04
   126.00   3.2219e+07   3.5681e-04
   127.00   3.3378e+07   3.5950e-04
   128.00   3.4565e+07   3.6222e-04
   129.00   3.5779e+07   3.6497e-04
   130.00   3.7022e+07   3.6776e-04
   131.00   3.8295e+07   3.7058e-04
   132.00   3.9597e+07   3.7344e-04
   133.00   4.0929e+07   3.7634e-04
   134.00   4.2293e+07   3.7925e-04
   135.00   4.3688e+07   3.8222e-04
   136.00   4.5116e+07   3.8521e-04
   137.00   4.6577e+07   3.8825e-04
   138.00   4.8072e+07   3.9131e-04
   139.00   4.9602e+07   3.9441e-04
   140.00   5.1168e+07   3.9756e-04
   141.00   5.2771e+07   4.0073e-04
   142.00   5.4412e+07   4.0395e-04
   143.00   5.6092e+07   4.0719e-04
   144.00   5.7811e+07   4.1048e-04
   145.00   5.9572e+07   4.1380e-04
   146.00   6.1376e+07   4.1716e-04
   147.00   6.3223e+07   4.2057e-04
   148.00   6.5116e+07   4.2401e-04
   149.00   6.7055e+07   4.2749e-04
   150.00   6.9042e+07   4.3101e-04
   151.00   7.1079e+07   4.3456e-04
   152.00   7.3167e+07   4.3817e-04
   153.00   7.5308e+07   4.4181e-04
   154.00   7.7504e+07   4.4549e-04
   155.00   7.9756e+07   4.4921e-04
   156.00   8.2067e+07   4.5297e-04
   157.00   8.4439e+07   4.5678e-04
   158.00   8.6873e+07   4.6063e-04
   159.00   8.9372e+07   4.6452e-04
   160.00   9.1938e+07   4.6846e-04
   161.00   9.4574e+07   4.7243e-04
   162.00   9.7281e+07   4.7646e-04
   163.00   1.0006e+08   4.8053e-04
   164.00   1.0292e+08   4.8463e-04
   165.00   1.0586e+08   4.8880e-04
   166.00   1.0888e+08   4.9300e-04
   167.00   1.1199e+08   4.9726e-04
   168.00   1.1519e+08   5.0156e-04
   169.00   1.1848e+08   5.0590e-04
   170.00   1.2186e+08   5.1029e-04
   171.00   1.2534e+08   5.1474e-04
   172.00   1.2893e+08   5.1923e-04
   173.00   1.3262e+08   5.2377e-04
   174.00   1.3642e+08   5.2837e-04
   175.00   1.4033e+08   5.3301e-04
   176.00   1.4436e+08   5.3771e-04
   177.00   1.4851e+08   5.4246e-04
   178.00   1.5279e+08   5.4726e-04
   179.00   1.5719e+08   5.5212e-04
   180.00   1.6174e+08   5.5702e-04
   181.00   1.6642e+08   5.6199e-04
   182.00   1.7124e+08   5.6701e-04
   183.00   1.7621e+08   5.7209e-04
   184.00   1.8134e+08   5.7723e-04
   185.00   1.8662e+08   5.8242e-04
   186.00   1.9207e+08   5.8767e-04
   187.00   1.9769e+08   5.9298e-04
   188.00   2.0348e+08   5.9835e-04
   189.00   2.0945e+08   6.0379e-04
   190.00   2.1561e+08   6.0928e-04
   191.00   2.2196e+08   6.1484e-04
   192.00   2.2851e+08   6.2046e-04
   193.00   2.3526e+08   6.2614e-04
   194.00   2.4223e+08   6.3189e-04
   195.00   2.4941e+08   6.3771e-04
   196.00   2.5682e+08   6.4359e-04
   197.00   2.6445e+08   6.4954e-04
   198.00   2.7233e+08   6.5556e-04
   199.00   2.8045e+08   6.6165e-04
   200.00   2.8882e+08   6.6781e-04
   201.00   2.9745e+08   6.7405e-04
   202.00   3.0634e+08   6.8035e-04
   203.00   3.1552e+08   6.8673e-04
   204.00   3.2497e+08   6.9319e-04
   205.00   3.3472e+08   6.9973e-04
   206.00   3.4476e+08   7.0633e-04
   207.00   3.5511e+08   7.1302e-04
   208.00   3.6578e+08   7.1978e-04
   209.00   3.7677e+08   7.2664e-04
   210.00   3.8809e+08   7.3357e-04
   211.00   3.9975e+08   7.4059e-04
   212.00   4.1177e+08   7.4768e-04
   213.00   4.2414e+08   7.5487e-04
   214.00   4.3688e+08   7.6214e-04
   215.00   4.5000e+08   7.6949e-04
   216.00   4.6351e+08   7.7694e-04
   217.00   4.7742e+08   7.8449e-04
   218.00   4.9174e+08   7.9212e-04
   219.00   5.0647e+08   7.9983e-04
   220.00   5.2163e+08   8.0766e-04
   221.00   5.3723e+08   8.1557e-04
   222.00   5.5328e+08   8.2358e-04
   223.00   5.6979e+08   8.3170e-04
   224.00   5.8677e+08   8.3991e-04
   225.00   6.0423e+08   8.4822e-04
   226.00   6.2218e+08   8.5665e-04
   227.00   6.4064e+08   8.6517e-04
   228.00   6.5961e+08   8.7380e-04
   229.00   6.7910e+08   8.8254e-04
   230.00   6.9914e+08   8.9139e-04
   231.00   7.1972e+08   9.0034e-04
   232.00   7.4087e+08   9.0941e-04
   233.00   7.6259e+08   9.1859e-04
   234.00   7.8489e+08   9.2789e-04
   235.00   8.0779e+08   9.3732e-04
   236.00   8.3131e+08   9.4685e-04
   237.00   8.5544e+08   9.5651e-04
   238.00   8.8021e+08   9.6629e-04
   239.00   9.0563e+08   9.7618e-04
   240.00   9.3171e+08   9.8621e-04
   241.00   9.5846e+08   9.9637e-04
   242.00   9.8590e+08   1.0066e-03
   243.00   1.0140e+09   1.0171e-03
   244.00   1.0429e+09   1.0276e-03
   245.00   1.0725e+09   1.0383e-03
   246.00   1.1028e+09   1.0491e-03
   247.00   1.1339e+09   1.0601e-03
   248.00   1.1657e+09   1.0712e-03
   249.00   1.1983e+09   1.0824e-03
   250.00   1.2318e+09   1.0938e-03
   251.00   1.2660e+09   1.1053e-03
   252.00   1.3010e+09   1.1170e-03
   253.00   1.3369e+09   1.1288e-03
   254.00   1.3737e+09   1.1408e-03
   255.00   1.4113e+09   1.1529e-03
   256.00   1.4498e+09   1.1652e-03
   257.00   1.4892e+09   1.1776e-03
   258.00   1.5295e+09   1.1902e-03
   259.00   1.5707e+09   1.2029e-03
   260.00   1.6129e+09   1.2159e-03
   261.00   1.6560e+09   1.2289e-03
   262.00   1.7001e+09   1.2422e-03
   263.00   1.7452e+09   1.2556e-03
   264.00   1.7912e+09   1.2691e-03
   265.00   1.8383e+09   1.2829e-03
   266.00   1.8864e+09   1.2968e-03
   267.00   1.9356e+09   1.3109e-03
   268.00   1.9858e+09   1.3252e-03
   269.00   2.0372e+09   1.3396e-03
   270.00   2.0896e+09   1.3542e-03
   271.00   2.1431e+09   1.3691e-03
   272.00   2.1977e+09   1.3840e-03
   273.00   2.2535e+09   1.3992e-03
   274.00   2.3104e+09   1.4146e-03
   275.00   2.3685e+09   1.4302e-03
   276.00   2.4278e+09   1.4459e-03
   277.00   2.4883e+09   1.4618e-03
   278.00   2.5500e+09   1.4780e-03
   279.00   2.6129e+09   1.4943e-03
   280.00   2.6771e+09   1.5109e-03
   281.00   2.7426e+09   1.5276e-03
   282.00   2.8094e+09   1.5445e-03
   283.00   2.8774e+09   1.5617e-03
   284.00   2.9468e+09   1.5790e-03
   285.00   3.0175e+09   1.5965e-03
   286.00   3.0895e+09   1.6143e-03
   287.00   3.1629e+09   1.6323e-03
   288.00   3.2377e+09   1.6505e-03
   289.00   3.3139e+09   1.6689e-03
   290.00   3.3915e+09   1.6875e-03
   291.00   3.4706e+09   1.7063e-03
   292.00   3.5510e+09   1.7254e-03
   293.00   3.6330e+09   1.7447e-03
   294.00   3.7164e+09   1.7642e-03
   295.00   3.8014e+09   1.7839e-03
   296.00   3.8878e+09   1.8038e-03
   297.00   3.9758e+09   1.8240e-03
   298.00   4.0653e+09   1.8444e-03
   299.00   4.1564e+09   1.8651e-03
   300.00   4.2491e+09   1.8860e-03
   301.00   4.3434e+09   1.9071e-03
   302.00   4.4393e+09   1.9285e-03
   303.00   4.5368e+09   1.9501e-03
   304.00   4.6360e+09   1.9719e-03
   305.00   4.7368e+09   1.9939e-03
   306.00   4.8394e+09   2.0163e-03
   307.00   4.9436e+09   2.0389e-03
   308.00   5.0496e+09   2.0617e-03
   309.00   5.1573e+09   2.0847e-03
   310.00   5.2667e+09   2.1081e-03
   311.00   5.3779e+09   2.1316e-03
   312.00   5.4909e+09   2.1554e-03
   313.00   5.6058e+09   2.1795e-03
   314.00   5.7224e+09   2.2039e-03
   315.00   5.8409e+09   2.2285e-03
   316.00   5.9612e+09   2.2533e-03
   317.00   6.0834e+09   2.2784e-03
   318.00   6.2076e+09   2.3038e-03
   319.00   6.3336e+09   2.3295e-03
   320.00   6.4615e+09   2.3553e-03
   321.00   6.5915e+09   2.3815e-03
   322.00   6.7233e+09   2.4079e-03
   323.00   6.8572e+09   2.4346e-03
   324.00   6.9931e+09   2.4617e-03
   325.00   7.1309e+09   2.4889e-03
   326.00   7.2709e+09   2.5164e-03
   327.00   7.4129e+09   2.5442e-03
   328.00   7.5569e+09   2.5723e-03
   329.00   7.7031e+09   2.6006e-03
   330.00   7.8513e+09   2.6293e-03
   331.00   8.0017e+09   2.6582e-03
   332.00   8.1543e+09   2.6874e-03
   333.00   8.3090e+09   2.7169e-03
   334.00   8.4659e+09   2.7467e-03
   335.00   8.6250e+09   2.7767e-03
   336.00   8.7863e+09   2.8071e-03
   337.00   8.9499e+09   2.8377e-03
   338.00   9.1157e+09   2.8687e-03
   339.00   9.2839e+09   2.8999e-03
   340.00   9.4543e+09   2.9314e-03
   341.00   9.6270e+09   2.9633e-03
   342.00   9.8021e+09   2.9953e-03
   343.00   9.9796e+09   3.0278e-03
   344.00   1.0159e+10   3.0605e-03
   345.00   1.0342e+10   3.0935e-03
   346.00   1.0526e+10   3.1268e-03
   347.00   1.0713e+10   3.1604e-03
   348.00   1.0903e+10   3.1943e-03
   349.00   1.1095e+10   3.2286e-03
   350.00   1.1289e+10   3.2631e-03
   351.00   1.1486e+10   3.2980e-03
   352.00   1.1686e+10   3.3331e-03
   353.00   1.1888e+10   3.3685e-03
   354.00   1.2093e+10   3.4043e-03
   355.00   1.2300e+10   3.4405e-03
   356.00   1.2510e+10   3.4768e-03
   357.00   1.2723e+10   3.5136e-03
   358.00   1.2938e+10   3.5507e-03
   359.00   1.3156e+10   3.5880e-03
   360.00   1.3376e+10   3.6257e-03
   361.00   1.3600e+10   3.6637e-03
   362.00   1.3826e+10   3.7021e-03
   363.00   1.4054e+10   3.7407e-03
   364.00   1.4286e+10   3.7797e-03
   365.00   1.4520e+10   3.8191e-03
   366.00   1.4758e+10   3.8587e-03
   367.00   1.4998e+10   3.8986e-03
   368.00   1.5241e+10   3.9389e-03
   369.00   1.5487e+10   3.9796e-03
   370.00   1.5735e+10   4.0206e-03
   371.00   1.5987e+10   4.0619e-03
   372.00   1.6242e+10   4.1036e-03
   373.00   1.6500e+10   4.1456e-03
   374.00   1.6760e+10   4.1879e-03
   375.00   1.7024e+10   4.2306e-03
   376.00   1.7291e+10   4.2736e-03
   377.00   1.7560e+10   4.3170e-03
   378.00   1.7833e+10   4.3606e-03
   379.00   1.8109e+10   4.4047e-03
   380.00   1.8388e+10   4.4492e-03
   381.00   1.8671e+10   4.4939e-03
   382.00   1.8956e+10   4.5390e-03
   383.00   1.9245e+10   4.5845e-03
   384.00   1.9537e+10   4.6303e-03
   385.00   1.9832e+10   4.6765e-03
   386.00   2.0130e+10   4.7230e-03
   387.00   2.0432e+10   4.7698e-03
   388.00   2.0737e+10   4.8171e-03
   389.00   2.1046e+10   4.8647e-03
   390.00   2.1358e+10   4.9127e-03
   391.00   2.1673e+10   4.9611e-03
   392.00   2.1991e+10   5.0097e-03
   393.00   2.2313e+10   5.0588e-03
   394.00   2.2639e+10   5.1082e-03
   395.00   2.2968e+10   5.1581e-03
   396.00   2.3300e+10   5.2082e-03
   397.00   2.3636e+10   5.2588e-03
   398.00   2.3976e+10   5.3097e-03
   399.00   2.4319e+10   5.3611e-03
   400.00   2.4666e+10   5.4127e-03
   401.00   2.5016e+10   5.4648e-03
   402.00   2.5370e+10   5.5172e-03
   403.00   2.5728e+10   5.5701e-03
   404.00   2.6089e+10   5.6232e-03
   405.00   2.6454e+10   5.6769e-03
   406.00   2.6823e+10   5.7308e-03
   407.00   2.7196e+10   5.7852e-03
   408.00   2.7573e+10   5.8400e-03
   409.00   2.7953e+10   5.8951e-03
   410.00   2.8337e+10   5.9507e-03
   411.00   2.8725e+10   6.0066e-03
   412.00   2.9117e+10   6.0629e-03
   413.00   2.9513e+10   6.1196e-03
   414.00   2.9913e+10   6.1767e-03
   415.00   3.0316e+10   6.2342e-03
   416.00   3.0724e+10   6.2922e-03
   417.00   3.1136e+10   6.3505e-03
   418.00   3.1552e+10   6.4092e-03
   419.00   3.1972e+10   6.4684e-03
   420.00   3.2396e+10   6.5279e-03
   421.00   3.2824e+10   6.5879e-03
   422.00   3.3256e+10   6.6483e-03
   423.00   3.3692e+10   6.7090e-03
   424.00   3.4133e+10   6.7702e-03
   425.00   3.4578e+10   6.8318e-03
   426.00   3.5027e+10   6.8938e-03
   427.00   3.5480e+10   6.9563e-03
   428.00   3.5938e+10   7.0192e-03
   429.00   3.6400e+10   7.0824e-03
   430.00   3.6866e+10   7.1461e-03
   431.00   3.7337e+10   7.2103e-03
   432.00   3.7812e+10   7.2748e-03
   433.00   3.8292e+10   7.3398e-03
   434.00   3.8776e+10   7.4053e-03
   435.00   3.9264e+10   7.4711e-03
   436.00   3.9757e+10   7.5373e-03
   437.00   4.0255e+10   7.6041e-03
   438.00   4.0757e+10   7.6712e-03
   439.00   4.1263e+10   7.7388e-03
   440.00   4.1775e+10   7.8069e-03
   441.00   4.2290e+10   7.8753e-03
   442.00   4.2811e+10   7.9442e-03
   443.00   4.3336e+10   8.0135e-03
   444.00   4.3866e+10   8.0834e-03
   445.00   4.4400e+10   8.1535e-03
   446.00   4.4940e+10   8.2242e-03
   447.00   4.5484e+10   8.2955e-03
   448.00   4.6033e+10   8.3670e-03
   449.00   4.6586e+10   8.4391e-03
   450.00   4.7145e+10   8.5115e-03
   451.00   4.7709e+10   8.5846e-03
   452.00   4.8277e+10   8.6579e-03
   453.00   4.8850e+10   8.7318e-03
   454.00   4.9428e+10   8.8062e-03
   455.00   5.0012e+10   8.8810e-03
   456.00   5.0600e+10   8.9562e-03
   457.00   5.1193e+10   9.0320e-03
   458.00   5.1791e+10   9.1081e-03
   459.00   5.2395e+10   9.1849e-03
   460.00   5.3003e+10   9.2620e-03
   461.00   5.3617e+10   9.3395e-03
   462.00   5.4235e+10   9.4177e-03
   463.00   5.4859e+10   9.4962e-03
   464.00   5.5488e+10   9.5753e-03
   465.00   5.6123e+10   9.6548e-03
   466.00   5.6762e+10   9.7349e-03
   467.00   5.7407e+10   9.8153e-03
   468.00   5.8057e+10   9.8963e-03
   469.00   5.8713e+10   9.9778e-03
   470.00   5.9373e+10   1.0060e-02
   471.00   6.0039e+10   1.0142e-02
   472.00   6.0711e+10   1.0225e-02
   473.00   6.1388e+10   1.0308e-02
   474.00   6.2070e+10   1.0392e-02
   475.00   6.2758e+10   1.0477e-02
   476.00   6.3451e+10   1.0562e-02
   477.00   6.4150e+10   1.0647e-02
   478.00   6.4855e+10   1.0733e-02
   479.00   6.5565e+10   1.0819e-02
   480.00   6.6280e+10   1.0906e-02
   481.00   6.7001e+10   1.0994e-02
   482.00   6.7728e+10   1.1082e-02
   483.00   6.8460e+10   1.1170e-02
   484.00   6.9199e+10   1.1259e-02
   485.00   6.9942e+10   1.1349e-02
   486.00   7.0692e+10   1.1439e-02
   487.00   7.1447e+10   1.1529e-02
   488.00   7.2208e+10   1.1620e-02
   489.00   7.2975e+10   1.1712e-02
   490.00   7.3747e+10   1.1804e-02
   491.00   7.4526e+10   1.1897e-02
   492.00   7.5310e+10   1.1990e-02
   493.00   7.6100e+10   1.2083e-02
   494.00   7.6897e+10   1.2177e-02
   495.00   7.7699e+10   1.2272e-02
   496.00   7.8507e+10   1.2367e-02
   497.00   7.9320e+10   1.2463e-02
   498.00   8.0140e+10   1.2560e-02
   499.00   8.0966e+10   1.2656e-02
   500.00   8.1798e+10   1.2754e-02
   501.00   8.2636e+10   1.2852e-02
   502.00   8.3481e+10   1.2950e-02
   503.00   8.4331e+10   1.3049e-02
   504.00   8.5187e+10   1.3149e-02
   505.00   8.6050e+10   1.3249e-02
   506.00   8.6918e+10   1.3349e-02
   507.00   8.7793e+10   1.3451e-02
   508.00   8.8674e+10   1.3552e-02
   509.00   8.9562e+10   1.3655e-02
   510.00   9.0455e+10   1.3758e-02
   511.00   9.1355e+10   1.3861e-02
   512.00   9.2261e+10   1.3965e-02
   513.00   9.3174e+10   1.4070e-02
   514.00   9.4093e+10   1.4175e-02
   515.00   9.5018e+10   1.4281e-02
   516.00   9.5949e+10   1.4387e-02
   517.00   9.6887e+10   1.4493e-02
   518.00   9.7832e+10   1.4601e-02
   519.00   9.8783e+10   1.4709e-02
   520.00   9.9740e+10   1.4817e-02
   521.00   1.0070e+11   1.4927e-02
   522.00   1.0167e+11   1.5036e-02
   523.00   1.0265e+11   1.5147e-02
   524.00   1.0363e+11   1.5257e-02
   525.00   1.0462e+11   1.5369e-02
   526.00   1.0562e+11   1.5481e-02
   527.00   1.0662e+11   1.5594e-02
   528.00   1.0763e+11   1.5706e-02
   529.00   1.0865e+11   1.5821e-02
   530.00   1.0967e+11   1.5935e-02
   531.00   1.1070e+11   1.6050e-02
   532.00   1.1174e+11   1.6166e-02
   533.00   1.1278e+11   1.6282e-02
   534.00   1.1383e+11   1.6399e-02
   535.00   1.1489e+11   1.6516e-02
   536.00   1.1595e+11   1.6634e-02
   537.00   1.1702e+11   1.6752e-02
   538.00   1.1810e+11   1.6871e-02
   539.00   1.1918e+11   1.6991e-02
   540.00   1.2027e+11   1.7111e-02
   541.00   1.2137e+11   1.7233e-02
   542.00   1.2247e+11   1.7354e-02
   543.00   1.2359e+11   1.7477e-02
   544.00   1.2470e+11   1.7599e-02
   545.00   1.2583e+11   1.7723e-02
   546.00   1.2696e+11   1.7847e-02
   547.00   1.2810e+11   1.7972e-02
   548.00   1.2925e+11   1.8097e-02
   549.00   1.3040e+11   1.8223e-02
   550.00   1.3156e+11   1.8350e-02
   551.00   1.3273e+11   1.8477e-02
   552.00   1.3390e+11   1.8605e-02
   553.00   1.3508e+11   1.8733e-02
   554.00   1.3627e+11   1.8862e-02
   555.00   1.3747e+11   1.8992e-02
   556.00   1.3867e+11   1.9123e-02
   557.00   1.3988e+11   1.9253e-02
   558.00   1.4110e+11   1.9385e-02
   559.00   1.4232e+11   1.9518e-02
   560.00   1.4355e+11   1.9650e-02
   561.00   1.4479e+11   1.9784e-02
   562.00   1.4604e+11   1.9918e-02
   563.00   1.4729e+11   2.0053e-02
   564.00   1.4855e+11   2.0188e-02
   565.00   1.4982e+11   2.0325e-02
   566.00   1.5109e+11   2.0462e-02
   567.00   1.5237e+11   2.0600e-02
   568.00   1.5366e+11   2.0737e-02
   569.00   1.5496e+11   2.0877e-02
   570.00   1.5626e+11   2.1016e-02
   571.00   1.5757e+11   2.1157e-02
   572.00   1.5889e+11   2.1297e-02
   573.00   1.6022e+11   2.1439e-02
   574.00   1.6155e+11   2.1581e-02
   575.00   1.6289e+11   2.1724e-02
   576.00   1.6424e+11   2.1868e-02
   577.00   1.6560e+11   2.2011e-02
   578.00   1.6696e+11   2.2157e-02
   579.00   1.6833e+11   2.2302e-02
   580.00   1.6971e+11   2.2448e-02
   581.00   1.7110e+11   2.2595e-02
   582.00   1.7249e+11   2.2743e-02
   583.00   1.7389e+11   2.2891e-02
   584.00   1.7530e+11   2.3040e-02
   585.00   1.7671e+11   2.3190e-02
   586.00   1.7814e+11   2.3341e-02
   587.00   1.7957e+11   2.3491e-02
   588.00   1.8101e+11   2.3644e-02
   589.00   1.8245e+11   2.3796e-02
   590.00   1.8391e+11   2.3949e-02
   591.00   1.8537e+11   2.4103e-02
   592.00   1.8684e+11   2.4258e-02
   593.00   1.8832e+11   2.4413e-02
   594.00   1.8980e+11   2.4569e-02
   595.00   1.9129e+11   2.4726e-02
   596.00   1.9279e+11   2.4883e-02
   597.00   1.9430e+11   2.5042e-02
   598.00   1.9582e+11   2.5201e-02
   599.00   1.9734e+11   2.5360e-02
   600.00   1.9887e+11   2.5520e-02
   601.00   2.0041e+11   2.5682e-02
   602.00   2.0195e+11   2.5843e-02
   603.00   2.0351e+11   2.6005e-02
   604.00   2.0507e+11   2.6169e-02
   605.00   2.0664e+11   2.6333e-02
   606.00   2.0822e+11   2.6497e-02
   607.00   2.0980e+11   2.6663e-02
   608.00   2.1140e+11   2.6830e-02
   609.00   2.1300e+11   2.6996e-02
   610.00   2.1461e+11   2.7164e-02
   611.00   2.1622e+11   2.7332e-02
   612.00   2.1785e+11   2.7502e-02
   613.00   2.1948e+11   2.7671e-02
   614.00   2.2112e+11   2.7842e-02
   615.00   2.2277e+11   2.8013e-02
   616.00   2.2443e+11   2.8186e-02
   617.00   2.2609e+11   2.8358e-02
   618.00   2.2776e+11   2.8532e-02
   619.00   2.2944e+11   2.8706e-02
   620.00   2.3113e+11   2.8881e-02
   621.00   2.3283e+11   2.9058e-02
   622.00   2.3453e+11   2.9234e-02
   623.00   2.3624e+11   2.9411e-02
   624.00   2.3796e+11   2.9590e-02
   625.00   2.3969e+11   2.9769e-02
   626.00   2.4143e+11   2.9948e-02
   627.00   2.4317e+11   3.0129e-02
   628.00   2.4492e+11   3.0310e-02
   629.00   2.4668e+11   3.0492e-02
   630.00   2.4845e+11   3.0675e-02
   631.00   2.5023e+11   3.0859e-02
   632.00   2.5201e+11   3.1043e-02
   633.00   2.5381e+11   3.1228e-02
   634.00   2.5561e+11   3.1414e-02
   635.00   2.5741e+11   3.1601e-02
   636.00   2.5923e+11   3.1788e-02
   637.00   2.6106e+11   3.1977e-02
   638.00   2.6289e+11   3.2166e-02
   639.00   2.6473e+11   3.2356e-02
   640.00   2.6658e+11   3.2547e-02
   641.00   2.6844e+11   3.2738e-02
   642.00   2.7030e+11   3.2931e-02
   643.00   2.7218e+11   3.3124e-02
   644.00   2.7406e+11   3.3318e-02
   645.00   2.7595e+11   3.3513e-02
   646.00   2.7785e+11   3.3708e-02
   647.00   2.7975e+11   3.3904e-02
   648.00   2.8167e+11   3.4102e-02
   649.00   2.8359e+11   3.4300e-02
   650.00   2.8552e+11   3.4499e-02
   651.00   2.8746e+11   3.4699e-02
   652.00   2.8941e+11   3.4899e-02
   653.00   2.9136e+11   3.5101e-02
   654.00   2.9333e+11   3.5302e-02
   655.00   2.9530e+11   3.5505e-02
   656.00   2.9728e+11   3.5710e-02
   657.00   2.9927e+11   3.5913e-02
   658.00   3.0126e+11   3.6119e-02
   659.00   3.0327e+11   3.6325e-02
   660.00   3.0528e+11   3.6533e-02
   661.00   3.0730e+11   3.6740e-02
   662.00   3.0933e+11   3.6949e-02
   663.00   3.1137e+11   3.7159e-02
   664.00   3.1342e+11   3.7370e-02
   665.00   3.1547e+11   3.7581e-02
   666.00   3.1754e+11   3.7793e-02
   667.00   3.1961e+11   3.8007e-02
   668.00   3.2169e+11   3.8220e-02
   669.00   3.2378e+11   3.8436e-02
   670.00   3.2587e+11   3.8651e-02
   671.00   3.2798e+11   3.8868e-02
   672.00   3.3009e+11   3.9084e-02
   673.00   3.3221e+11   3.9303e-02
   674.00   3.3434e+11   3.9522e-02
   675.00   3.3648e+11   3.9743e-02
   676.00   3.3863e+11   3.9963e-02
   677.00   3.4078e+11   4.0184e-02
   678.00   3.4294e+11   4.0407e-02
   679.00   3.4512e+11   4.0630e-02
   680.00   3.4730e+11   4.0855e-02
   681.00   3.4948e+11   4.1081e-02
   682.00   3.5168e+11   4.1307e-02
   683.00   3.5388e+11   4.1534e-02
   684.00   3.5610e+11   4.1761e-02
   685.00   3.5832e+11   4.1991e-02
   686.00   3.6055e+11   4.2220e-02
   687.00   3.6279e+11   4.2450e-02
   688.00   3.6504e+11   4.2683e-02
   689.00   3.6729e+11   4.2914e-02
   690.00   3.6955e+11   4.3148e-02
   691.00   3.7183e+11   4.3382e-02
   692.00   3.7411e+11   4.3617e-02
   693.00   3.7640e+11   4.3854e-02
   694.00   3.7869e+11   4.4090e-02
   695.00   3.8100e+11   4.4328e-02
   696.00   3.8331e+11   4.4567e-02
   697.00   3.8564e+11   4.4807e-02
   698.00   3.8797e+11   4.5048e-02
   699.00   3.9031e+11   4.5289e-02
   700.00   3.9266e+11   4.5532e-02
   701.00   3.9501e+11   4.5775e-02
   702.00   3.9738e+11   4.6019e-02
   703.00   3.9975e+11   4.6264e-02
   704.00   4.0213e+11   4.6511e-02
   705.00   4.0452e+11   4.6757e-02
   706.00   4.0692e+11   4.7005e-02
   707.00   4.0933e+11   4.7255e-02
   708.00   4.1174e+11   4.7505e-02
   709.00   4.1417e+11   4.7755e-02
   710.00   4.1660e+11   4.8008e-02
   711.00   4.1904e+11   4.8260e-02
   712.00   4.2149e+11   4.8514e-02
   713.00   4.2395e+11   4.8769e-02
   714.00   4.2641e+11   4.9024e-02
   715.00   4.2889e+11   4.9281e-02
   716.00   4.3137e+11   4.9539e-02
   717.00   4.3386e+11   4.9797e-02
   718.00   4.3636e+11   5.0057e-02
   719.00   4.3887e+11   5.0318e-02
   720.00   4.4139e+11   5.0578e-02
   721.00   4.4391e+11   5.0841e-02
   722.00   4.4645e+11   5.1105e-02
   723.00   4.4899e+11   5.1369e-02
   724.00   4.5154e+11   5.1634e-02
   725.00   4.5410e+11   5.1900e-02
   726.00   4.5667e+11   5.2168e-02
   727.00   4.5925e+11   5.2436e-02
   728.00   4.6183e+11   5.2705e-02
   729.00   4.6442e+11   5.2976e-02
   730.00   4.6703e+11   5.3247e-02
   731.00   4.6964e+11   5.3519e-02
   732.00   4.7225e+11   5.3792e-02
   733.00   4.7488e+11   5.4066e-02
   734.00   4.7752e+11   5.4342e-02
   735.00   4.8016e+11   5.4618e-02
   736.00   4.8281e+11   5.4896e-02
   737.00   4.8548e+11   5.5174e-02
   738.00   4.8814e+11   5.5453e-02
   739.00   4.9082e+11   5.5733e-02
   740.00   4.9351e+11   5.6014e-02
   741.00   4.9620e+11   5.6297e-02
   742.00   4.9891e+11   5.6580e-02
   743.00   5.0162e+11   5.6864e-02
   744.00   5.0434e+11   5.7150e-02
   745.00   5.0707e+11   5.7437e-02
   746.00   5.0981e+11   5.7725e-02
   747.00   5.1255e+11   5.8013e-02
   748.00   5.1531e+11   5.8302e-02
   749.00   5.1807e+11   5.8593e-02
   750.00   5.2084e+11   5.8884e-02
   751.00   5.2362e+11   5.9177e-02
   752.00   5.2641e+11   5.9471e-02
   753.00   5.2921e+11   5.9766e-02
   754.00   5.3201e+11   6.0061e-02
   755.00   5.3482e+11   6.0358e-02
   756.00   5.3765e+11   6.0657e-02
   757.00   5.4048e+11   6.0955e-02
   758.00   5.4332e+11   6.1256e-02
   759.00   5.4616e+11   6.1556e-02
   760.00   5.4902e+11   6.1859e-02
   761.00   5.5188e+11   6.2162e-02
   762.00   5.5476e+11   6.2466e-02
   763.00   5.5764e+11   6.2771e-02
   764.00   5.6053e+11   6.3078e-02
   765.00   5.6343e+11   6.3385e-02
   766.00   5.6633e+11   6.3694e-02
   767.00   5.6925e+11   6.4004e-02
   768.00   5.7217e+11   6.4315e-02
   769.00   5.7510e+11   6.4626e-02
   770.00   5.7804e+11   6.4939e-02
   771.00   5.8099e+11   6.5253e-02
   772.00   5.8395e+11   6.5569e-02
   773.00   5.8692e+11   6.5885e-02
   774.00   5.8989e+11   6.6202e-02
   775.00   5.9287e+11   6.6520e-02
   776.00   5.9586e+11   6.6840e-02
   777.00   5.9886e+11   6.7161e-02
   778.00   6.0187e+11   6.7483e-02
   779.00   6.0489e+11   6.7806e-02
   780.00   6.0791e+11   6.8130e-02
   781.00   6.1095e+11   6.8454e-02
   782.00   6.1399e+11   6.8780e-02
   783.00   6.1704e+11   6.9108e-02
   784.00   6.2010e+11   6.9436e-02
   785.00   6.2316e+11   6.9766e-02
   786.00   6.2624e+11   7.0097e-02
   787.00   6.2932e+11   7.0429e-02
   788.00   6.3241e+11   7.0762e-02
   789.00   6.3551e+11   7.1096e-02
   790.00   6.3862e+11   7.1432e-02
   791.00   6.4174e+11   7.1768e-02
   792.00   6.4487e+11   7.2106e-02
   793.00   6.4800e+11   7.2445e-02
   794.00   6.5114e+11   7.2783e-02
   795.00   6.5429e+11   7.3125e-02
   796.00   6.5745e+11   7.3467e-02
   797.00   6.6062e+11   7.3810e-02
   798.00   6.6380e+11   7.4155e-02
   799.00   6.6698e+11   7.4500e-02
   800.00   6.7017e+11   7.4847e-02
   801.00   6.7337e+11   7.5195e-02
   802.00   6.7658e+11   7.5545e-02
   803.00   6.7980e+11   7.5895e-02
   804.00   6.8303e+11   7.6247e-02
   805.00   6.8626e+11   7.6599e-02
   806.00   6.8950e+11   7.6953e-02
   807.00   6.9276e+11   7.7308e-02
   808.00   6.9601e+11   7.7665e-02
   809.00   6.9928e+11   7.8022e-02
   810.00   7.0256e+11   7.8381e-02
   811.00   7.0584e+11   7.8741e-02
   812.00   7.0914e+11   7.9101e-02
   813.00   7.1244e+11   7.9463e-02
   814.00   7.1575e+11   7.9827e-02
   815.00   7.1906e+11   8.0192e-02
   816.00   7.2239e+11   8.0558e-02
   817.00   7.2572e+11   8.0925e-02
   818.00   7.2907e+11   8.1293e-02
   819.00   7.3242e+11   8.1663e-02
   820.00   7.3578e+11   8.2034e-02
   821.00   7.3914e+11   8.2406e-02
   822.00   7.4252e+11   8.2779e-02
   823.00   7.4590e+11   8.3153e-02
   824.00   7.4929e+11   8.3528e-02
   825.00   7.5270e+11   8.3905e-02
   826.00   7.5610e+11   8.4284e-02
   827.00   7.5952e+11   8.4663e-02
   828.00   7.6295e+11   8.5044e-02
   829.00   7.6638e+11   8.5425e-02
   830.00   7.6982e+11   8.5808e-02
   831.00   7.7327e+11   8.6193e-02
   832.00   7.7673e+11   8.6579e-02
   833.00   7.8020e+11   8.6966e-02
   834.00   7.8367e+11   8.7353e-02
   835.00   7.8715e+11   8.7743e-02
   836.00   7.9064e+11   8.8133e-02
   837.00   7.9414e+11   8.8526e-02
   838.00   7.9765e+11   8.8918e-02
   839.00   8.0117e+11   8.9313e-02
   840.00   8.0469e+11   8.9709e-02
   841.00   8.0822e+11   9.0106e-02
   842.00   8.1176e+11   9.0504e-02
   843.00   8.1531e+11   9.0904e-02
   844.00   8.1887e+11   9.1305e-02
   845.00   8.2243e+11   9.1706e-02
   846.00   8.2601e+11   9.2110e-02
   847.00   8.2959e+11   9.2514e-02
   848.00   8.3318e+11   9.2921e-02
   849.00   8.3677e+11   9.3329e-02
   850.00   8.4038e+11   9.3737e-02
   851.00   8.4399e+11   9.4147e-02
   852.00   8.4762e+11   9.4558e-02
   853.00   8.5125e+11   9.4971e-02
   854.00   8.5488e+11   9.5384e-02
   855.00   8.5853e+11   9.5800e-02
   856.00   8.6218e+11   9.6216e-02
   857.00   8.6585e+11   9.6634e-02
   858.00   8.6952e+11   9.7053e-02
   859.00   8.7320e+11   9.7474e-02
   860.00   8.7688e+11   9.7896e-02
   861.00   8.8058e+11   9.8319e-02
   862.00   8.8428e+11   9.8744e-02
   863.00   8.8799e+11   9.9169e-02
   864.00   8.9171e+11   9.9596e-02
   865.00   8.9544e+11   1.0003e-01
   866.00   8.9917e+11   1.0046e-01
   867.00   9.0292e+11   1.0089e-01
   868.00   9.0667e+11   1.0132e-01
   869.00   9.1043e+11   1.0175e-01
   870.00   9.1419e+11   1.0219e-01
   871.00   9.1797e+11   1.0262e-01
   872.00   9.2175e+11   1.0306e-01
   873.00   9.2554e+11   1.0350e-01
   874.00   9.2934e+11   1.0394e-01
   875.00   9.3315e+11   1.0439e-01
   876.00   9.3697e+11   1.0483e-01
   877.00   9.4079e+11   1.0527e-01
   878.00   9.4462e+11   1.0572e-01
   879.00   9.4846e+11   1.0617e-01
   880.00   9.5231e+11   1.0662e-01
   881.00   9.5616e+11   1.0707e-01
   882.00   9.6003e+11   1.0752e-01
   883.00   9.6390e+11   1.0797e-01
   884.00   9.6778e+11   1.0843e-01
   885.00   9.7166e+11   1.0888e-01
   886.00   9.7556e+11   1.0934e-01
   887.00   9.7946e+11   1.0980e-01
   888.00   9.8337e+11   1.1026e-01
   889.00   9.8729e+11   1.1072e-01
   890.00   9.9122e+11   1.1119e-01
   891.00   9.9515e+11   1.1165e-01
   892.00   9.9910e+11   1.1212e-01
   893.00   1.0030e+12   1.1258e-01
   894.00   1.0070e+12   1.1305e-01
   895.00   1.0110e+12   1.1352e-01
   896.00   1.0149e+12   1.1400e-01
   897.00   1.0189e+12   1.1447e-01
   898.00   1.0229e+12   1.1494e-01
   899.00   1.0269e+12   1.1542e-01
   900.00   1.0309e+12   1.1590e-01
   901.00   1.0349e+12   1.1638e-01
   902.00   1.0390e+12   1.1686e-01
   903.00   1.0430e+12   1.1734e-01
   904.00   1.0470e+12   1.1782e-01
   905.00   1.0511e+12   1.1831e-01
   906.00   1.0551e+12   1.1880e-01
   907.00   1.0592e+12   1.1928e-01
   908.00   1.0632e+12   1.1977e-01
   909.00   1.0673e+12   1.2026e-01
   910.00   1.0714e+12   1.2076e-01
   911.00   1.0755e+12   1.2125e-01
   912.00   1.0796e+12   1.2174e-01
   913.00   1.0837e+12   1.2224e-01
   914.00   1.0878e+12   1.2274e-01
   915.00   1.0919e+12   1.2324e-01
   916.00   1.0961e+12   1.2374e-01
   917.00   1.1002e+12   1.2424e-01
   918.00   1.1044e+12   1.2475e-01
   919.00   1.1085e+12   1.2525e-01
   920.00   1.1127e+12   1.2576e-01
   921.00   1.1168e+12   1.2627e-01
   922.00   1.1210e+12   1.2678e-01
   923.00   1.1252e+12   1.2730e-01
   924.00   1.1294e+12   1.2781e-01
   925.00   1.1336e+12   1.2832e-01
   926.00   1.1378e+12   1.2884e-01
   927.00   1.1420e+12   1.2935e-01
   928.00   1.1462e+12   1.2988e-01
   929.00   1.1505e+12   1.3040e-01
   930.00   1.1547e+12   1.3092e-01
   931.00   1.1590e+12   1.3145e-01
   932.00   1.1632e+12   1.3197e-01
   933.00   1.1675e+12   1.3249e-01
   934.00   1.1717e+12   1.3303e-01
   935.00   1.1760e+12   1.3356e-01
   936.00   1.1803e+12   1.3409e-01
   937.00   1.1846e+12   1.3463e-01
   938.00   1.1889e+12   1.3515e-01
   939.00   1.1932e+12   1.3569e-01
   940.00   1.1975e+12   1.3623e-01
   941.00   1.2018e+12   1.3677e-01
   942.00   1.2062e+12   1.3732e-01
   943.00   1.2105e+12   1.3786e-01
   944.00   1.2148e+12   1.3840e-01
   945.00   1.2192e+12   1.3895e-01
   946.00   1.2236e+12   1.3950e-01
   947.00   1.2279e+12   1.4005e-01
   948.00   1.2323e+12   1.4059e-01
   949.00   1.2367e+12   1.4115e-01
   950.00   1.2411e+12   1.4170e-01
   951.00   1.2455e+12   1.4226e-01
   952.00   1.2499e+12   1.4282e-01
   953.00   1.2543e+12   1.4337e-01
   954.00   1.2587e+12   1.4394e-01
   955.00   1.2631e+12   1.4450e-01
   956.00   1.2676e+12   1.4507e-01
   957.00   1.2720e+12   1.4563e-01
   958.00   1.2765e+12   1.4620e-01
   959.00   1.2809e+12   1.4677e-01
   960.00   1.2854e+12   1.4734e-01
   961.00   1.2898e+12   1.4791e-01
   962.00   1.2943e+12   1.4848e-01
   963.00   1.2988e+12   1.4906e-01
   964.00   1.3033e+12   1.4964e-01
   965.00   1.3078e+12   1.5022e-01
   966.00   1.3123e+12   1.5080e-01
   967.00   1.3168e+12   1.5138e-01
   968.00   1.3214e+12   1.5197e-01
   969.00   1.3259e+12   1.5255e-01
   970.00   1.3304e+12   1.5314e-01
   971.00   1.3350e+12   1.5373e-01
   972.00   1.3395e+12   1.5432e-01
   973.00   1.3441e+12   1.5491e-01
   974.00   1.3487e+12   1.5551e-01
   975.00   1.3532e+12   1.5610e-01
   976.00   1.3578e+12   1.5670e-01
   977.00   1.3624e+12   1.5730e-01
   978.00   1.3670e+12   1.5791e-01
   979.00   1.3716e+12   1.5850e-01
   980.00   1.3762e+12   1.5911e-01
   981.00   1.3808e+12   1.5972e-01
   982.00   1.3855e+12   1.6032e-01
   983.00   1.3901e+12   1.6093e-01
   984.00   1.3947e+12   1.6155e-01
   985.00   1.3994e+12   1.6216e-01
   986.00   1.4040e+12   1.6277e-01
   987.00   1.4087e+12   1.6340e-01
   988.00   1.4134e+12   1.6401e-01
   989.00   1.4181e+12   1.6463e-01
   990.00   1.4227e+12   1.6525e-01
   991.00   1.4274e+12   1.6587e-01
   992.00   1.4321e+12   1.6650e-01
   993.00   1.4368e+12   1.6713e-01
   994.00   1.4415e+12   1.6776e-01
   995.00   1.4463e+12   1.6839e-01
   996.00   1.4510e+12   1.6902e-01
   997.00   1.4557e+12   1.6966e-01
   998.00   1.4605e+12   1.7029e-01
   999.00   1.4652e+12   1.7093e-01
  1000.00   1.4700e+12   1.7156e-01


==> data/34cl_2_all_up_1_misch_et_al.txt <==
> From method of Misch et al (2020) LA-UR-20-22828.  Data released under LA-UR-20-26010.
> Reaction rates [1/s] for 34cl state 2 (E = 146.36 keV).
> The column labeled "beta+" is the sum of both positron emission and electron capture.
> rho*Ye = 100000.0 [g/cm^3]
> T [keV]          -->1        beta+
     1.00   1.6106e-04   2.2969e-04
     2.00   1.6106e-04   2.2967e-04
     3.00   1.6106e-04   2.2964e-04
     4.00   1.6106e-04   2.2959e-04
     5.00   1.6106e-04   2.2954e-04
     6.00   1.6106e-04   2.2946e-04
     7.00   1.6106e-04   2.2938e-04
     8.00   1.6106e-04   2.2928e-04
     9.00   1.6107e-04   2.2917e-04
    10.00   1.6146e-04   2.2904e-04
    11.00   1.6803e-04   2.2891e-04
    12.00   2.3662e-04   2.2876e-04
    13.00   7.2893e-04   2.2860e-04
    14.00   3.3604e-03   2.2844e-04
    15.00   1.4476e-02   2.2827e-04
    16.00   5.3279e-02   2.2810e-04
    17.00   1.6912e-01   2.2793e-04
    18.00   4.7289e-01   2.2776e-04
    19.00   1.1877e+00   2.2759e-04
    20.00   2.7227e+00   2.2743e-04
    21.00   5.7738e+00   2.2727e-04
    22.00   1.1451e+01   2.2713e-04
    23.00   2.1436e+01   2.2699e-04
    24.00   3.8167e+01   2.2687e-04
    25.00   6.5065e+01   2.2677e-04
    26.00   1.0679e+02   2.2669e-04
    27.00   1.6956e+02   2.2663e-04
    28.00   2.6151e+02   2.2659e-04
    29.00   3.9318e+02   2.2658e-04
    30.00   5.7798e+02   2.2659e-04
    31.00   8.3288e+02   2.2663e-04
    32.00   1.1791e+03   2.2671e-04
    33.00   1.6431e+03   2.2682e-04
    34.00   2.2572e+03   2.2695e-04
    35.00   3.0609e+03   2.2713e-04
    36.00   4.1018e+03   2.2733e-04
    37.00   5.4371e+03   2.2757e-04
    38.00   7.1341e+03   2.2786e-04
    39.00   9.2722e+03   2.2817e-04
    40.00   1.1944e+04   2.2852e-04
    41.00   1.5254e+04   2.2890e-04
    42.00   1.9326e+04   2.2931e-04
    43.00   2.4296e+04   2.2975e-04
    44.00   3.0319e+04   2.3023e-04
    45.00   3.7566e+04   2.3074e-04
    46.00   4.6228e+04   2.3128e-04
    47.00   5.6515e+04   2.3185e-04
    48.00   6.8653e+04   2.3247e-04
    49.00   8.2890e+04   2.3310e-04
    50.00   9.9492e+04   2.3376e-04
    51.00   1.1874e+05   2.3445e-04
    52.00   1.4095e+05   2.3516e-04
    53.00   1.6643e+05   2.3591e-04
    54.00   1.9552e+05   2.3669e-04
    55.00   2.2857e+05   2.3747e-04
    56.00   2.6597e+05   2.3830e-04
    57.00   3.0808e+05   2.3914e-04
    58.00   3.5532e+05   2.4001e-04
    59.00   4.0809e+05   2.4091e-04
    60.00   4.6681e+05   2.4183e-04
    61.00   5.3192e+05   2.4278e-04
    62.00   6.0385e+05   2.4373e-04
    63.00   6.8307e+05   2.4472e-04
    64.00   7.7001e+05   2.4574e-04
    65.00   8.6516e+05   2.4677e-04
    66.00   9.6896e+05   2.4784e-04
    67.00   1.0819e+06   2.4892e-04
    68.00   1.2044e+06   2.5002e-04
    69.00   1.3370e+06   2.5114e-04
    70.00   1.4801e+06   2.5229e-04
    71.00   1.6343e+06   2.5346e-04
    72.00   1.7999e+06   2.5466e-04
    73.00   1.9774e+06   2.5588e-04
    74.00   2.1674e+06   2.5711e-04
    75.00   2.3702e+06   2.5837e-04
    76.00   2.5863e+06   2.5965e-04
    77.00   2.8161e+06   2.6096e-04
    78.00   3.0602e+06   2.6230e-04
    79.00   3.3188e+06   2.6366e-04
    80.00   3.5925e+06   2.6503e-04
    81.00   3.8816e+06   2.6643e-04
    82.00   4.1867e+06   2.6786e-04
    83.00   4.5079e+06   2.6931e-04
    84.00   4.8459e+06   2.7078e-04
    85.00   5.2008e+06   2.7227e-04
    86.00   5.5732e+06   2.7380e-04
    87.00   5.9634e+06   2.7534e-04
    88.00   6.3717e+06   2.7691e-04
    89.00   6.7986e+06   2.7852e-04
    90.00   7.2442e+06   2.8013e-04
    91.00   7.7091e+06   2.8178e-04
    92.00   8.1935e+06   2.8346e-04
    93.00   8.6978e+06   2.8515e-04
    94.00   9.2223e+06   2.8687e-04
    95.00   9.7673e+06   2.8863e-04
    96.00   1.0333e+07   2.9040e-04
    97.00   1.0920e+07   2.9220e-04
    98.00   1.1529e+07   2.9402e-04
    99.00   1.2159e+07   2.9588e-04
   100.00   1.2812e+07   2.9776e-04
   101.00   1.3488e+07   2.9967e-04
   102.00   1.4186e+07   3.0161e-04
   103.00   1.4908e+07   3.0357e-04
   104.00   1.5654e+07   3.0557e-04
   105.00   1.6425e+07   3.0758e-04
   106.00   1.7220e+07   3.0963e-04
   107.00   1.8041e+07   3.1171e-04
   108.00   1.8889e+07   3.1382e-04
   109.00   1.9763e+07   3.1595e-04
   110.00   2.0666e+07   3.1811e-04
   111.00   2.1597e+07   3.2031e-04
   112.00   2.2558e+07   3.2252e-04
   113.00   2.3551e+07   3.2478e-04
   114.00   2.4576e+07   3.2706e-04
   115.00   2.5635e+07   3.2937e-04
   116.00   2.6730e+07   3.3172e-04
   117.00   2.7863e+07   3.3409e-04
   118.00   2.9035e+07   3.3651e-04
   119.00   3.0251e+07   3.3895e-04
   120.00   3.1512e+07   3.4141e-04
   121.00   3.2821e+07   3.4392e-04
   122.00   3.4183e+07   3.4646e-04
   123.00   3.5602e+07   3.4903e-04
   124.00   3.7081e+07   3.5164e-04
   125.00   3.8626e+07   3.5428e-04
   126.00   4.0243e+07   3.5695e-04
   127.00   4.1938e+07   3.5967e-04
   128.00   4.3719e+07   3.6241e-04
   129.00   4.5592e+07   3.6520e-04
   130.00   4.7567e+07   3.6802e-04
   131.00   4.9654e+07   3.7088e-04
   132.00   5.1863e+07   3.7379e-04
   133.00   5.4206e+07   3.7673e-04
   134.00   5.6695e+07   3.7972e-04
   135.00   5.9346e+07   3.8275e-04
   136.00   6.2174e+07   3.8582e-04
   137.00   6.5196e+07   3.8894e-04
   138.00   6.8431e+07   3.9211e-04
   139.00   7.1899e+07   3.9532e-04
   140.00   7.5624e+07   3.9859e-04
   141.00   7.9628e+07   4.0191e-04
   142.00   8.3940e+07   4.0528e-04
   143.00   8.8587e+07   4.0871e-04
   144.00   9.3601e+07   4.1219e-04
   145.00   9.9015e+07   4.1574e-04
   146.00   1.0487e+08   4.1935e-04
   147.00   1.1119e+08   4.2302e-04
   148.00   1.1804e+08   4.2677e-04
   149.00   1.2545e+08   4.3059e-04
   150.00   1.3348e+08   4.3447e-04
   151.00   1.4217e+08   4.3844e-04
   152.00   1.5158e+08   4.4249e-04
   153.00   1.6178e+08   4.4662e-04
   154.00   1.7282e+08   4.5084e-04
   155.00   1.8478e+08   4.5516e-04
   156.00   1.9772e+08   4.5957e-04
   157.00   2.1174e+08   4.6407e-04
   158.00   2.2690e+08   4.6869e-04
   159.00   2.4330e+08   4.7341e-04
   160.00   2.6103e+08   4.7824e-04
   161.00   2.8020e+08   4.8319e-04
   162.00   3.0089e+08   4.8827e-04
   163.00   3.2323e+08   4.9347e-04
   164.00   3.4733e+08   4.9880e-04
   165.00   3.7331e+08   5.0427e-04
   166.00   4.0130e+08   5.0988e-04
   167.00   4.3144e+08   5.1564e-04
   168.00   4.6387e+08   5.2155e-04
   169.00   4.9874e+08   5.2761e-04
   170.00   5.3620e+08   5.3383e-04
   171.00   5.7643e+08   5.4022e-04
   172.00   6.1959e+08   5.4678e-04
   173.00   6.6586e+08   5.5350e-04
   174.00   7.1542e+08   5.6041e-04
   175.00   7.6848e+08   5.6748e-04
   176.00   8.2524e+08   5.7476e-04
   177.00   8.8590e+08   5.8220e-04
   178.00   9.5070e+08   5.8985e-04
   179.00   1.0198e+09   5.9767e-04
   180.00   1.0936e+09   6.0570e-04
   181.00   1.1722e+09   6.1393e-04
   182.00   1.2559e+09   6.2234e-04
   183.00   1.3449e+09   6.3096e-04
   184.00   1.4396e+09   6.3979e-04
   185.00   1.5401e+09   6.4880e-04
   186.00   1.6469e+09   6.5802e-04
   187.00   1.7602e+09   6.6745e-04
   188.00   1.8803e+09   6.7708e-04
   189.00   2.0075e+09   6.8692e-04
   190.00   2.1422e+09   6.9696e-04
   191.00   2.2847e+09   7.0721e-04
   192.00   2.4354e+09   7.1765e-04
   193.00   2.5945e+09   7.2830e-04
   194.00   2.7625e+09   7.3915e-04
   195.00   2.9398e+09   7.5020e-04
   196.00   3.1267e+09   7.6146e-04
   197.00   3.3236e+09   7.7291e-04
   198.00   3.5309e+09   7.8457e-04
   199.00   3.7492e+09   7.9642e-04
   200.00   3.9786e+09   8.0848e-04
   201.00   4.2198e+09   8.2073e-04
   202.00   4.4732e+09   8.3317e-04
   203.00   4.7392e+09   8.4580e-04
   204.00   5.0183e+09   8.5863e-04
   205.00   5.3110e+09   8.7165e-04
   206.00   5.6177e+09   8.8486e-04
   207.00   5.9390e+09   8.9825e-04
   208.00   6.2754e+09   9.1182e-04
   209.00   6.6275e+09   9.2557e-04
   210.00   6.9957e+09   9.3950e-04
   211.00   7.3807e+09   9.5360e-04
   212.00   7.7831e+09   9.6787e-04
   213.00   8.2033e+09   9.8232e-04
   214.00   8.6421e+09   9.9692e-04
   215.00   9.1000e+09   1.0117e-03
   216.00   9.5777e+09   1.0266e-03
   217.00   1.0076e+10   1.0417e-03
   218.00   1.0595e+10   1.0569e-03
   219.00   1.1136e+10   1.0722e-03
   220.00   1.1700e+10   1.0877e-03
   221.00   1.2287e+10   1.1034e-03
   222.00   1.2898e+10   1.1191e-03
   223.00   1.3534e+10   1.1350e-03
   224.00   1.4196e+10   1.1510e-03
   225.00   1.4884e+10   1.1671e-03
   226.00   1.5599e+10   1.1833e-03
   227.00   1.6343e+10   1.1996e-03
   228.00   1.7116e+10   1.2160e-03
   229.00   1.7919e+10   1.2325e-03
   230.00   1.8752e+10   1.2492e-03
   231.00   1.9618e+10   1.2658e-03
   232.00   2.0517e+10   1.2826e-03
   233.00   2.1450e+10   1.2994e-03
   234.00   2.2418e+10   1.3164e-03
   235.00   2.3422e+10   1.3333e-03
   236.00   2.4464e+10   1.3504e-03
   237.00   2.5544e+10   1.3675e-03
   238.00   2.6663e+10   1.3847e-03
   239.00   2.7823e+10   1.4019e-03
   240.00   2.9026e+10   1.4192e-03
   241.00   3.0272e+10   1.4365e-03
   242.00   3.1562e+10   1.4539e-03
   243.00   3.2898e+10   1.4713e-03
   244.00   3.4282e+10   1.4888e-03
   245.00   3.5714e+10   1.5063e-03
   246.00   3.7196e+10   1.5238e-03
   247.00   3.8729e+10   1.5414e-03
   248.00   4.0316e+10   1.5591e-03
   249.00   4.1957e+10   1.5767e-03
   250.00   4.3654e+10   1.5944e-03
   251.00   4.5408e+10   1.6122e-03
   252.00   4.7221e+10   1.6300e-03
   253.00   4.9095e+10   1.6478e-03
   254.00   5.1032e+10   1.6657e-03
   255.00   5.3032e+10   1.6836e-03
   256.00   5.5098e+10   1.7015e-03
   257.00   5.7231e+10   1.7195e-03
   258.00   5.9434e+10   1.7375e-03
   259.00   6.1707e+10   1.7556e-03
   260.00   6.4053e+10   1.7737e-03
   261.00   6.6474e+10   1.7919e-03
   262.00   6.8971e+10   1.8101e-03
   263.00   7.1546e+10   1.8283e-03
   264.00   7.4202e+10   1.8466e-03
   265.00   7.6939e+10   1.8650e-03
   266.00   7.9761e+10   1.8833e-03
   267.00   8.2670e+10   1.9018e-03
   268.00   8.5666e+10   1.9203e-03
   269.00   8.8753e+10   1.9388e-03
   270.00   9.1932e+10   1.9575e-03
   271.00   9.5205e+10   1.9761e-03
   272.00   9.8576e+10   1.9949e-03
   273.00   1.0204e+11   2.0137e-03
   274.00   1.0561e+11   2.0326e-03
   275.00   1.0929e+11   2.0515e-03
   276.00   1.1307e+11   2.0705e-03
   277.00   1.1695e+11   2.0895e-03
   278.00   1.2095e+11   2.1087e-03
   279.00   1.2506e+11   2.1279e-03
   280.00   1.2928e+11   2.1472e-03
   281.00   1.3363e+11   2.1666e-03
   282.00   1.3809e+11   2.1861e-03
   283.00   1.4267e+11   2.2056e-03
   284.00   1.4738e+11   2.2253e-03
   285.00   1.5222e+11   2.2450e-03
   286.00   1.5718e+11   2.2648e-03
   287.00   1.6228e+11   2.2848e-03
   288.00   1.6751e+11   2.3047e-03
   289.00   1.7288e+11   2.3249e-03
   290.00   1.7839e+11   2.3450e-03
   291.00   1.8404e+11   2.3654e-03
   292.00   1.8984e+11   2.3858e-03
   293.00   1.9579e+11   2.4063e-03
   294.00   2.0189e+11   2.4269e-03
   295.00   2.0814e+11   2.4477e-03
   296.00   2.1455e+11   2.4686e-03
   297.00   2.2111e+11   2.4895e-03
   298.00   2.2784e+11   2.5106e-03
   299.00   2.3474e+11   2.5318e-03
   300.00   2.4180e+11   2.5531e-03
   301.00   2.4904e+11   2.5746e-03
   302.00   2.5645e+11   2.5962e-03
   303.00   2.6403e+11   2.6179e-03
   304.00   2.7180e+11   2.6397e-03
   305.00   2.7974e+11   2.6616e-03
   306.00   2.8788e+11   2.6838e-03
   307.00   2.9620e+11   2.7059e-03
   308.00   3.0472e+11   2.7283e-03
   309.00   3.1343e+11   2.7509e-03
   310.00   3.2234e+11   2.7735e-03
   311.00   3.3145e+11   2.7963e-03
   312.00   3.4077e+11   2.8192e-03
   313.00   3.5029e+11   2.8423e-03
   314.00   3.6003e+11   2.8655e-03
   315.00   3.6998e+11   2.8889e-03
   316.00   3.8015e+11   2.9125e-03
   317.00   3.9054e+11   2.9361e-03
   318.00   4.0116e+11   2.9600e-03
   319.00   4.1200e+11   2.9841e-03
   320.00   4.2308e+11   3.0082e-03
   321.00   4.3439e+11   3.0326e-03
   322.00   4.4593e+11   3.0571e-03
   323.00   4.5772e+11   3.0818e-03
   324.00   4.6976e+11   3.1066e-03
   325.00   4.8204e+11   3.1316e-03
   326.00   4.9458e+11   3.1567e-03
   327.00   5.0737e+11   3.1821e-03
   328.00   5.2042e+11   3.2076e-03
   329.00   5.3373e+11   3.2333e-03
   330.00   5.4731e+11   3.2592e-03
   331.00   5.6116e+11   3.2853e-03
   332.00   5.7529e+11   3.3115e-03
   333.00   5.8969e+11   3.3380e-03
   334.00   6.0437e+11   3.3646e-03
   335.00   6.1934e+11   3.3914e-03
   336.00   6.3460e+11   3.4184e-03
   337.00   6.5014e+11   3.4455e-03
   338.00   6.6599e+11   3.4730e-03
   339.00   6.8213e+11   3.5006e-03
   340.00   6.9858e+11   3.5283e-03
   341.00   7.1533e+11   3.5563e-03
   342.00   7.3240e+11   3.5845e-03
   343.00   7.4978e+11   3.6129e-03
   344.00   7.6748e+11   3.6414e-03
   345.00   7.8550e+11   3.6702e-03
   346.00   8.0385e+11   3.6992e-03
   347.00   8.2252e+11   3.7284e-03
   348.00   8.4154e+11   3.7578e-03
   349.00   8.6089e+11   3.7874e-03
   350.00   8.8058e+11   3.8172e-03
   351.00   9.0062e+11   3.8473e-03
   352.00   9.2101e+11   3.8775e-03
   353.00   9.4175e+11   3.9081e-03
   354.00   9.6285e+11   3.9388e-03
   355.00   9.8432e+11   3.9697e-03
   356.00   1.0061e+12   4.0009e-03
   357.00   1.0283e+12   4.0323e-03
   358.00   1.0509e+12   4.0638e-03
   359.00   1.0739e+12   4.0957e-03
   360.00   1.0972e+12   4.1277e-03
   361.00   1.1209e+12   4.1600e-03
   362.00   1.1450e+12   4.1925e-03
   363.00   1.1695e+12   4.2254e-03
   364.00   1.1944e+12   4.2584e-03
   365.00   1.2198e+12   4.2915e-03
   366.00   1.2455e+12   4.3251e-03
   367.00   1.2716e+12   4.3588e-03
   368.00   1.2981e+12   4.3927e-03
   369.00   1.3251e+12   4.4269e-03
   370.00   1.3525e+12   4.4614e-03
   371.00   1.3803e+12   4.4961e-03
   372.00   1.4085e+12   4.5310e-03
   373.00   1.4372e+12   4.5663e-03
   374.00   1.4663e+12   4.6017e-03
   375.00   1.4959e+12   4.6375e-03
   376.00   1.5259e+12   4.6734e-03
   377.00   1.5564e+12   4.7096e-03
   378.00   1.5873e+12   4.7461e-03
   379.00   1.6187e+12   4.7829e-03
   380.00   1.6505e+12   4.8198e-03
   381.00   1.6829e+12   4.8571e-03
   382.00   1.7157e+12   4.8947e-03
   383.00   1.7489e+12   4.9325e-03
   384.00   1.7827e+12   4.9705e-03
   385.00   1.8169e+12   5.0088e-03
   386.00   1.8517e+12   5.0475e-03
   387.00   1.8869e+12   5.0864e-03
   388.00   1.9226e+12   5.1256e-03
   389.00   1.9589e+12   5.1649e-03
   390.00   1.9956e+12   5.2047e-03
   391.00   2.0329e+12   5.2446e-03
   392.00   2.0707e+12   5.2850e-03
   393.00   2.1090e+12   5.3255e-03
   394.00   2.1478e+12   5.3664e-03
   395.00   2.1872e+12   5.4075e-03
   396.00   2.2270e+12   5.4488e-03
   397.00   2.2675e+12   5.4906e-03
   398.00   2.3085e+12   5.5326e-03
   399.00   2.3500e+12   5.5749e-03
   400.00   2.3921e+12   5.6174e-03
   401.00   2.4347e+12   5.6603e-03
   402.00   2.4779e+12   5.7034e-03
   403.00   2.5216e+12   5.7469e-03
   404.00   2.5660e+12   5.7907e-03
   405.00   2.6109e+12   5.8348e-03
   406.00   2.6563e+12   5.8792e-03
   407.00   2.7024e+12   5.9238e-03
   408.00   2.7491e+12   5.9688e-03
   409.00   2.7963e+12   6.0141e-03
   410.00   2.8441e+12   6.0596e-03
   411.00   2.8926e+12   6.1056e-03
   412.00   2.9416e+12   6.1518e-03
   413.00   2.9913e+12   6.1983e-03
   414.00   3.0415e+12   6.2452e-03
   415.00   3.0924e+12   6.2923e-03
   416.00   3.1439e+12   6.3398e-03
   417.00   3.1961e+12   6.3877e-03
   418.00   3.2488e+12   6.4357e-03
   419.00   3.3022e+12   6.4842e-03
   420.00   3.3563e+12   6.5330e-03
   421.00   3.4109e+12   6.5820e-03
   422.00   3.4663e+12   6.6315e-03
   423.00   3.5223e+12   6.6812e-03
   424.00   3.5789e+12   6.7313e-03
   425.00   3.6362e+12   6.7817e-03
   426.00   3.6942e+12   6.8325e-03
   427.00   3.7528e+12   6.8835e-03
   428.00   3.8121e+12   6.9349e-03
   429.00   3.8721e+12   6.9866e-03
   430.00   3.9328e+12   7.0388e-03
   431.00   3.9941e+12   7.0912e-03
   432.00   4.0562e+12   7.1440e-03
   433.00   4.1189e+12   7.1971e-03
   434.00   4.1824e+12   7.2505e-03
   435.00   4.2465e+12   7.3043e-03
   436.00   4.3114e+12   7.3585e-03
   437.00   4.3770e+12   7.4130e-03
   438.00   4.4433e+12   7.4678e-03
   439.00   4.5103e+12   7.5230e-03
   440.00   4.5780e+12   7.5786e-03
   441.00   4.6465e+12   7.6345e-03
   442.00   4.7157e+12   7.6908e-03
   443.00   4.7856e+12   7.7475e-03
   444.00   4.8563e+12   7.8045e-03
   445.00   4.9277e+12   7.8619e-03
   446.00   4.9999e+12   7.9196e-03
   447.00   5.0728e+12   7.9777e-03
   448.00   5.1465e+12   8.0361e-03
   449.00   5.2210e+12   8.0949e-03
   450.00   5.2962e+12   8.1541e-03
   451.00   5.3722e+12   8.2137e-03
   452.00   5.4490e+12   8.2736e-03
   453.00   5.5266e+12   8.3340e-03
   454.00   5.6049e+12   8.3947e-03
   455.00   5.6840e+12   8.4557e-03
   456.00   5.7640e+12   8.5171e-03
   457.00   5.8447e+12   8.5790e-03
   458.00   5.9262e+12   8.6412e-03
   459.00   6.0086e+12   8.7038e-03
   460.00   6.0917e+12   8.7668e-03
   461.00   6.1756e+12   8.8300e-03
   462.00   6.2604e+12   8.8938e-03
   463.00   6.3460e+12   8.9580e-03
   464.00   6.4324e+12   9.0225e-03
   465.00   6.5197e+12   9.0874e-03
   466.00   6.6078e+12   9.1528e-03
   467.00   6.6967e+12   9.2185e-03
   468.00   6.7864e+12   9.2845e-03
   469.00   6.8771e+12   9.3510e-03
   470.00   6.9685e+12   9.4180e-03
   471.00   7.0608e+12   9.4853e-03
   472.00   7.1540e+12   9.5530e-03
   473.00   7.2480e+12   9.6211e-03
   474.00   7.3429e+12   9.6897e-03
   475.00   7.4387e+12   9.7586e-03
   476.00   7.5353e+12   9.8280e-03
   477.00   7.6329e+12   9.8977e-03
   478.00   7.7313e+12   9.9679e-03
   479.00   7.8306e+12   1.0038e-02
   480.00   7.9307e+12   1.0110e-02
   481.00   8.0318e+12   1.0181e-02
   482.00   8.1338e+12   1.0253e-02
   483.00   8.2367e+12   1.0325e-02
   484.00   8.3404e+12   1.0398e-02
   485.00   8.4451e+12   1.0471e-02
   486.00   8.5507e+12   1.0544e-02
   487.00   8.6572e+12   1.0618e-02
   488.00   8.7647e+12   1.0693e-02
   489.00   8.8730e+12   1.0767e-02
   490.00   8.9823e+12   1.0843e-02
   491.00   9.0926e+12   1.0918e-02
   492.00   9.2037e+12   1.0994e-02
   493.00   9.3158e+12   1.1071e-02
   494.00   9.4288e+12   1.1148e-02
   495.00   9.5428e+12   1.1225e-02
   496.00   9.6578e+12   1.1303e-02
   497.00   9.7737e+12   1.1382e-02
   498.00   9.8905e+12   1.1460e-02
   499.00   1.0008e+13   1.1540e-02
   500.00   1.0127e+13   1.1619e-02
   501.00   1.0247e+13   1.1699e-02
   502.00   1.0368e+13   1.1780e-02
   503.00   1.0489e+13   1.1861e-02
   504.00   1.0612e+13   1.1942e-02
   505.00   1.0736e+13   1.2024e-02
   506.00   1.0860e+13   1.2106e-02
   507.00   1.0986e+13   1.2189e-02
   508.00   1.1112e+13   1.2273e-02
   509.00   1.1240e+13   1.2356e-02
   510.00   1.1369e+13   1.2441e-02
   511.00   1.1498e+13   1.2525e-02
   512.00   1.1629e+13   1.2610e-02
   513.00   1.1761e+13   1.2696e-02
   514.00   1.1893e+13   1.2782e-02
   515.00   1.2027e+13   1.2869e-02
   516.00   1.2162e+13   1.2956e-02
   517.00   1.2297e+13   1.3043e-02
   518.00   1.2434e+13   1.3131e-02
   519.00   1.2572e+13   1.3219e-02
   520.00   1.2711e+13   1.3308e-02
   521.00   1.2851e+13   1.3398e-02
   522.00   1.2991e+13   1.3488e-02
   523.00   1.3133e+13   1.3578e-02
   524.00   1.3276e+13   1.3669e-02
   525.00   1.3420e+13   1.3760e-02
   526.00   1.3566e+13   1.3852e-02
   527.00   1.3712e+13   1.3944e-02
   528.00   1.3859e+13   1.4037e-02
   529.00   1.4007e+13   1.4131e-02
   530.00   1.4157e+13   1.4224e-02
   531.00   1.4307e+13   1.4319e-02
   532.00   1.4458e+13   1.4413e-02
   533.00   1.4611e+13   1.4509e-02
   534.00   1.4765e+13   1.4604e-02
   535.00   1.4919e+13   1.4701e-02
   536.00   1.5075e+13   1.4797e-02
   537.00   1.5232e+13   1.4895e-02
   538.00   1.5390e+13   1.4993e-02
   539.00   1.5549e+13   1.5091e-02
   540.00   1.5710e+13   1.5190e-02
   541.00   1.5871e+13   1.5289e-02
   542.00   1.6033e+13   1.5389e-02
   543.00   1.6197e+13   1.5489e-02
   544.00   1.6361e+13   1.5591e-02
   545.00   1.6527e+13   1.5692e-02
   546.00   1.6694e+13   1.5793e-02
   547.00   1.6862e+13   1.5896e-02
   548.00   1.7031e+13   1.5999e-02
   549.00   1.7201e+13   1.6103e-02
   550.00   1.7373e+13   1.6207e-02
   551.00   1.7545e+13   1.6311e-02
   552.00   1.7719e+13   1.6417e-02
   553.00   1.7893e+13   1.6522e-02
   554.00   1.8069e+13   1.6629e-02
   555.00   1.8246e+13   1.6735e-02
   556.00   1.8425e+13   1.6842e-02
   557.00   1.8604e+13   1.6950e-02
   558.00   1.8784e+13   1.7058e-02
   559.00   1.8966e+13   1.7167e-02
   560.00   1.9149e+13   1.7276e-02
   561.00   1.9333e+13   1.7387e-02
   562.00   1.9518e+13   1.7497e-02
   563.00   1.9704e+13   1.7608e-02
   564.00   1.9892e+13   1.7719e-02
   565.00   2.0080e+13   1.7832e-02
   566.00   2.0270e+13   1.7944e-02
   567.00   2.0461e+13   1.8058e-02
   568.00   2.0653e+13   1.8172e-02
   569.00   2.0846e+13   1.8286e-02
   570.00   2.1041e+13   1.8402e-02
   571.00   2.1237e+13   1.8517e-02
   572.00   2.1434e+13   1.8633e-02
   573.00   2.1632e+13   1.8750e-02
   574.00   2.1831e+13   1.8866e-02
   575.00   2.2031e+13   1.8985e-02
   576.00   2.2233e+13   1.9103e-02
   577.00   2.2436e+13   1.9222e-02
   578.00   2.2640e+13   1.9341e-02
   579.00   2.2845e+13   1.9462e-02
   580.00   2.3052e+13   1.9582e-02
   581.00   2.3259e+13   1.9704e-02
   582.00   2.3468e+13   1.9825e-02
   583.00   2.3678e+13   1.9948e-02
   584.00   2.3890e+13   2.0071e-02
   585.00   2.4102e+13   2.0194e-02
   586.00   2.4316e+13   2.0318e-02
   587.00   2.4531e+13   2.0444e-02
   588.00   2.4747e+13   2.0569e-02
   589.00   2.4965e+13   2.0695e-02
   590.00   2.5183e+13   2.0821e-02
   591.00   2.5403e+13   2.0949e-02
   592.00   2.5624e+13   2.1077e-02
   593.00   2.5847e+13   2.1205e-02
   594.00   2.6070e+13   2.1334e-02
   595.00   2.6295e+13   2.1464e-02
   596.00   2.6521e+13   2.1594e-02
   597.00   2.6749e+13   2.1724e-02
   598.00   2.6977e+13   2.1855e-02
   599.00   2.7207e+13   2.1988e-02
   600.00   2.7438e+13   2.2120e-02
   601.00   2.7671e+13   2.2253e-02
   602.00   2.7904e+13   2.2387e-02
   603.00   2.8139e+13   2.2522e-02
   604.00   2.8375e+13   2.2658e-02
   605.00   2.8613e+13   2.2793e-02
   606.00   2.8851e+13   2.2929e-02
   607.00   2.9091e+13   2.3066e-02
   608.00   2.9332e+13   2.3204e-02
   609.00   2.9575e+13   2.3343e-02
   610.00   2.9818e+13   2.3481e-02
   611.00   3.0063e+13   2.3621e-02
   612.00   3.0310e+13   2.3760e-02
   613.00   3.0557e+13   2.3902e-02
   614.00   3.0806e+13   2.4043e-02
   615.00   3.1056e+13   2.4185e-02
   616.00   3.1308e+13   2.4328e-02
   617.00   3.1560e+13   2.4471e-02
   618.00   3.1814e+13   2.4615e-02
   619.00   3.2070e+13   2.4760e-02
   620.00   3.2326e+13   2.4905e-02
   621.00   3.2584e+13   2.5051e-02
   622.00   3.2843e+13   2.5198e-02
   623.00   3.3104e+13   2.5345e-02
   624.00   3.3365e+13   2.5494e-02
   625.00   3.3628e+13   2.5642e-02
   626.00   3.3893e+13   2.5792e-02
   627.00   3.4158e+13   2.5941e-02
   628.00   3.4425e+13   2.6092e-02
   629.00   3.4694e+13   2.6243e-02
   630.00   3.4963e+13   2.6395e-02
   631.00   3.5234e+13   2.6548e-02
   632.00   3.5506e+13   2.6701e-02
   633.00   3.5780e+13   2.6855e-02
   634.00   3.6054e+13   2.7010e-02
   635.00   3.6330e+13   2.7166e-02
   636.00   3.6608e+13   2.7322e-02
   637.00   3.6887e+13   2.7478e-02
   638.00   3.7167e+13   2.7635e-02
   639.00   3.7448e+13   2.7793e-02
   640.00   3.7731e+13   2.7953e-02
   641.00   3.8015e+13   2.8112e-02
   642.00   3.8300e+13   2.8272e-02
   643.00   3.8587e+13   2.8433e-02
   644.00   3.8875e+13   2.8595e-02
   645.00   3.9164e+13   2.8757e-02
   646.00   3.9455e+13   2.8920e-02
   647.00   3.9747e+13   2.9083e-02
   648.00   4.0040e+13   2.9248e-02
   649.00   4.0335e+13   2.9413e-02
   650.00   4.0631e+13   2.9579e-02
   651.00   4.0928e+13   2.9746e-02
   652.00   4.1227e+13   2.9913e-02
   653.00   4.1527e+13   3.0081e-02
   654.00   4.1828e+13   3.0249e-02
   655.00   4.2131e+13   3.0419e-02
   656.00   4.2435e+13   3.0589e-02
   657.00   4.2741e+13   3.0760e-02
   658.00   4.3047e+13   3.0931e-02
   659.00   4.3355e+13   3.1104e-02
   660.00   4.3665e+13   3.1276e-02
   661.00   4.3976e+13   3.1450e-02
   662.00   4.4288e+13   3.1625e-02
   663.00   4.4601e+13   3.1800e-02
   664.00   4.4916e+13   3.1976e-02
   665.00   4.5232e+13   3.2153e-02
   666.00   4.5550e+13   3.2330e-02
   667.00   4.5869e+13   3.2509e-02
   668.00   4.6189e+13   3.2687e-02
   669.00   4.6511e+13   3.2868e-02
   670.00   4.6834e+13   3.3048e-02
   671.00   4.7158e+13   3.3229e-02
   672.00   4.7484e+13   3.3411e-02
   673.00   4.7811e+13   3.3594e-02
   674.00   4.8139e+13   3.3778e-02
   675.00   4.8469e+13   3.3961e-02
   676.00   4.8800e+13   3.4147e-02
   677.00   4.9133e+13   3.4332e-02
   678.00   4.9467e+13   3.4519e-02
   679.00   4.9802e+13   3.4706e-02
   680.00   5.0138e+13   3.4894e-02
   681.00   5.0476e+13   3.5083e-02
   682.00   5.0816e+13   3.5273e-02
   683.00   5.1157e+13   3.5463e-02
   684.00   5.1499e+13   3.5655e-02
   685.00   5.1842e+13   3.5846e-02
   686.00   5.2187e+13   3.6039e-02
   687.00   5.2533e+13   3.6232e-02
   688.00   5.2881e+13   3.6427e-02
   689.00   5.3230e+13   3.6622e-02
   690.00   5.3580e+13   3.6818e-02
   691.00   5.3932e+13   3.7015e-02
   692.00   5.4285e+13   3.7212e-02
   693.00   5.4640e+13   3.7411e-02
   694.00   5.4995e+13   3.7610e-02
   695.00   5.5353e+13   3.7810e-02
   696.00   5.5711e+13   3.8011e-02
   697.00   5.6071e+13   3.8213e-02
   698.00   5.6433e+13   3.8414e-02
   699.00   5.6796e+13   3.8617e-02
   700.00   5.7160e+13   3.8822e-02
   701.00   5.7525e+13   3.9026e-02
   702.00   5.7892e+13   3.9232e-02
   703.00   5.8261e+13   3.9439e-02
   704.00   5.8630e+13   3.9646e-02
   705.00   5.9001e+13   3.9854e-02
   706.00   5.9374e+13   4.0063e-02
   707.00   5.9748e+13   4.0273e-02
   708.00   6.0123e+13   4.0483e-02
   709.00   6.0500e+13   4.0694e-02
   710.00   6.0878e+13   4.0907e-02
   711.00   6.1257e+13   4.1120e-02
   712.00   6.1638e+13   4.1335e-02
   713.00   6.2020e+13   4.1549e-02
   714.00   6.2404e+13   4.1765e-02
   715.00   6.2789e+13   4.1981e-02
   716.00   6.3175e+13   4.2199e-02
   717.00   6.3563e+13   4.2417e-02
   718.00   6.3952e+13   4.2636e-02
   719.00   6.4343e+13   4.2856e-02
   720.00   6.4735e+13   4.3077e-02
   721.00   6.5128e+13   4.3298e-02
   722.00   6.5523e+13   4.3521e-02
   723.00   6.5919e+13   4.3745e-02
   724.00   6.6317e+13   4.3969e-02
   725.00   6.6716e+13   4.4194e-02
   726.00   6.7116e+13   4.4420e-02
   727.00   6.7518e+13   4.4647e-02
   728.00   6.7921e+13   4.4874e-02
   729.00   6.8326e+13   4.5103e-02
   730.00   6.8731e+13   4.5332e-02
   731.00   6.9139e+13   4.5563e-02
   732.00   6.9548e+13   4.5794e-02
   733.00   6.9958e+13   4.6026e-02
   734.00   7.0369e+13   4.6260e-02
   735.00   7.0782e+13   4.6493e-02
   736.00   7.1196e+13   4.6728e-02
   737.00   7.1612e+13   4.6964e-02
   738.00   7.2029e+13   4.7201e-02
   739.00   7.2448e+13   4.7438e-02
   740.00   7.2868e+13   4.7677e-02
   741.00   7.3289e+13   4.7916e-02
   742.00   7.3712e+13   4.8157e-02
   743.00   7.4136e+13   4.8398e-02
   744.00   7.4562e+13   4.8640e-02
   745.00   7.4989e+13   4.8883e-02
   746.00   7.5417e+13   4.9127e-02
   747.00   7.5847e+13   4.9372e-02
   748.00   7.6278e+13   4.9618e-02
   749.00   7.6710e+13   4.9865e-02
   750.00   7.7144e+13   5.0113e-02
   751.00   7.7580e+13   5.0362e-02
   752.00   7.8016e+13   5.0611e-02
   753.00   7.8454e+13   5.0862e-02
   754.00   7.8894e+13   5.1113e-02
   755.00   7.9335e+13   5.1365e-02
   756.00   7.9777e+13   5.1619e-02
   757.00   8.0221e+13   5.1873e-02
   758.00   8.0666e+13   5.2128e-02
   759.00   8.1113e+13   5.2385e-02
   760.00   8.1561e+13   5.2642e-02
   761.00   8.2010e+13   5.2900e-02
   762.00   8.2461e+13   5.3159e-02
   763.00   8.2913e+13   5.3419e-02
   764.00   8.3367e+13   5.3680e-02
   765.00   8.3822e+13   5.3942e-02
   766.00   8.4278e+13   5.4205e-02
   767.00   8.4736e+13   5.4469e-02
   768.00   8.5195e+13   5.4734e-02
   769.00   8.5656e+13   5.5000e-02
   770.00   8.6118e+13   5.5267e-02
   771.00   8.6581e+13   5.5535e-02
   772.00   8.7046e+13   5.5803e-02
   773.00   8.7512e+13   5.6073e-02
   774.00   8.7980e+13   5.6344e-02
   775.00   8.8449e+13   5.6616e-02
   776.00   8.8919e+13   5.6889e-02
   777.00   8.9391e+13   5.7163e-02
   778.00   8.9864e+13   5.7438e-02
   779.00   9.0339e+13   5.7713e-02
   780.00   9.0815e+13   5.7990e-02
   781.00   9.1292e+13   5.8268e-02
   782.00   9.1771e+13   5.8547e-02
   783.00   9.2251e+13   5.8827e-02
   784.00   9.2732e+13   5.9108e-02
   785.00   9.3215e+13   5.9390e-02
   786.00   9.3700e+13   5.9673e-02
   787.00   9.4186e+13   5.9957e-02
   788.00   9.4673e+13   6.0242e-02
   789.00   9.5161e+13   6.0528e-02
   790.00   9.5651e+13   6.0815e-02
   791.00   9.6143e+13   6.1103e-02
   792.00   9.6636e+13   6.1392e-02
   793.00   9.7130e+13   6.1682e-02
   794.00   9.7625e+13   6.1973e-02
   795.00   9.8122e+13   6.2265e-02
   796.00   9.8621e+13   6.2559e-02
   797.00   9.9120e+13   6.2854e-02
   798.00   9.9622e+13   6.3149e-02
   799.00   1.0012e+14   6.3445e-02
   800.00   1.0063e+14   6.3743e-02
   801.00   1.0113e+14   6.4042e-02
   802.00   1.0164e+14   6.4341e-02
   803.00   1.0215e+14   6.4642e-02
   804.00   1.0266e+14   6.4944e-02
   805.00   1.0317e+14   6.5247e-02
   806.00   1.0368e+14   6.5550e-02
   807.00   1.0419e+14   6.5856e-02
   808.00   1.0471e+14   6.6162e-02
   809.00   1.0523e+14   6.6469e-02
   810.00   1.0574e+14   6.6778e-02
   811.00   1.0626e+14   6.7087e-02
   812.00   1.0678e+14   6.7398e-02
   813.00   1.0731e+14   6.7709e-02
   814.00   1.0783e+14   6.8022e-02
   815.00   1.0835e+14   6.8335e-02
   816.00   1.0888e+14   6.8651e-02
   817.00   1.0941e+14   6.8966e-02
   818.00   1.0994e+14   6.9284e-02
   819.00   1.1047e+14   6.9601e-02
   820.00   1.1100e+14   6.9921e-02
   821.00   1.1153e+14   7.0242e-02
   822.00   1.1207e+14   7.0563e-02
   823.00   1.1260e+14   7.0886e-02
   824.00   1.1314e+14   7.1209e-02
   825.00   1.1368e+14   7.1534e-02
   826.00   1.1422e+14   7.1861e-02
   827.00   1.1476e+14   7.2187e-02
   828.00   1.1530e+14   7.2516e-02
   829.00   1.1585e+14   7.2846e-02
   830.00   1.1639e+14   7.3177e-02
   831.00   1.1694e+14   7.3508e-02
   832.00   1.1749e+14   7.3841e-02
   833.00   1.1804e+14   7.4175e-02
   834.00   1.1859e+14   7.4511e-02
   835.00   1.1914e+14   7.4847e-02
   836.00   1.1970e+14   7.5184e-02
   837.00   1.2025e+14   7.5523e-02
   838.00   1.2081e+14   7.5863e-02
   839.00   1.2137e+14   7.6204e-02
   840.00   1.2192e+14   7.6546e-02
   841.00   1.2249e+14   7.6890e-02
   842.00   1.2305e+14   7.7235e-02
   843.00   1.2361e+14   7.7580e-02
   844.00   1.2418e+14   7.7928e-02
   845.00   1.2474e+14   7.8275e-02
   846.00   1.2531e+14   7.8624e-02
   847.00   1.2588e+14   7.8975e-02
   848.00   1.2645e+14   7.9327e-02
   849.00   1.2702e+14   7.9680e-02
   850.00   1.2759e+14   8.0034e-02
   851.00   1.2817e+14   8.0390e-02
   852.00   1.2874e+14   8.0746e-02
   853.00   1.2932e+14   8.1104e-02
   854.00   1.2990e+14   8.1462e-02
   855.00   1.3048e+14   8.1822e-02
   856.00   1.3106e+14   8.2184e-02
   857.00   1.3164e+14   8.2546e-02
   858.00   1.3223e+14   8.2910e-02
   859.00   1.3281e+14   8.3275e-02
   860.00   1.3340e+14   8.3642e-02
   861.00   1.3399e+14   8.4009e-02
   862.00   1.3458e+14   8.4378e-02
   863.00   1.3517e+14   8.4748e-02
   864.00   1.3576e+14   8.5120e-02
   865.00   1.3635e+14   8.5492e-02
   866.00   1.3695e+14   8.5866e-02
   867.00   1.3755e+14   8.6241e-02
   868.00   1.3814e+14   8.6617e-02
   869.00   1.3874e+14   8.6995e-02
   870.00   1.3934e+14   8.7374e-02
   871.00   1.3994e+14   8.7754e-02
   872.00   1.4055e+14   8.8135e-02
   873.00   1.4115e+14   8.8517e-02
   874.00   1.4176e+14   8.8901e-02
   875.00   1.4236e+14   8.9286e-02
   876.00   1.4297e+14   8.9673e-02
   877.00   1.4358e+14   9.0061e-02
   878.00   1.4419e+14   9.0450e-02
   879.00   1.4481e+14   9.0840e-02
   880.00   1.4542e+14   9.1231e-02
   881.00   1.4603e+14   9.1624e-02
   882.00   1.4665e+14   9.2018e-02
   883.00   1.4727e+14   9.2414e-02
   884.00   1.4789e+14   9.2811e-02
   885.00   1.4851e+14   9.3209e-02
   886.00   1.4913e+14   9.3608e-02
   887.00   1.4975e+14   9.4009e-02
   888.00   1.5038e+14   9.4411e-02
   889.00   1.5100e+14   9.4813e-02
   890.00   1.5163e+14   9.5218e-02
   891.00   1.5226e+14   9.5624e-02
   892.00   1.5289e+14   9.6031e-02
   893.00   1.5352e+14   9.6440e-02
   894.00   1.5415e+14   9.6850e-02
   895.00   1.5479e+14   9.7261e-02
   896.00   1.5542e+14   9.7674e-02
   897.00   1.5606e+14   9.8088e-02
   898.00   1.5670e+14   9.8503e-02
   899.00   1.5734e+14   9.8920e-02
   900.00   1.5798e+14   9.9338e-02
   901.00   1.5862e+14   9.9757e-02
   902.00   1.5926e+14   1.0018e-01
   903.00   1.5991e+14   1.0060e-01
   904.00   1.6055e+14   1.0102e-01
   905.00   1.6120e+14   1.0145e-01
   906.00   1.6185e+14   1.0187e-01
   907.00   1.6250e+14   1.0230e-01
   908.00   1.6315e+14   1.0273e-01
   909.00   1.6380e+14   1.0316e-01
   910.00   1.6446e+14   1.0359e-01
   911.00   1.6511e+14   1.0403e-01
   912.00   1.6577e+14   1.0446e-01
   913.00   1.6643e+14   1.0490e-01
   914.00   1.6708e+14   1.0534e-01
   915.00   1.6775e+14   1.0577e-01
   916.00   1.6841e+14   1.0621e-01
   917.00   1.6907e+14   1.0666e-01
   918.00   1.6973e+14   1.0710e-01
   919.00   1.7040e+14   1.0754e-01
   920.00   1.7107e+14   1.0799e-01
   921.00   1.7174e+14   1.0844e-01
   922.00   1.7240e+14   1.0889e-01
   923.00   1.7308e+14   1.0934e-01
   924.00   1.7375e+14   1.0979e-01
   925.00   1.7442e+14   1.1024e-01
   926.00   1.7510e+14   1.1069e-01
   927.00   1.7577e+14   1.1115e-01
   928.00   1.7645e+14   1.1161e-01
   929.00   1.7713e+14   1.1206e-01
   930.00   1.7781e+14   1.1253e-01
   931.00   1.7849e+14   1.1299e-01
   932.00   1.7917e+14   1.1345e-01
   933.00   1.7986e+14   1.1392e-01
   934.00   1.8054e+14   1.1438e-01
   935.00   1.8123e+14   1.1485e-01
   936.00   1.8192e+14   1.1532e-01
   937.00   1.8260e+14   1.1579e-01
   938.00   1.8330e+14   1.1626e-01
   939.00   1.8399e+14   1.1673e-01
   940.00   1.8468e+14   1.1721e-01
   941.00   1.8537e+14   1.1768e-01
   942.00   1.8607e+14   1.1816e-01
   943.00   1.8677e+14   1.1864e-01
   944.00   1.8746e+14   1.1912e-01
   945.00   1.8816e+14   1.1961e-01
   946.00   1.8886e+14   1.2009e-01
   947.00   1.8957e+14   1.2058e-01
   948.00   1.9027e+14   1.2107e-01
   949.00   1.9097e+14   1.2155e-01
   950.00   1.9168e+14   1.2204e-01
   951.00   1.9239e+14   1.2253e-01
   952.00   1.9310e+14   1.2303e-01
   953.00   1.9381e+14   1.2352e-01
   954.00   1.9452e+14   1.2401e-01
   955.00   1.9523e+14   1.2451e-01
   956.00   1.9594e+14   1.2502e-01
   957.00   1.9666e+14   1.2551e-01
   958.00   1.9737e+14   1.2601e-01
   959.00   1.9809e+14   1.2652e-01
   960.00   1.9881e+14   1.2703e-01
   961.00   1.9953e+14   1.2753e-01
   962.00   2.0025e+14   1.2804e-01
   963.00   2.0097e+14   1.2855e-01
   964.00   2.0170e+14   1.2906e-01
   965.00   2.0242e+14   1.2958e-01
   966.00   2.0315e+14   1.3009e-01
   967.00   2.0387e+14   1.3060e-01
   968.00   2.0460e+14   1.3112e-01
   969.00   2.0533e+14   1.3165e-01
   970.00   2.0606e+14   1.3217e-01
   971.00   2.0680e+14   1.3269e-01
   972.00   2.0753e+14   1.3321e-01
   973.00   2.0827e+14   1.3373e-01
   974.00   2.0900e+14   1.3427e-01
   975.00   2.0974e+14   1.3480e-01
   976.00   2.1048e+14   1.3532e-01
   977.00   2.1122e+14   1.3585e-01
   978.00   2.1196e+14   1.3640e-01
   979.00   2.1270e+14   1.3693e-01
   980.00   2.1344e+14   1.3746e-01
   981.00   2.1419e+14   1.3800e-01
   982.00   2.1494e+14   1.3855e-01
   983.00   2.1568e+14   1.3909e-01
   984.00   2.1643e+14   1.3963e-01
   985.00   2.1718e+14   1.4018e-01
   986.00   2.1793e+14   1.4072e-01
   987.00   2.1869e+14   1.4127e-01
   988.00   2.1944e+14   1.4183e-01
   989.00   2.2019e+14   1.4238e-01
   990.00   2.2095e+14   1.4293e-01
   991.00   2.2171e+14   1.4348e-01
   992.00   2.2247e+14   1.4404e-01
   993.00   2.2323e+14   1.4460e-01
   994.00   2.2399e+14   1.4516e-01
   995.00   2.2475e+14   1.4572e-01
   996.00   2.2551e+14   1.4628e-01
   997.00   2.2628e+14   1.4685e-01
   998.00   2.2704e+14   1.4741e-01
   999.00   2.2781e+14   1.4799e-01
  1000.00   2.2858e+14   1.4856e-01


==> data/34cl_2_all_up_2_misch_et_al.txt <==
> From method of Misch et al (2020) LA-UR-20-22828.  Data released under LA-UR-20-26010.
> Reaction rates [1/s] for 34cl state 2 (E = 146.36 keV).
> The column labeled "beta+" is the sum of both positron emission and electron capture.
> rho*Ye = 100000.0 [g/cm^3]
> T [keV]          -->1        beta+
     1.00   1.6106e-04   2.2969e-04
     2.00   1.6106e-04   2.2967e-04
     3.00   1.6106e-04   2.2964e-04
     4.00   1.6106e-04   2.2959e-04
     5.00   1.6106e-04   2.2954e-04
     6.00   1.6106e-04   2.2946e-04
     7.00   1.6106e-04   2.2938e-04
     8.00   1.6106e-04   2.2928e-04
     9.00   1.6118e-04   2.2917e-04
    10.00   1.6504e-04   2.2904e-04
    11.00   2.3056e-04   2.2891e-04
    12.00   9.1479e-04   2.2876e-04
    13.00   5.8254e-03   2.2860e-04
    14.00   3.2073e-02   2.2844e-04
    15.00   1.4294e-01   2.2827e-04
    16.00   5.2986e-01   2.2810e-04
    17.00   1.6845e+00   2.2793e-04
    18.00   4.7100e+00   2.2776e-04
    19.00   1.1820e+01   2.2759e-04
    20.00   2.7057e+01   2.2743e-04
    21.00   5.7246e+01   2.2727e-04
    22.00   1.1316e+02   2.2713e-04
    23.00   2.1085e+02   2.2699e-04
    24.00   3.7312e+02   2.2687e-04
    25.00   6.3097e+02   2.2677e-04
    26.00   1.0251e+03   2.2669e-04
    27.00   1.6073e+03   2.2663e-04
    28.00   2.4416e+03   2.2659e-04
    29.00   3.6053e+03   2.2658e-04
    30.00   5.1903e+03   2.2659e-04
    31.00   7.3030e+03   2.2663e-04
    32.00   1.0066e+04   2.2671e-04
    33.00   1.3617e+04   2.2682e-04
    34.00   1.8111e+04   2.2695e-04
    35.00   2.3718e+04   2.2714e-04
    36.00   3.0626e+04   2.2734e-04
    37.00   3.9040e+04   2.2758e-04
    38.00   4.9181e+04   2.2786e-04
    39.00   6.1286e+04   2.2817e-04
    40.00   7.5610e+04   2.2852e-04
    41.00   9.2424e+04   2.2890e-04
    42.00   1.1202e+05   2.2931e-04
    43.00   1.3469e+05   2.2975e-04
    44.00   1.6077e+05   2.3023e-04
    45.00   1.9059e+05   2.3074e-04
    46.00   2.2450e+05   2.3129e-04
    47.00   2.6288e+05   2.3186e-04
    48.00   3.0609e+05   2.3247e-04
    49.00   3.5455e+05   2.3311e-04
    50.00   4.0867e+05   2.3377e-04
    51.00   4.6886e+05   2.3446e-04
    52.00   5.3557e+05   2.3517e-04
    53.00   6.0924e+05   2.3592e-04
    54.00   6.9034e+05   2.3670e-04
    55.00   7.7933e+05   2.3750e-04
    56.00   8.7670e+05   2.3832e-04
    57.00   9.8293e+05   2.3916e-04
    58.00   1.0985e+06   2.4003e-04
    59.00   1.2240e+06   2.4093e-04
    60.00   1.3598e+06   2.4185e-04
    61.00   1.5064e+06   2.4280e-04
    62.00   1.6645e+06   2.4376e-04
    63.00   1.8345e+06   2.4475e-04
    64.00   2.0168e+06   2.4577e-04
    65.00   2.2121e+06   2.4681e-04
    66.00   2.4208e+06   2.4787e-04
    67.00   2.6435e+06   2.4895e-04
    68.00   2.8806e+06   2.5006e-04
    69.00   3.1326e+06   2.5118e-04
    70.00   3.4001e+06   2.5233e-04
    71.00   3.6835e+06   2.5351e-04
    72.00   3.9834e+06   2.5471e-04
    73.00   4.3001e+06   2.5593e-04
    74.00   4.6342e+06   2.5717e-04
    75.00   4.9861e+06   2.5844e-04
    76.00   5.3563e+06   2.5972e-04
    77.00   5.7452e+06   2.6104e-04
    78.00   6.1533e+06   2.6237e-04
    79.00   6.5810e+06   2.6374e-04
    80.00   7.0287e+06   2.6511e-04
    81.00   7.4967e+06   2.6652e-04
    82.00   7.9856e+06   2.6795e-04
    83.00   8.4957e+06   2.6941e-04
    84.00   9.0274e+06   2.7088e-04
    85.00   9.5810e+06   2.7239e-04
    86.00   1.0157e+07   2.7391e-04
    87.00   1.0756e+07   2.7546e-04
    88.00   1.1378e+07   2.7704e-04
    89.00   1.2023e+07   2.7864e-04
    90.00   1.2693e+07   2.8027e-04
    91.00   1.3386e+07   2.8191e-04
    92.00   1.4105e+07   2.8360e-04
    93.00   1.4849e+07   2.8530e-04
    94.00   1.5618e+07   2.8703e-04
    95.00   1.6414e+07   2.8878e-04
    96.00   1.7238e+07   2.9057e-04
    97.00   1.8089e+07   2.9237e-04
    98.00   1.8969e+07   2.9421e-04
    99.00   1.9879e+07   2.9608e-04
   100.00   2.0820e+07   2.9796e-04
   101.00   2.1793e+07   2.9988e-04
   102.00   2.2800e+07   3.0183e-04
   103.00   2.3844e+07   3.0380e-04
   104.00   2.4926e+07   3.0580e-04
   105.00   2.6050e+07   3.0783e-04
   106.00   2.7217e+07   3.0989e-04
   107.00   2.8433e+07   3.1198e-04
   108.00   2.9702e+07   3.1410e-04
   109.00   3.1029e+07   3.1626e-04
   110.00   3.2420e+07   3.1844e-04
   111.00   3.3883e+07   3.2065e-04
   112.00   3.5425e+07   3.2290e-04
   113.00   3.7057e+07   3.2518e-04
   114.00   3.8789e+07   3.2749e-04
   115.00   4.0634e+07   3.2985e-04
   116.00   4.2608e+07   3.3224e-04
   117.00   4.4728e+07   3.3466e-04
   118.00   4.7012e+07   3.3713e-04
   119.00   4.9484e+07   3.3964e-04
   120.00   5.2168e+07   3.4219e-04
   121.00   5.5093e+07   3.4478e-04
   122.00   5.8292e+07   3.4743e-04
   123.00   6.1802e+07   3.5012e-04
   124.00   6.5663e+07   3.5286e-04
   125.00   6.9923e+07   3.5566e-04
   126.00   7.4634e+07   3.5853e-04
   127.00   7.9854e+07   3.6145e-04
   128.00   8.5648e+07   3.6443e-04
   129.00   9.2088e+07   3.6750e-04
   130.00   9.9255e+07   3.7063e-04
   131.00   1.0724e+08   3.7384e-04
   132.00   1.1613e+08   3.7715e-04
   133.00   1.2605e+08   3.8054e-04
   134.00   1.3712e+08   3.8404e-04
   135.00   1.4945e+08   3.8763e-04
   136.00   1.6321e+08   3.9134e-04
   137.00   1.7854e+08   3.9518e-04
   138.00   1.9561e+08   3.9913e-04
   139.00   2.1462e+08   4.0323e-04
   140.00   2.3576e+08   4.0748e-04
   141.00   2.5927e+08   4.1186e-04
   142.00   2.8536e+08   4.1642e-04
   143.00   3.1432e+08   4.2114e-04
   144.00   3.4640e+08   4.2603e-04
   145.00   3.8191e+08   4.3112e-04
   146.00   4.2118e+08   4.3640e-04
   147.00   4.6454e+08   4.4189e-04
   148.00   5.1237e+08   4.4758e-04
   149.00   5.6507e+08   4.5348e-04
   150.00   6.2305e+08   4.5962e-04
   151.00   6.8676e+08   4.6598e-04
   152.00   7.5669e+08   4.7258e-04
   153.00   8.3333e+08   4.7942e-04
   154.00   9.1724e+08   4.8651e-04
   155.00   1.0090e+09   4.9384e-04
   156.00   1.1091e+09   5.0141e-04
   157.00   1.2184e+09   5.0925e-04
   158.00   1.3374e+09   5.1733e-04
   159.00   1.4668e+09   5.2567e-04
   160.00   1.6074e+09   5.3427e-04
   161.00   1.7600e+09   5.4312e-04
   162.00   1.9254e+09   5.5221e-04
   163.00   2.1045e+09   5.6157e-04
   164.00   2.2981e+09   5.7117e-04
   165.00   2.5072e+09   5.8102e-04
   166.00   2.7328e+09   5.9111e-04
   167.00   2.9759e+09   6.0144e-04
   168.00   3.2376e+09   6.1202e-04
   169.00   3.5190e+09   6.2283e-04
   170.00   3.8213e+09   6.3386e-04
   171.00   4.1456e+09   6.4512e-04
   172.00   4.4934e+09   6.5661e-04
   173.00   4.8658e+09   6.6831e-04
   174.00   5.2642e+09   6.8021e-04
   175.00   5.6902e+09   6.9232e-04
   176.00   6.1452e+09   7.0461e-04
   177.00   6.6308e+09   7.1711e-04
   178.00   7.1486e+09   7.2977e-04
   179.00   7.7004e+09   7.4260e-04
   180.00   8.2879e+09   7.5560e-04
   181.00   8.9130e+09   7.6875e-04
   182.00   9.5778e+09   7.8204e-04
   183.00   1.0284e+10   7.9547e-04
   184.00   1.1034e+10   8.0901e-04
   185.00   1.1830e+10   8.2266e-04
   186.00   1.2675e+10   8.3642e-04
   187.00   1.3570e+10   8.5028e-04
   188.00   1.4519e+10   8.6421e-04
   189.00   1.5524e+10   8.7821e-04
   190.00   1.6588e+10   8.9228e-04
   191.00   1.7714e+10   9.0641e-04
   192.00   1.8905e+10   9.2058e-04
   193.00   2.0164e+10   9.3479e-04
   194.00   2.1495e+10   9.4902e-04
   195.00   2.2900e+10   9.6328e-04
   196.00   2.4385e+10   9.7755e-04
   197.00   2.5951e+10   9.9184e-04
   198.00   2.7604e+10   1.0061e-03
   199.00   2.9348e+10   1.0204e-03
   200.00   3.1186e+10   1.0347e-03
   201.00   3.3124e+10   1.0490e-03
   202.00   3.5165e+10   1.0633e-03
   203.00   3.7314e+10   1.0775e-03
   204.00   3.9577e+10   1.0917e-03
   205.00   4.1958e+10   1.1060e-03
   206.00   4.4463e+10   1.1202e-03
   207.00   4.7097e+10   1.1344e-03
   208.00   4.9865e+10   1.1485e-03
   209.00   5.2774e+10   1.1626e-03
   210.00   5.5830e+10   1.1768e-03
   211.00   5.9037e+10   1.1909e-03
   212.00   6.2404e+10   1.2050e-03
   213.00   6.5936e+10   1.2190e-03
   214.00   6.9640e+10   1.2331e-03
   215.00   7.3523e+10   1.2471e-03
   216.00   7.7592e+10   1.2612e-03
   217.00   8.1854e+10   1.2752e-03
   218.00   8.6317e+10   1.2892e-03
   219.00   9.0989e+10   1.3032e-03
   220.00   9.5877e+10   1.3172e-03
   221.00   1.0099e+11   1.3312e-03
   222.00   1.0634e+11   1.3452e-03
   223.00   1.1192e+11   1.3592e-03
   224.00   1.1776e+11   1.3732e-03
   225.00   1.2386e+11   1.3872e-03
   226.00   1.3022e+11   1.4012e-03
   227.00   1.3687e+11   1.4152e-03
   228.00   1.4380e+11   1.4293e-03
   229.00   1.5103e+11   1.4433e-03
   230.00   1.5856e+11   1.4574e-03
   231.00   1.6641e+11   1.4715e-03
   232.00   1.7460e+11   1.4856e-03
   233.00   1.8312e+11   1.4998e-03
   234.00   1.9199e+11   1.5139e-03
   235.00   2.0122e+11   1.5281e-03
   236.00   2.1083e+11   1.5424e-03
   237.00   2.2082e+11   1.5567e-03
   238.00   2.3121e+11   1.5710e-03
   239.00   2.4201e+11   1.5853e-03
   240.00   2.5323e+11   1.5997e-03
   241.00   2.6488e+11   1.6142e-03
   242.00   2.7698e+11   1.6287e-03
   243.00   2.8955e+11   1.6432e-03
   244.00   3.0258e+11   1.6578e-03
   245.00   3.1611e+11   1.6725e-03
   246.00   3.3014e+11   1.6872e-03
   247.00   3.4468e+11   1.7019e-03
   248.00   3.5976e+11   1.7167e-03
   249.00   3.7538e+11   1.7316e-03
   250.00   3.9156e+11   1.7465e-03
   251.00   4.0832e+11   1.7615e-03
   252.00   4.2568e+11   1.7766e-03
   253.00   4.4364e+11   1.7918e-03
   254.00   4.6222e+11   1.8070e-03
   255.00   4.8145e+11   1.8223e-03
   256.00   5.0133e+11   1.8376e-03
   257.00   5.2189e+11   1.8530e-03
   258.00   5.4314e+11   1.8686e-03
   259.00   5.6510e+11   1.8842e-03
   260.00   5.8779e+11   1.8998e-03
   261.00   6.1122e+11   1.9156e-03
   262.00   6.3542e+11   1.9315e-03
   263.00   6.6040e+11   1.9474e-03
   264.00   6.8618e+11   1.9634e-03
   265.00   7.1279e+11   1.9796e-03
   266.00   7.4023e+11   1.9957e-03
   267.00   7.6853e+11   2.0121e-03
   268.00   7.9772e+11   2.0285e-03
   269.00   8.2780e+11   2.0449e-03
   270.00   8.5880e+11   2.0615e-03
   271.00   8.9075e+11   2.0782e-03
   272.00   9.2366e+11   2.0951e-03
   273.00   9.5756e+11   2.1120e-03
   274.00   9.9246e+11   2.1289e-03
   275.00   1.0284e+12   2.1461e-03
   276.00   1.0654e+12   2.1633e-03
   277.00   1.1034e+12   2.1807e-03
   278.00   1.1426e+12   2.1981e-03
   279.00   1.1828e+12   2.2156e-03
   280.00   1.2243e+12   2.2333e-03
   281.00   1.2668e+12   2.2511e-03
   282.00   1.3106e+12   2.2690e-03
   283.00   1.3556e+12   2.2871e-03
   284.00   1.4018e+12   2.3052e-03
   285.00   1.4493e+12   2.3235e-03
   286.00   1.4981e+12   2.3419e-03
   287.00   1.5482e+12   2.3604e-03
   288.00   1.5996e+12   2.3790e-03
   289.00   1.6524e+12   2.3978e-03
   290.00   1.7066e+12   2.4168e-03
   291.00   1.7622e+12   2.4359e-03
   292.00   1.8192e+12   2.4550e-03
   293.00   1.8777e+12   2.4743e-03
   294.00   1.9378e+12   2.4938e-03
   295.00   1.9993e+12   2.5134e-03
   296.00   2.0624e+12   2.5331e-03
   297.00   2.1271e+12   2.5530e-03
   298.00   2.1934e+12   2.5730e-03
   299.00   2.2613e+12   2.5932e-03
   300.00   2.3309e+12   2.6135e-03
   301.00   2.4022e+12   2.6340e-03
   302.00   2.4752e+12   2.6546e-03
   303.00   2.5500e+12   2.6754e-03
   304.00   2.6266e+12   2.6963e-03
   305.00   2.7049e+12   2.7173e-03
   306.00   2.7852e+12   2.7385e-03
   307.00   2.8673e+12   2.7600e-03
   308.00   2.9513e+12   2.7814e-03
   309.00   3.0372e+12   2.8031e-03
   310.00   3.1251e+12   2.8250e-03
   311.00   3.2150e+12   2.8470e-03
   312.00   3.3070e+12   2.8693e-03
   313.00   3.4010e+12   2.8916e-03
   314.00   3.4971e+12   2.9141e-03
   315.00   3.5953e+12   2.9368e-03
   316.00   3.6957e+12   2.9597e-03
   317.00   3.7983e+12   2.9827e-03
   318.00   3.9031e+12   3.0059e-03
   319.00   4.0102e+12   3.0294e-03
   320.00   4.1195e+12   3.0529e-03
   321.00   4.2312e+12   3.0766e-03
   322.00   4.3453e+12   3.1006e-03
   323.00   4.4617e+12   3.1246e-03
   324.00   4.5806e+12   3.1490e-03
   325.00   4.7020e+12   3.1734e-03
   326.00   4.8258e+12   3.1981e-03
   327.00   4.9522e+12   3.2229e-03
   328.00   5.0811e+12   3.2479e-03
   329.00   5.2127e+12   3.2732e-03
   330.00   5.3469e+12   3.2986e-03
   331.00   5.4838e+12   3.3242e-03
   332.00   5.6233e+12   3.3500e-03
   333.00   5.7657e+12   3.3760e-03
   334.00   5.9108e+12   3.4021e-03
   335.00   6.0587e+12   3.4286e-03
   336.00   6.2095e+12   3.4551e-03
   337.00   6.3632e+12   3.4820e-03
   338.00   6.5198e+12   3.5089e-03
   339.00   6.6794e+12   3.5362e-03
   340.00   6.8420e+12   3.5636e-03
   341.00   7.0077e+12   3.5912e-03
   342.00   7.1764e+12   3.6190e-03
   343.00   7.3482e+12   3.6471e-03
   344.00   7.5232e+12   3.6753e-03
   345.00   7.7014e+12   3.7038e-03
   346.00   7.8829e+12   3.7325e-03
   347.00   8.0676e+12   3.7614e-03
   348.00   8.2556e+12   3.7905e-03
   349.00   8.4470e+12   3.8198e-03
   350.00   8.6417e+12   3.8494e-03
   351.00   8.8399e+12   3.8791e-03
   352.00   9.0416e+12   3.9092e-03
   353.00   9.2468e+12   3.9394e-03
   354.00   9.4555e+12   3.9699e-03
   355.00   9.6678e+12   4.0006e-03
   356.00   9.8837e+12   4.0316e-03
   357.00   1.0103e+13   4.0627e-03
   358.00   1.0327e+13   4.0941e-03
   359.00   1.0554e+13   4.1257e-03
   360.00   1.0785e+13   4.1576e-03
   361.00   1.1019e+13   4.1897e-03
   362.00   1.1258e+13   4.2221e-03
   363.00   1.1500e+13   4.2546e-03
   364.00   1.1747e+13   4.2875e-03
   365.00   1.1997e+13   4.3205e-03
   366.00   1.2251e+13   4.3539e-03
   367.00   1.2510e+13   4.3874e-03
   368.00   1.2773e+13   4.4212e-03
   369.00   1.3039e+13   4.4553e-03
   370.00   1.3310e+13   4.4896e-03
   371.00   1.3585e+13   4.5242e-03
   372.00   1.3865e+13   4.5590e-03
   373.00   1.4149e+13   4.5941e-03
   374.00   1.4437e+13   4.6295e-03
   375.00   1.4730e+13   4.6650e-03
   376.00   1.5027e+13   4.7009e-03
   377.00   1.5328e+13   4.7370e-03
   378.00   1.5634e+13   4.7734e-03
   379.00   1.5945e+13   4.8100e-03
   380.00   1.6260e+13   4.8470e-03
   381.00   1.6580e+13   4.8841e-03
   382.00   1.6905e+13   4.9216e-03
   383.00   1.7234e+13   4.9593e-03
   384.00   1.7568e+13   4.9974e-03
   385.00   1.7907e+13   5.0356e-03
   386.00   1.8251e+13   5.0741e-03
   387.00   1.8600e+13   5.1130e-03
   388.00   1.8953e+13   5.1520e-03
   389.00   1.9312e+13   5.1915e-03
   390.00   1.9676e+13   5.2311e-03
   391.00   2.0045e+13   5.2711e-03
   392.00   2.0419e+13   5.3113e-03
   393.00   2.0798e+13   5.3518e-03
   394.00   2.1182e+13   5.3926e-03
   395.00   2.1572e+13   5.4338e-03
   396.00   2.1967e+13   5.4751e-03
   397.00   2.2367e+13   5.5168e-03
   398.00   2.2773e+13   5.5588e-03
   399.00   2.3184e+13   5.6010e-03
   400.00   2.3601e+13   5.6436e-03
   401.00   2.4023e+13   5.6865e-03
   402.00   2.4450e+13   5.7296e-03
   403.00   2.4884e+13   5.7731e-03
   404.00   2.5323e+13   5.8169e-03
   405.00   2.5767e+13   5.8609e-03
   406.00   2.6217e+13   5.9053e-03
   407.00   2.6674e+13   5.9499e-03
   408.00   2.7136e+13   5.9950e-03
   409.00   2.7603e+13   6.0403e-03
   410.00   2.8077e+13   6.0859e-03
   411.00   2.8557e+13   6.1318e-03
   412.00   2.9042e+13   6.1780e-03
   413.00   2.9534e+13   6.2247e-03
   414.00   3.0032e+13   6.2715e-03
   415.00   3.0536e+13   6.3187e-03
   416.00   3.1046e+13   6.3661e-03
   417.00   3.1562e+13   6.4141e-03
   418.00   3.2085e+13   6.4622e-03
   419.00   3.2613e+13   6.5107e-03
   420.00   3.3149e+13   6.5595e-03
   421.00   3.3690e+13   6.6086e-03
   422.00   3.4238e+13   6.6581e-03
   423.00   3.4793e+13   6.7079e-03
   424.00   3.5354e+13   6.7580e-03
   425.00   3.5921e+13   6.8085e-03
   426.00   3.6495e+13   6.8593e-03
   427.00   3.7076e+13   6.9104e-03
   428.00   3.7663e+13   6.9619e-03
   429.00   3.8258e+13   7.0137e-03
   430.00   3.8859e+13   7.0659e-03
   431.00   3.9466e+13   7.1183e-03
   432.00   4.0081e+13   7.1712e-03
   433.00   4.0702e+13   7.2244e-03
   434.00   4.1331e+13   7.2779e-03
   435.00   4.1966e+13   7.3318e-03
   436.00   4.2609e+13   7.3860e-03
   437.00   4.3258e+13   7.4406e-03
   438.00   4.3915e+13   7.4956e-03
   439.00   4.4579e+13   7.5509e-03
   440.00   4.5250e+13   7.6065e-03
   441.00   4.5928e+13   7.6625e-03
   442.00   4.6613e+13   7.7189e-03
   443.00   4.7306e+13   7.7757e-03
   444.00   4.8007e+13   7.8328e-03
   445.00   4.8714e+13   7.8901e-03
   446.00   4.9429e+13   7.9480e-03
   447.00   5.0152e+13   8.0062e-03
   448.00   5.0882e+13   8.0648e-03
   449.00   5.1619e+13   8.1236e-03
   450.00   5.2365e+13   8.1829e-03
   451.00   5.3118e+13   8.2426e-03
   452.00   5.3878e+13   8.3027e-03
   453.00   5.4647e+13   8.3631e-03
   454.00   5.5423e+13   8.4239e-03
   455.00   5.6207e+13   8.4851e-03
   456.00   5.6999e+13   8.5466e-03
   457.00   5.7798e+13   8.6086e-03
   458.00   5.8606e+13   8.6709e-03
   459.00   5.9422e+13   8.7336e-03
   460.00   6.0246e+13   8.7967e-03
   461.00   6.1077e+13   8.8602e-03
   462.00   6.1917e+13   8.9241e-03
   463.00   6.2765e+13   8.9884e-03
   464.00   6.3622e+13   9.0530e-03
   465.00   6.4486e+13   9.1180e-03
   466.00   6.5359e+13   9.1834e-03
   467.00   6.6240e+13   9.2494e-03
   468.00   6.7129e+13   9.3156e-03
   469.00   6.8027e+13   9.3823e-03
   470.00   6.8933e+13   9.4493e-03
   471.00   6.9848e+13   9.5167e-03
   472.00   7.0771e+13   9.5846e-03
   473.00   7.1703e+13   9.6528e-03
   474.00   7.2643e+13   9.7215e-03
   475.00   7.3592e+13   9.7905e-03
   476.00   7.4550e+13   9.8600e-03
   477.00   7.5516e+13   9.9300e-03
   478.00   7.6491e+13   1.0000e-02
   479.00   7.7475e+13   1.0071e-02
   480.00   7.8468e+13   1.0142e-02
   481.00   7.9469e+13   1.0214e-02
   482.00   8.0480e+13   1.0286e-02
   483.00   8.1499e+13   1.0358e-02
   484.00   8.2528e+13   1.0431e-02
   485.00   8.3565e+13   1.0504e-02
   486.00   8.4612e+13   1.0578e-02
   487.00   8.5667e+13   1.0652e-02
   488.00   8.6732e+13   1.0727e-02
   489.00   8.7806e+13   1.0802e-02
   490.00   8.8889e+13   1.0877e-02
   491.00   8.9981e+13   1.0953e-02
   492.00   9.1083e+13   1.1029e-02
   493.00   9.2193e+13   1.1106e-02
   494.00   9.3314e+13   1.1183e-02
   495.00   9.4443e+13   1.1260e-02
   496.00   9.5582e+13   1.1338e-02
   497.00   9.6731e+13   1.1417e-02
   498.00   9.7889e+13   1.1496e-02
   499.00   9.9056e+13   1.1575e-02
   500.00   1.0023e+14   1.1655e-02
   501.00   1.0142e+14   1.1735e-02
   502.00   1.0262e+14   1.1816e-02
   503.00   1.0382e+14   1.1897e-02
   504.00   1.0504e+14   1.1979e-02
   505.00   1.0626e+14   1.2061e-02
   506.00   1.0750e+14   1.2143e-02
   507.00   1.0874e+14   1.2226e-02
   508.00   1.1000e+14   1.2310e-02
   509.00   1.1126e+14   1.2394e-02
   510.00   1.1254e+14   1.2478e-02
   511.00   1.1382e+14   1.2563e-02
   512.00   1.1512e+14   1.2648e-02
   513.00   1.1642e+14   1.2734e-02
   514.00   1.1774e+14   1.2820e-02
   515.00   1.1906e+14   1.2907e-02
   516.00   1.2040e+14   1.2994e-02
   517.00   1.2174e+14   1.3082e-02
   518.00   1.2310e+14   1.3170e-02
   519.00   1.2446e+14   1.3259e-02
   520.00   1.2584e+14   1.3348e-02
   521.00   1.2723e+14   1.3437e-02
   522.00   1.2862e+14   1.3527e-02
   523.00   1.3003e+14   1.3618e-02
   524.00   1.3145e+14   1.3709e-02
   525.00   1.3288e+14   1.3801e-02
   526.00   1.3431e+14   1.3893e-02
   527.00   1.3576e+14   1.3985e-02
   528.00   1.3722e+14   1.4078e-02
   529.00   1.3869e+14   1.4172e-02
   530.00   1.4017e+14   1.4266e-02
   531.00   1.4166e+14   1.4360e-02
   532.00   1.4316e+14   1.4455e-02
   533.00   1.4468e+14   1.4551e-02
   534.00   1.4620e+14   1.4647e-02
   535.00   1.4773e+14   1.4743e-02
   536.00   1.4928e+14   1.4840e-02
   537.00   1.5083e+14   1.4938e-02
   538.00   1.5240e+14   1.5036e-02
   539.00   1.5398e+14   1.5134e-02
   540.00   1.5557e+14   1.5233e-02
   541.00   1.5716e+14   1.5333e-02
   542.00   1.5877e+14   1.5432e-02
   543.00   1.6040e+14   1.5533e-02
   544.00   1.6203e+14   1.5635e-02
   545.00   1.6367e+14   1.5737e-02
   546.00   1.6532e+14   1.5839e-02
   547.00   1.6699e+14   1.5941e-02
   548.00   1.6867e+14   1.6045e-02
   549.00   1.7035e+14   1.6148e-02
   550.00   1.7205e+14   1.6252e-02
   551.00   1.7376e+14   1.6357e-02
   552.00   1.7548e+14   1.6462e-02
   553.00   1.7722e+14   1.6569e-02
   554.00   1.7896e+14   1.6674e-02
   555.00   1.8071e+14   1.6781e-02
   556.00   1.8248e+14   1.6889e-02
   557.00   1.8426e+14   1.6997e-02
   558.00   1.8605e+14   1.7106e-02
   559.00   1.8785e+14   1.7215e-02
   560.00   1.8966e+14   1.7324e-02
   561.00   1.9149e+14   1.7434e-02
   562.00   1.9332e+14   1.7545e-02
   563.00   1.9517e+14   1.7656e-02
   564.00   1.9703e+14   1.7768e-02
   565.00   1.9890e+14   1.7881e-02
   566.00   2.0078e+14   1.7993e-02
   567.00   2.0267e+14   1.8107e-02
   568.00   2.0458e+14   1.8221e-02
   569.00   2.0649e+14   1.8336e-02
   570.00   2.0842e+14   1.8451e-02
   571.00   2.1036e+14   1.8566e-02
   572.00   2.1231e+14   1.8683e-02
   573.00   2.1428e+14   1.8800e-02
   574.00   2.1625e+14   1.8917e-02
   575.00   2.1824e+14   1.9036e-02
   576.00   2.2024e+14   1.9154e-02
   577.00   2.2225e+14   1.9273e-02
   578.00   2.2427e+14   1.9393e-02
   579.00   2.2631e+14   1.9513e-02
   580.00   2.2835e+14   1.9634e-02
   581.00   2.3041e+14   1.9756e-02
   582.00   2.3249e+14   1.9878e-02
   583.00   2.3457e+14   2.0000e-02
   584.00   2.3666e+14   2.0123e-02
   585.00   2.3877e+14   2.0248e-02
   586.00   2.4089e+14   2.0372e-02
   587.00   2.4302e+14   2.0497e-02
   588.00   2.4517e+14   2.0622e-02
   589.00   2.4732e+14   2.0749e-02
   590.00   2.4949e+14   2.0876e-02
   591.00   2.5167e+14   2.1003e-02
   592.00   2.5386e+14   2.1131e-02
   593.00   2.5607e+14   2.1260e-02
   594.00   2.5829e+14   2.1389e-02
   595.00   2.6051e+14   2.1518e-02
   596.00   2.6276e+14   2.1650e-02
   597.00   2.6501e+14   2.1780e-02
   598.00   2.6728e+14   2.1911e-02
   599.00   2.6956e+14   2.2044e-02
   600.00   2.7185e+14   2.2177e-02
   601.00   2.7415e+14   2.2310e-02
   602.00   2.7647e+14   2.2445e-02
   603.00   2.7880e+14   2.2580e-02
   604.00   2.8114e+14   2.2715e-02
   605.00   2.8349e+14   2.2851e-02
   606.00   2.8586e+14   2.2987e-02
   607.00   2.8824e+14   2.3125e-02
   608.00   2.9063e+14   2.3262e-02
   609.00   2.9303e+14   2.3401e-02
   610.00   2.9545e+14   2.3540e-02
   611.00   2.9788e+14   2.3679e-02
   612.00   3.0032e+14   2.3820e-02
   613.00   3.0278e+14   2.3962e-02
   614.00   3.0524e+14   2.4103e-02
   615.00   3.0772e+14   2.4245e-02
   616.00   3.1022e+14   2.4388e-02
   617.00   3.1272e+14   2.4532e-02
   618.00   3.1524e+14   2.4676e-02
   619.00   3.1777e+14   2.4821e-02
   620.00   3.2032e+14   2.4967e-02
   621.00   3.2287e+14   2.5113e-02
   622.00   3.2544e+14   2.5260e-02
   623.00   3.2803e+14   2.5408e-02
   624.00   3.3062e+14   2.5555e-02
   625.00   3.3323e+14   2.5705e-02
   626.00   3.3585e+14   2.5854e-02
   627.00   3.3849e+14   2.6004e-02
   628.00   3.4113e+14   2.6155e-02
   629.00   3.4379e+14   2.6307e-02
   630.00   3.4647e+14   2.6459e-02
   631.00   3.4915e+14   2.6611e-02
   632.00   3.5185e+14   2.6766e-02
   633.00   3.5456e+14   2.6920e-02
   634.00   3.5729e+14   2.7075e-02
   635.00   3.6003e+14   2.7230e-02
   636.00   3.6278e+14   2.7386e-02
   637.00   3.6554e+14   2.7544e-02
   638.00   3.6832e+14   2.7701e-02
   639.00   3.7111e+14   2.7860e-02
   640.00   3.7391e+14   2.8019e-02
   641.00   3.7673e+14   2.8179e-02
   642.00   3.7956e+14   2.8338e-02
   643.00   3.8240e+14   2.8500e-02
   644.00   3.8526e+14   2.8662e-02
   645.00   3.8813e+14   2.8824e-02
   646.00   3.9101e+14   2.8988e-02
   647.00   3.9391e+14   2.9152e-02
   648.00   3.9682e+14   2.9316e-02
   649.00   3.9974e+14   2.9481e-02
   650.00   4.0267e+14   2.9648e-02
   651.00   4.0562e+14   2.9815e-02
   652.00   4.0859e+14   2.9982e-02
   653.00   4.1156e+14   3.0151e-02
   654.00   4.1455e+14   3.0319e-02
   655.00   4.1755e+14   3.0489e-02
   656.00   4.2057e+14   3.0659e-02
   657.00   4.2360e+14   3.0830e-02
   658.00   4.2664e+14   3.1002e-02
   659.00   4.2969e+14   3.1174e-02
   660.00   4.3276e+14   3.1348e-02
   661.00   4.3584e+14   3.1522e-02
   662.00   4.3894e+14   3.1696e-02
   663.00   4.4205e+14   3.1872e-02
   664.00   4.4517e+14   3.2048e-02
   665.00   4.4831e+14   3.2226e-02
   666.00   4.5146e+14   3.2403e-02
   667.00   4.5462e+14   3.2582e-02
   668.00   4.5780e+14   3.2760e-02
   669.00   4.6099e+14   3.2941e-02
   670.00   4.6419e+14   3.3121e-02
   671.00   4.6741e+14   3.3303e-02
   672.00   4.7064e+14   3.3485e-02
   673.00   4.7388e+14   3.3668e-02
   674.00   4.7714e+14   3.3852e-02
   675.00   4.8041e+14   3.4036e-02
   676.00   4.8369e+14   3.4221e-02
   677.00   4.8699e+14   3.4408e-02
   678.00   4.9030e+14   3.4595e-02
   679.00   4.9363e+14   3.4782e-02
   680.00   4.9697e+14   3.4971e-02
   681.00   5.0032e+14   3.5160e-02
   682.00   5.0369e+14   3.5349e-02
   683.00   5.0706e+14   3.5540e-02
   684.00   5.1046e+14   3.5731e-02
   685.00   5.1386e+14   3.5924e-02
   686.00   5.1729e+14   3.6117e-02
   687.00   5.2072e+14   3.6311e-02
   688.00   5.2417e+14   3.6505e-02
   689.00   5.2763e+14   3.6700e-02
   690.00   5.3110e+14   3.6897e-02
   691.00   5.3459e+14   3.7094e-02
   692.00   5.3810e+14   3.7291e-02
   693.00   5.4161e+14   3.7490e-02
   694.00   5.4514e+14   3.7690e-02
   695.00   5.4868e+14   3.7890e-02
   696.00   5.5224e+14   3.8090e-02
   697.00   5.5581e+14   3.8292e-02
   698.00   5.5940e+14   3.8495e-02
   699.00   5.6300e+14   3.8698e-02
   700.00   5.6661e+14   3.8903e-02
   701.00   5.7023e+14   3.9109e-02
   702.00   5.7387e+14   3.9314e-02
   703.00   5.7753e+14   3.9521e-02
   704.00   5.8119e+14   3.9728e-02
   705.00   5.8488e+14   3.9936e-02
   706.00   5.8857e+14   4.0146e-02
   707.00   5.9228e+14   4.0356e-02
   708.00   5.9600e+14   4.0567e-02
   709.00   5.9974e+14   4.0778e-02
   710.00   6.0349e+14   4.0991e-02
   711.00   6.0725e+14   4.1204e-02
   712.00   6.1103e+14   4.1419e-02
   713.00   6.1482e+14   4.1633e-02
   714.00   6.1862e+14   4.1849e-02
   715.00   6.2244e+14   4.2066e-02
   716.00   6.2628e+14   4.2284e-02
   717.00   6.3012e+14   4.2503e-02
   718.00   6.3398e+14   4.2721e-02
   719.00   6.3786e+14   4.2942e-02
   720.00   6.4175e+14   4.3163e-02
   721.00   6.4565e+14   4.3385e-02
   722.00   6.4956e+14   4.3607e-02
   723.00   6.5349e+14   4.3831e-02
   724.00   6.5744e+14   4.4056e-02
   725.00   6.6139e+14   4.4282e-02
   726.00   6.6537e+14   4.4508e-02
   727.00   6.6935e+14   4.4734e-02
   728.00   6.7335e+14   4.4962e-02
   729.00   6.7736e+14   4.5192e-02
   730.00   6.8139e+14   4.5421e-02
   731.00   6.8543e+14   4.5652e-02
   732.00   6.8948e+14   4.5884e-02
   733.00   6.9355e+14   4.6117e-02
   734.00   6.9763e+14   4.6349e-02
   735.00   7.0173e+14   4.6584e-02
   736.00   7.0584e+14   4.6819e-02
   737.00   7.0996e+14   4.7055e-02
   738.00   7.1410e+14   4.7292e-02
   739.00   7.1825e+14   4.7530e-02
   740.00   7.2242e+14   4.7769e-02
   741.00   7.2660e+14   4.8008e-02
   742.00   7.3079e+14   4.8249e-02
   743.00   7.3500e+14   4.8490e-02
   744.00   7.3922e+14   4.8732e-02
   745.00   7.4346e+14   4.8976e-02
   746.00   7.4771e+14   4.9220e-02
   747.00   7.5197e+14   4.9465e-02
   748.00   7.5625e+14   4.9711e-02
   749.00   7.6054e+14   4.9958e-02
   750.00   7.6484e+14   5.0206e-02
   751.00   7.6916e+14   5.0456e-02
   752.00   7.7349e+14   5.0706e-02
   753.00   7.7784e+14   5.0956e-02
   754.00   7.8220e+14   5.1208e-02
   755.00   7.8657e+14   5.1460e-02
   756.00   7.9096e+14   5.1715e-02
   757.00   7.9536e+14   5.1969e-02
   758.00   7.9978e+14   5.2224e-02
   759.00   8.0421e+14   5.2481e-02
   760.00   8.0865e+14   5.2738e-02
   761.00   8.1311e+14   5.2997e-02
   762.00   8.1758e+14   5.3256e-02
   763.00   8.2207e+14   5.3516e-02
   764.00   8.2657e+14   5.3778e-02
   765.00   8.3108e+14   5.4040e-02
   766.00   8.3561e+14   5.4303e-02
   767.00   8.4015e+14   5.4568e-02
   768.00   8.4471e+14   5.4832e-02
   769.00   8.4928e+14   5.5099e-02
   770.00   8.5386e+14   5.5366e-02
   771.00   8.5846e+14   5.5634e-02
   772.00   8.6307e+14   5.5903e-02
   773.00   8.6769e+14   5.6173e-02
   774.00   8.7233e+14   5.6445e-02
   775.00   8.7698e+14   5.6717e-02
   776.00   8.8165e+14   5.6989e-02
   777.00   8.8633e+14   5.7263e-02
   778.00   8.9102e+14   5.7539e-02
   779.00   8.9573e+14   5.7815e-02
   780.00   9.0046e+14   5.8092e-02
   781.00   9.0519e+14   5.8370e-02
   782.00   9.0994e+14   5.8649e-02
   783.00   9.1470e+14   5.8929e-02
   784.00   9.1948e+14   5.9211e-02
   785.00   9.2427e+14   5.9493e-02
   786.00   9.2908e+14   5.9776e-02
   787.00   9.3390e+14   6.0060e-02
   788.00   9.3873e+14   6.0346e-02
   789.00   9.4358e+14   6.0632e-02
   790.00   9.4844e+14   6.0919e-02
   791.00   9.5332e+14   6.1208e-02
   792.00   9.5820e+14   6.1497e-02
   793.00   9.6311e+14   6.1788e-02
   794.00   9.6802e+14   6.2079e-02
   795.00   9.7295e+14   6.2371e-02
   796.00   9.7790e+14   6.2665e-02
   797.00   9.8286e+14   6.2960e-02
   798.00   9.8783e+14   6.3255e-02
   799.00   9.9281e+14   6.3552e-02
   800.00   9.9781e+14   6.3850e-02
   801.00   1.0028e+15   6.4149e-02
   802.00   1.0079e+15   6.4449e-02
   803.00   1.0129e+15   6.4750e-02
   804.00   1.0180e+15   6.5052e-02
   805.00   1.0230e+15   6.5355e-02
   806.00   1.0281e+15   6.5660e-02
   807.00   1.0332e+15   6.5965e-02
   808.00   1.0383e+15   6.6272e-02
   809.00   1.0434e+15   6.6579e-02
   810.00   1.0486e+15   6.6888e-02
   811.00   1.0537e+15   6.7197e-02
   812.00   1.0589e+15   6.7508e-02
   813.00   1.0641e+15   6.7819e-02
   814.00   1.0693e+15   6.8132e-02
   815.00   1.0745e+15   6.8447e-02
   816.00   1.0797e+15   6.8761e-02
   817.00   1.0849e+15   6.9078e-02
   818.00   1.0902e+15   6.9396e-02
   819.00   1.0954e+15   6.9714e-02
   820.00   1.1007e+15   7.0033e-02
   821.00   1.1060e+15   7.0354e-02
   822.00   1.1113e+15   7.0676e-02
   823.00   1.1166e+15   7.0999e-02
   824.00   1.1219e+15   7.1323e-02
   825.00   1.1273e+15   7.1649e-02
   826.00   1.1327e+15   7.1975e-02
   827.00   1.1380e+15   7.2302e-02
   828.00   1.1434e+15   7.2631e-02
   829.00   1.1488e+15   7.2961e-02
   830.00   1.1542e+15   7.3292e-02
   831.00   1.1596e+15   7.3624e-02
   832.00   1.1651e+15   7.3956e-02
   833.00   1.1705e+15   7.4291e-02
   834.00   1.1760e+15   7.4626e-02
   835.00   1.1815e+15   7.4963e-02
   836.00   1.1870e+15   7.5301e-02
   837.00   1.1925e+15   7.5640e-02
   838.00   1.1980e+15   7.5981e-02
   839.00   1.2036e+15   7.6322e-02
   840.00   1.2091e+15   7.6665e-02
   841.00   1.2147e+15   7.7008e-02
   842.00   1.2202e+15   7.7353e-02
   843.00   1.2258e+15   7.7698e-02
   844.00   1.2314e+15   7.8046e-02
   845.00   1.2371e+15   7.8394e-02
   846.00   1.2427e+15   7.8744e-02
   847.00   1.2483e+15   7.9094e-02
   848.00   1.2540e+15   7.9446e-02
   849.00   1.2597e+15   7.9800e-02
   850.00   1.2654e+15   8.0154e-02
   851.00   1.2711e+15   8.0510e-02
   852.00   1.2768e+15   8.0866e-02
   853.00   1.2825e+15   8.1224e-02
   854.00   1.2882e+15   8.1584e-02
   855.00   1.2940e+15   8.1944e-02
   856.00   1.2998e+15   8.2306e-02
   857.00   1.3055e+15   8.2669e-02
   858.00   1.3113e+15   8.3034e-02
   859.00   1.3171e+15   8.3399e-02
   860.00   1.3230e+15   8.3765e-02
   861.00   1.3288e+15   8.4133e-02
   862.00   1.3346e+15   8.4502e-02
   863.00   1.3405e+15   8.4872e-02
   864.00   1.3464e+15   8.5244e-02
   865.00   1.3523e+15   8.5616e-02
   866.00   1.3582e+15   8.5990e-02
   867.00   1.3641e+15   8.6366e-02
   868.00   1.3700e+15   8.6742e-02
   869.00   1.3760e+15   8.7120e-02
   870.00   1.3819e+15   8.7499e-02
   871.00   1.3879e+15   8.7879e-02
   872.00   1.3939e+15   8.8261e-02
   873.00   1.3999e+15   8.8644e-02
   874.00   1.4059e+15   8.9028e-02
   875.00   1.4119e+15   8.9413e-02
   876.00   1.4179e+15   8.9800e-02
   877.00   1.4240e+15   9.0188e-02
   878.00   1.4301e+15   9.0577e-02
   879.00   1.4361e+15   9.0967e-02
   880.00   1.4422e+15   9.1359e-02
   881.00   1.4483e+15   9.1752e-02
   882.00   1.4545e+15   9.2147e-02
   883.00   1.4606e+15   9.2543e-02
   884.00   1.4667e+15   9.2940e-02
   885.00   1.4729e+15   9.3338e-02
   886.00   1.4791e+15   9.3738e-02
   887.00   1.4852e+15   9.4139e-02
   888.00   1.4914e+15   9.4541e-02
   889.00   1.4976e+15   9.4944e-02
   890.00   1.5039e+15   9.5349e-02
   891.00   1.5101e+15   9.5755e-02
   892.00   1.5164e+15   9.6163e-02
   893.00   1.5226e+15   9.6572e-02
   894.00   1.5289e+15   9.6982e-02
   895.00   1.5352e+15   9.7394e-02
   896.00   1.5415e+15   9.7807e-02
   897.00   1.5478e+15   9.8221e-02
   898.00   1.5541e+15   9.8637e-02
   899.00   1.5605e+15   9.9054e-02
   900.00   1.5668e+15   9.9472e-02
   901.00   1.5732e+15   9.9892e-02
   902.00   1.5796e+15   1.0031e-01
   903.00   1.5860e+15   1.0073e-01
   904.00   1.5924e+15   1.0116e-01
   905.00   1.5988e+15   1.0158e-01
   906.00   1.6053e+15   1.0201e-01
   907.00   1.6117e+15   1.0244e-01
   908.00   1.6182e+15   1.0287e-01
   909.00   1.6246e+15   1.0330e-01
   910.00   1.6311e+15   1.0373e-01
   911.00   1.6376e+15   1.0416e-01
   912.00   1.6441e+15   1.0460e-01
   913.00   1.6507e+15   1.0504e-01
   914.00   1.6572e+15   1.0547e-01
   915.00   1.6638e+15   1.0591e-01
   916.00   1.6703e+15   1.0635e-01
   917.00   1.6769e+15   1.0679e-01
   918.00   1.6835e+15   1.0724e-01
   919.00   1.6901e+15   1.0768e-01
   920.00   1.6967e+15   1.0813e-01
   921.00   1.7034e+15   1.0858e-01
   922.00   1.7100e+15   1.0902e-01
   923.00   1.7167e+15   1.0948e-01
   924.00   1.7233e+15   1.0993e-01
   925.00   1.7300e+15   1.1038e-01
   926.00   1.7367e+15   1.1084e-01
   927.00   1.7434e+15   1.1129e-01
   928.00   1.7501e+15   1.1175e-01
   929.00   1.7569e+15   1.1221e-01
   930.00   1.7636e+15   1.1267e-01
   931.00   1.7704e+15   1.1313e-01
   932.00   1.7772e+15   1.1359e-01
   933.00   1.7839e+15   1.1406e-01
   934.00   1.7907e+15   1.1453e-01
   935.00   1.7976e+15   1.1499e-01
   936.00   1.8044e+15   1.1546e-01
   937.00   1.8112e+15   1.1593e-01
   938.00   1.8181e+15   1.1640e-01
   939.00   1.8249e+15   1.1688e-01
   940.00   1.8318e+15   1.1735e-01
   941.00   1.8387e+15   1.1783e-01
   942.00   1.8456e+15   1.1831e-01
   943.00   1.8525e+15   1.1879e-01
   944.00   1.8594e+15   1.1927e-01
   945.00   1.8664e+15   1.1975e-01
   946.00   1.8733e+15   1.2024e-01
   947.00   1.8803e+15   1.2072e-01
   948.00   1.8873e+15   1.2121e-01
   949.00   1.8943e+15   1.2170e-01
   950.00   1.9013e+15   1.2219e-01
   951.00   1.9083e+15   1.2268e-01
   952.00   1.9153e+15   1.2318e-01
   953.00   1.9224e+15   1.2367e-01
   954.00   1.9294e+15   1.2416e-01
   955.00   1.9365e+15   1.2467e-01
   956.00   1.9436e+15   1.2516e-01
   957.00   1.9507e+15   1.2566e-01
   958.00   1.9578e+15   1.2616e-01
   959.00   1.9649e+15   1.2667e-01
   960.00   1.9720e+15   1.2718e-01
   961.00   1.9792e+15   1.2768e-01
   962.00   1.9863e+15   1.2819e-01
   963.00   1.9935e+15   1.2871e-01
   964.00   2.0007e+15   1.2922e-01
   965.00   2.0079e+15   1.2973e-01
   966.00   2.0151e+15   1.3024e-01
   967.00   2.0223e+15   1.3076e-01
   968.00   2.0295e+15   1.3128e-01
   969.00   2.0368e+15   1.3180e-01
   970.00   2.0440e+15   1.3232e-01
   971.00   2.0513e+15   1.3284e-01
   972.00   2.0586e+15   1.3337e-01
   973.00   2.0659e+15   1.3389e-01
   974.00   2.0732e+15   1.3442e-01
   975.00   2.0805e+15   1.3495e-01
   976.00   2.0878e+15   1.3548e-01
   977.00   2.0952e+15   1.3602e-01
   978.00   2.1025e+15   1.3655e-01
   979.00   2.1099e+15   1.3708e-01
   980.00   2.1173e+15   1.3762e-01
   981.00   2.1247e+15   1.3816e-01
   982.00   2.1321e+15   1.3870e-01
   983.00   2.1395e+15   1.3924e-01
   984.00   2.1469e+15   1.3978e-01
   985.00   2.1544e+15   1.4034e-01
   986.00   2.1618e+15   1.4088e-01
   987.00   2.1693e+15   1.4143e-01
   988.00   2.1768e+15   1.4198e-01
   989.00   2.1842e+15   1.4253e-01
   990.00   2.1918e+15   1.4309e-01
   991.00   2.1993e+15   1.4365e-01
   992.00   2.2068e+15   1.4420e-01
   993.00   2.2143e+15   1.4476e-01
   994.00   2.2219e+15   1.4532e-01
   995.00   2.2295e+15   1.4588e-01
   996.00   2.2370e+15   1.4645e-01
   997.00   2.2446e+15   1.4701e-01
   998.00   2.2522e+15   1.4758e-01
   999.00   2.2598e+15   1.4815e-01
  1000.00   2.2675e+15   1.4872e-01


==> data/README.txt <==
File names have the following format: A_B_<C>_misch_et_al.txt

A: Nuclear mass and atomic symbol.

B: Number of the nuclear level; numbers are indexed in increasing order of energy with 1 being the ground state.

C: If this IS a nucleus with included sensitivity studies, C will be "default" (no adjustments made to experimental values, shell model values, or Weisskopf values) or "all_<up/down>_<n>".  The latter case refers to rates where the individual direct transition rates are turned up or down (all together) by n (1 or 2) uncertainty steps.  For experimental rates, 1 (2) step(s) is 1 (2) standard deviation(s).  For shell model rates, 1 (2) step(s) is a factor of 3 (30), and for Weisskopf rates, it is a factor of 10 (100).  If this IS NOT a nucleus with included sensitivity studies, there is no C.

